Samplet limits and multiwavelets

Samplets are data adapted multiresolution analyses of localized discrete signed measures. They can be constructed on scattered data sites in arbitrary dimension such that they exhibit vanishing moments with respect to any prescribed set of primitives. We consider the samplet construction in a probabilistic framework and show that, if choosing polynomials as primitives, the resulting samplet basis converges to signed measures with broken polynomial densities in the infinite data limit. These densities amount to multiwavelets with respect to a hierarchical partition of the region containing the data sites. As a byproduct, we therefore obtain a construction of general multiwavelets that allows for a flexible prescription of vanishing moments going beyond tensor product constructions. For congruent partitions we particularly recover classical multiwavelets with scale- and partition- independent filter coefficients. The theoretical findings are complemented by numerical experiments that illustrate the convergence results in case of random as well as low-discrepancy data sites.

==> data/ave_sd_error_1_MC.txt <==
3072 3 0.1554847721 0.1542732231 0.1528924473 0.1494858498 0.1524699396 0.1573762696 0.1513886184 0.1521996828 0.1555968862 0.149962751
3074 3 0.1553585265 0.1542791663 0.1527911603 0.1495320716 0.1524590317 0.1573993639 0.1511061651 0.1523008811 0.1556508778 0.1499894244
3078 3 0.1552212433 0.1537887205 0.1526204432 0.1497332547 0.1520307296 0.1574919155 0.1509944888 0.1525230193 0.1557065198 0.1498557283
3086 3 0.1551293651 0.153548729 0.1526110965 0.1501971694 0.1516682245 0.1572101116 0.1507137501 0.1527389048 0.1549667278 0.1496591952
3102 3 0.1547407692 0.1535738399 0.1528150365 0.1502469155 0.1516651563 0.1571309361 0.1507669169 0.1530258733 0.1544026139 0.1499435598
3134 3 0.154804744 0.1520432365 0.1527139815 0.150139386 0.1512109744 0.1567126639 0.1504614798 0.152896095 0.1538932669 0.1495932486
3198 3 0.1539644809 0.1503712584 0.1514747136 0.1492917155 0.1502410491 0.1537560116 0.1486173109 0.1518233392 0.1530762863 0.147911319
3326 3 0.1520951018 0.1470182588 0.1483654466 0.1482017188 0.1473815553 0.1504138083 0.1449263032 0.1506991447 0.150790252 0.1471261142
3582 3 0.148258137 0.1445769448 0.1441042992 0.1450974837 0.1459248416 0.1462529308 0.1413784312 0.1462810213 0.1472219538 0.1424142821
4094 3 0.1386837603 0.1351727629 0.1340901983 0.1364296321 0.1378250163 0.1383426537 0.1329471373 0.1366454101 0.1392155952 0.1349687944
5118 3 0.1298476059 0.1199731818 0.1204837101 0.1251214549 0.1221512614 0.1241831256 0.11951709 0.1223961924 0.1222118783 0.1215387318
7166 3 0.1093857232 0.1019012088 0.1038262111 0.1030640519 0.1021911848 0.1055343405 0.1003033399 0.1035209837 0.1021405609 0.1027768874
11262 3.5 0.08177800875 0.08073978698 0.08027753273 0.08324875638 0.08051929584 0.08078746093 0.07902588922 0.08342539521 0.08242326879 0.08229120478
19454 7.9 0.0610644034 0.06126482481 0.06043151753 0.06090360983 0.05973341205 0.06044899587 0.0606163365 0.05912800505 0.06125198992 0.06234537509
35838 18 0.04574823402 0.04446752652 0.04398851265 0.04532541899 0.04463923727 0.04425643938 0.04514130345 0.04530653918 0.04512741168 0.04476183183
68606 42.8 0.03260983788 0.03173740719 0.03189136757 0.0322107932 0.03284791961 0.03272069655 0.03296911035 0.03301701865 0.03265222791 0.03486359383
134142 96 0.02326667905 0.02305851298 0.02267504328 0.02438770638 0.02378105174 0.02332155107 0.02374556972 0.02370907064 0.02376984952 0.02406338059
265214 210.7 0.01666127573 0.01691730579 0.01689136531 0.01764033985 0.01725242384 0.01691326735 0.01738029221 0.01729906192 0.0165704802 0.01712217308
527358 442.3 0.01154073204 0.01231724609 0.01182210369 0.01257221983 0.01224279854 0.01206301755 0.01199250026 0.01196500443 0.0124933019 0.01188290304
1051646 925.4 0.008219934152 0.008338124246 0.00868619931 0.00894445242 0.009180167654 0.008631109629 0.00857178057 0.008357044979 0.008965517181 0.00831521155
2100222 1893.6 0.005975716497 0.006066780962 0.006562022506 0.00654499859 0.006576454261 0.005909313566 0.006405377299 0.006212151515 0.006216993176 0.006230797292
4197374 3890.3 0.004264676512 0.004321858312 0.004625190323 0.004254069339 0.004674015678 0.004501943478 0.004263500097 0.004307559533 0.004808824275 0.004650219836
8391678 7886.1 0.002949079262 0.00300175616 0.003074523964 0.003067115802 0.003185720808 0.003293486928 0.003008372938 0.002971924331 0.003338925635 0.003288968272
16780286 15949.3 0.002017572577 0.002218683611 0.002224715945 0.00212875726 0.002047119127 0.002209509245 0.00220288029 0.001974346801 0.002457619914 0.002409402558
33557502 32179.9 0.001410063396 0.001582726107 0.001551152365 0.001440109058 0.001375818389 0.001408349876 0.001517830615 0.001546826033 0.001581910257 0.001647356279
67111934 64665 0.001009556948 0.00100246956 0.0008997597099 0.0009850345347 0.0009710992582 0.0009231984356 0.001109903459 0.001022672695 0.00110527883 0.001056280965
134220798 129881.4 0.0005891728551 0.0005914813608 0.0005817881088 0.0005896187588 0.0006911799048 0.0007304994422 0.0007969343557 0.0006060896946 0.0006753139236 0.0008709798458
268438526 260490.1 0.0003302827939 0.0003418676322 0.0003353403705 0.0004344843563 0.000336147327 0.0003454878483 0.0003346990453 0.0003457973006 0.0004437075105 0.0003305002874
536873982 522082 0 0 0 0 0 0 0 0 0 0


==> data/ave_sd_error_1_MC_stats.txt <==
3072 3 0.15311304399 0.00255313916952611
3074 3 0.15308666687 0.00256053573958863
3078 3 0.1529966063 0.0025592890625802
3086 3 0.1528443274 0.00241345383888374
3102 3 0.15283116174 0.00225662271232663
3134 3 0.15244690766 0.00224156574040034
3198 3 0.15105274845 0.00212594669798385
3326 3 0.14870177037 0.00222296650663746
3582 3 0.14515103255 0.00211300382717455
4094 3 0.13643209606 0.00210318330122137
5118 3 0.12274242322 0.00304762188533864
7166 3 0.10346444922 0.00249272893395222
11262 3.5 0.081451659961 0.00141266941617495
19454 7.9 0.060718847005 0.000885012222672186
35838 18 0.044876245497 0.000546621690624831
68606 42.8 0.032751997274 0.000861493332511289
134142 96 0.023577841497 0.000501375690658575
265214 210.7 0.017064798528 0.000334354212565086
527358 442.3 0.012089182737 0.000318395440208531
1051646 925.4 0.0086209541691 0.000324347043748111
2100222 1893.6 0.0062700605664 0.000244683705840904
4197374 3890.3 0.0044671857383 0.000209148420719041
8391678 7886.1 0.00311798741 0.000146553919373695
16780286 15949.3 0.0021890607328 0.000157313089445885
33557502 32179.9 0.0015062142375 9.15933722251675e-05
67111934 64665 0.00100852543954 6.92984025278838e-05
134220798 129881.4 0.00067230582502 0.000100892837714727
268438526 260490.1 0.0003578314472 4.32299708808603e-05


==> data/ave_sd_error_1_QMC.txt <==
4072 3 0.1266798233
4074 3 0.1266243047
4078 3 0.1265144078
4086 3 0.1262846032
4102 4 0.1260722012
4134 4 0.1265065484
4198 4 0.1274228028
4326 4 0.1298711987
4582 4 0.1372804958
5094 4 0.1467031311
6118 5 0.1294462709
8166 7 0.06913065088
12262 11 0.06914425308
20454 19 0.05015233107
36838 35 0.0248786072
69606 67 0.01366135963
135142 131 0.007176140171
266214 259 0.003679849903
528358 515 0.001863021549
1052646 1027 0.0009367041017
2101222 2051 0.0004689727101
4198374 4099 0.0002339513873
8392678 8195 0.0001161502387
16781286 16387 5.717684369e-05
33558502 32771 2.767191601e-05
67112934 65539 1.291489151e-05
134221798 131075 5.535238695e-06
268439526 262147 1.8451271e-06
536874982 524291 0


==> data/ave_sd_error_1_QMC_stats.txt <==
4072 3 0.1266798233 0
4074 3 0.1266243047 0
4078 3 0.1265144078 0
4086 3 0.1262846032 0
4102 4 0.1260722012 0
4134 4 0.1265065484 0
4198 4 0.1274228028 0
4326 4 0.1298711987 0
4582 4 0.1372804958 0
5094 4 0.1467031311 0
6118 5 0.1294462709 0
8166 7 0.06913065088 0
12262 11 0.06914425308 0
20454 19 0.05015233107 0
36838 35 0.0248786072 0
69606 67 0.01366135963 0
135142 131 0.007176140171 0
266214 259 0.003679849903 0
528358 515 0.001863021549 0
1052646 1027 0.0009367041017 0
2101222 2051 0.0004689727101 0
4198374 4099 0.0002339513873 0
8392678 8195 0.0001161502387 0
16781286 16387 5.717684369e-05 0
33558502 32771 2.767191601e-05 0
67112934 65539 1.291489151e-05 0
134221798 131075 5.535238695e-06 0
268439526 262147 1.8451271e-06 0


==> data/ave_sd_error_2_MC.txt <==
6144 6 0.2631697806 0.2643626919 0.2570459968 0.2636109015 0.2637537449 0.2585712284 0.2605484056 0.2601876786 0.2615642805 0.2610149744
6146 6 0.2631602307 0.2643408704 0.2570264608 0.2636741694 0.2637056358 0.2586006163 0.260495801 0.2602076558 0.2615260235 0.2609904748
6150 6 0.2631746557 0.2641689908 0.2571790232 0.2637660821 0.2635746211 0.2583105405 0.2604182855 0.2602034819 0.2614591181 0.2609921237
6158 6 0.262724753 0.2638626218 0.2570739945 0.2634256986 0.2635661732 0.2583794248 0.2602235721 0.2600666409 0.2612199691 0.2606114459
6174 6 0.2625300837 0.263733784 0.2566274207 0.2623330047 0.2631445851 0.2584673947 0.2598499607 0.2596972424 0.261411706 0.2602165945
6206 6 0.2617869582 0.2631990097 0.2565407883 0.2616688384 0.2618676765 0.2575585657 0.2598996959 0.2583535051 0.2612892512 0.2594375954
6270 6 0.2610932865 0.261356826 0.2554931475 0.2601945008 0.2605366432 0.2565999863 0.2581514507 0.2574959883 0.2602583059 0.2583793169
6398 6 0.2590167362 0.258889147 0.2533394115 0.2584321491 0.2582339631 0.2547883912 0.2572033714 0.2561576203 0.2578806951 0.2553386484
6654 6 0.2539992987 0.2539730505 0.2477427468 0.2540025969 0.2540385799 0.2501155901 0.2526344603 0.2525876727 0.2543842945 0.2504312724
7166 6 0.246499881 0.2469627915 0.2402381218 0.2457135775 0.2470263026 0.2419314155 0.2432066284 0.2416860157 0.2444899869 0.241875298
8190 6 0.230482604 0.2313190583 0.2288020456 0.2298005754 0.2321815274 0.2289771211 0.2288380216 0.2267985183 0.2298068208 0.226073926
10238 6 0.2074668695 0.211632718 0.2059648844 0.2075525016 0.2103176512 0.2046334389 0.2071604757 0.2045268139 0.2053864309 0.20741216
14334 6.6 0.1775885334 0.178279252 0.176203749 0.1768910243 0.1766218482 0.1742561118 0.173878778 0.1749964056 0.1724827425 0.1771232525
22526 10.9 0.1398857099 0.1424312796 0.1424441869 0.142041632 0.1405291403 0.1407468408 0.1393559485 0.1396185776 0.1389294979 0.1393518943
38910 20.7 0.1080853209 0.1074305867 0.1064840842 0.1112893696 0.106043838 0.1074926963 0.1079598589 0.105475112 0.1062582877 0.1063733053
71678 45.6 0.07950201102 0.07990268064 0.07998670689 0.08206547069 0.07915568411 0.07984173736 0.07990785056 0.07972451596 0.07903430447 0.08002336502
137214 101.1 0.05937813469 0.05972253026 0.05992257426 0.06024677188 0.05802825017 0.05963557367 0.05854101599 0.05852172324 0.05805714231 0.05983917783
268286 214.7 0.04355839899 0.0440288538 0.04411603548 0.04414872338 0.04246315151 0.04400226302 0.04425587975 0.04277493683 0.04222031875 0.04358852995
530430 450.1 0.03207700822 0.0319820599 0.03243594004 0.03127576844 0.0310288748 0.03157729943 0.03315998565 0.03156568758 0.03274771077 0.03188602883
1054718 932.7 0.02317846652 0.02303319117 0.0232601391 0.02356202094 0.02197272852 0.02365332092 0.02380770069 0.02251792287 0.02299923125 0.02353828239
2103294 1913.6 0.01590175052 0.01701983416 0.01682157057 0.01620309369 0.01588157006 0.01702404833 0.01672124161 0.01648967946 0.01784386913 0.01807143053
4200446 3898.8 0.01179362152 0.0118922399 0.01211621748 0.01207521897 0.01146175471 0.01216709049 0.01235466811 0.0124620771 0.01278947338 0.01374440143
8394750 7914.5 0.008656678223 0.008635650731 0.009031304596 0.008929716855 0.009161425872 0.00883321677 0.008764267094 0.009049445487 0.009276112781 0.009802632576
16783358 15971.4 0.005813088471 0.006075669545 0.006417194271 0.006041835507 0.006160668935 0.006464193706 0.005537438392 0.006592749256 0.006021375609 0.007056155713
33560574 32212.5 0.004229691702 0.004075628729 0.004602777093 0.004596572144 0.004104056496 0.004441634097 0.004176470998 0.004243953717 0.004406898519 0.004424406661
67115006 64680 0.002572802719 0.002355253751 0.002576378172 0.002802332558 0.00296881659 0.003069589114 0.003284394636 0.003427083835 0.00341747615 0.003440592176
134223870 129967 0.001651511994 0.001973629985 0.002008720448 0.001460066935 0.001805120032 0.002172591816 0.002160737635 0.002003136753 0.002336669299 0.001823371297
268441598 260537.5 0.0008339176099 0.001004645639 0.001024069121 0.0008195241276 0.001014679944 0.001221902206 0.001206556839 0.001199505219 0.0009803032136 0.0008284315901
536877054 521942.5 0 0 0 0 0 0 0 0 0 0


==> data/ave_sd_error_2_MC_stats.txt <==
6144 6 0.26138296832 0.0023959323865234
6146 6 0.26137279385 0.00239478088887765
6150 6 0.26132469226 0.00238080294291091
6158 6 0.26111542939 0.00229636643858762
6174 6 0.26080117765 0.00223934781439636
6206 6 0.26016018844 0.00216203960817225
6270 6 0.25895594521 0.0020197338102735
6398 6 0.25692801333 0.00193608409459464
6654 6 0.25239095628 0.00223846993605733
7166 6 0.24396300189 0.0025006195270829
8190 6 0.22930802185 0.00187129622067792
10238 6 0.20720539441 0.00231320366713499
14334 6.6 0.17583216973 0.00185111432615086
22526 10.9 0.14053347078 0.0013410047882395
38910 20.7 0.10728924596 0.00165119640477357
71678 45.6 0.079914432672 0.00083039518206555
137214 101.1 0.05918928943 0.000822812316923072
268286 214.7 0.043515709146 0.000756511447411244
530430 450.1 0.031973636366 0.000661804898039752
1054718 932.7 0.023152300437 0.000561859987912913
2103294 1913.6 0.016797808806 0.000738941050791843
4200446 3898.8 0.012285676309 0.000630731117424812
8394750 7914.5 0.0090140450985 0.000347517292882328
16783358 15971.4 0.0062180369405 0.000429933977709187
33560574 32212.5 0.0043302090156 0.000191354199633526
67115006 64680 0.0029914719701 0.000401870571018988
134223870 129967 0.0019395556194 0.000261483858958964
268441598 260537.5 0.00101335355092 0.000156602988741556


==> data/ave_sd_error_2_QMC.txt <==
8144 6 0.1623412035
8146 6 0.1623628312
8150 6 0.1624294494
8158 6 0.1624205647
8174 6 0.1622047453
8206 6 0.1618705341
8270 6 0.1612593669
8398 6 0.1593798532
8654 6 0.1568428574
9166 7 0.1512094734
10190 8 0.133315976
12238 9 0.1197775762
16334 14 0.09288921517
24526 22 0.06988810391
40910 37 0.04828140234
73678 69 0.0327042537
139214 133 0.01985835628
270286 260 0.013109088
532430 515 0.008509206965
1056718 1028 0.004959418382
2105294 2053 0.003560011712
4202446 4101 0.002349609185
8396750 8196 0.001541144938
16785358 16388 0.0006962953048
33562574 32772 0.0006371486584
67117006 65540 3.35185268e-05
134225870 131076 1.656732995e-05
268443598 262147 8.27088148e-06
536879054 524291 0


==> data/ave_sd_error_2_QMC_stats.txt <==
8144 6 0.1623412035 0
8146 6 0.1623628312 0
8150 6 0.1624294494 0
8158 6 0.1624205647 0
8174 6 0.1622047453 0
8206 6 0.1618705341 0
8270 6 0.1612593669 0
8398 6 0.1593798532 0
8654 6 0.1568428574 0
9166 7 0.1512094734 0
10190 8 0.133315976 0
12238 9 0.1197775762 0
16334 14 0.09288921517 0
24526 22 0.06988810391 0
40910 37 0.04828140234 0
73678 69 0.0327042537 0
139214 133 0.01985835628 0
270286 260 0.013109088 0
532430 515 0.008509206965 0
1056718 1028 0.004959418382 0
2105294 2053 0.003560011712 0
4202446 4101 0.002349609185 0
8396750 8196 0.001541144938 0
16785358 16388 0.0006962953048 0
33562574 32772 0.0006371486584 0
67117006 65540 3.35185268e-05 0
134225870 131076 1.656732995e-05 0
268443598 262147 8.27088148e-06 0


==> data/ave_sd_error_3_MC.txt <==
5120 10 0.3081618694 0.3104360395 0.3125371425 0.3101499071 0.3068163963 0.3100629427 0.3099179442 0.3075972526 0.3069432169 0.3134616182
5122 10 0.3082215878 0.3106474429 0.312479816 0.3102282126 0.3067929172 0.3101190859 0.3098927343 0.3075718393 0.3069418662 0.3131286972
5126 10 0.3080464786 0.3106973349 0.3125493051 0.3101909832 0.3067762724 0.3098559853 0.3094977709 0.3073235888 0.3068101209 0.3129675671
5134 10 0.3078924893 0.3102614465 0.3120982391 0.310034374 0.3064076423 0.3093587548 0.309262559 0.3070874248 0.3066923291 0.3126643871
5150 10 0.3074459093 0.309512704 0.3113226557 0.309486549 0.3059401222 0.3083833607 0.3084269911 0.3065336756 0.3061604023 0.3117509868
5182 10 0.30568208 0.3084360715 0.3107077756 0.3077719729 0.3052402623 0.3076622445 0.3074279624 0.3058306324 0.3052975862 0.3114058696
5246 10 0.3040835363 0.3069394684 0.3086473679 0.307243649 0.3036669145 0.3055714664 0.3053567958 0.3033998905 0.3032963359 0.3081409863
5374 10 0.3006422474 0.3037874649 0.3053026732 0.3046355633 0.2991724185 0.3015905778 0.302268612 0.3003805676 0.300696503 0.3043576101
5630 10 0.2914910289 0.2950289415 0.2976592373 0.295247198 0.2931906244 0.2947665595 0.2962472972 0.292198702 0.2946356847 0.2969844385
6142 10 0.2814811815 0.2846800442 0.2841787533 0.2842620263 0.2806256451 0.2816199414 0.2850074414 0.2809789684 0.2850220149 0.2853260751
7166 10 0.2619968655 0.2646961483 0.2634706218 0.2628172133 0.2622094657 0.2622608138 0.265463565 0.2624395983 0.2673505229 0.2659471348
9214 10.9 0.2312796335 0.2355699785 0.2354353346 0.2308855538 0.2309626219 0.2358969774 0.2358853229 0.2348950389 0.2380944201 0.2354035672
13310 15.7 0.1909768464 0.1964770206 0.1980957189 0.1967834246 0.1946279853 0.1997285009 0.1974606678 0.1973412815 0.1996484643 0.1968512333
21502 26.3 0.1552539931 0.1559209608 0.1561428254 0.1569397548 0.1535672591 0.1575997784 0.1546938549 0.1591579802 0.1580266553 0.1597465134
37886 50.5 0.1195760516 0.1204965363 0.1216771223 0.1207983206 0.1190170525 0.1188761548 0.1200596987 0.1217694166 0.1216632911 0.1209887654
70654 102.6 0.08979030324 0.0907730359 0.09234733774 0.08889074337 0.09044538749 0.08906880841 0.09251386205 0.0933640577 0.09105416094 0.09124636254
136190 218.5 0.06837668659 0.06774976313 0.0674730535 0.0662854501 0.06836263837 0.06646903081 0.06781708991 0.0684682902 0.06842618203 0.06644399508
267262 448.6 0.04986647334 0.04982766106 0.04965352782 0.0514306624 0.05039215319 0.05025986398 0.04958920452 0.05275019688 0.05039413724 0.05031302632
529406 937 0.03689959315 0.03707493037 0.03642652936 0.0365691375 0.03684026397 0.03773258649 0.03743538516 0.03881609729 0.03869613074 0.03775233216
1053694 1920.6 0.02698761294 0.02792984612 0.02799206305 0.0286155701 0.02979599286 0.02751886225 0.02834967294 0.02953224521 0.02816019692 0.02546533426
2102270 3918.1 0.02125050374 0.01858477795 0.02246177324 0.01787017873 0.01964495892 0.019523741 0.02217830651 0.02015183787 0.02140086242 0.02131573752
4199422 7916.2 0.01391622104 0.01387667549 0.01544256523 0.01242956127 0.0157118061 0.01476951354 0.01642184577 0.01375785621 0.0155949498 0.01469402846
8393726 15984.1 0.01099739589 0.008939144568 0.01327594443 0.01017895668 0.01073497419 0.0123910501 0.0125741814 0.01017020107 0.01029120823 0.00937630121
16782334 32239.3 0.007393004177 0.00603060068 0.01023983552 0.007906853211 0.007175378311 0.008925238455 0.007685284443 0.008328975438 0.00689036596 0.00784936228
33559550 64728.7 0.005509618364 0.005009414159 0.007085192401 0.004487630865 0.004744374511 0.005060790977 0.005769277328 0.006444764059 0.004459353021 0.005043385744
67113982 129977.3 0.005182984144 0.003478451016 0.006608805219 0.00396983804 0.002940842364 0.005048691168 0.003464907489 0.0044992034 0.003430333494 0.004008053359
134222846 260633 0.003717611353 0.002691866265 0.004273967836 0.002648573741 0.002112359134 0.004783355649 0.003214999018 0.00209407033 0.002093093256 0.001574561952
268440574 522102.1 0.001438361251 0.0009013137558 0.002556876071 0.0009199244 0.00198413172 0.001997771852 0.001473060266 0.001457243447 0.001464574467 0.0009136715169
536876030 1045417.8 0 0 0 0 0 0 0 0 0 0


==> data/ave_sd_error_3_MC_stats.txt <==
5120 10 0.30960843294 0.00225440598569549
5122 10 0.30960241994 0.00219976670395531
5126 10 0.30947154072 0.0022324778165182
5134 10 0.3091759646 0.00217322569487672
5150 10 0.30849633567 0.00204282429893338
5182 10 0.30754624574 0.00217446363966637
5246 10 0.3056346411 0.00201303017356144
5374 10 0.30228342378 0.00211355582081974
5630 10 0.2947449712 0.00198880326630593
6142 10 0.28331820916 0.00189310560364157
7166 10 0.26386519494 0.00188029747115034
9214 10.9 0.23443084488 0.00248736622674716
13310 15.7 0.19679911436 0.00253491605410113
21502 26.3 0.15670495754 0.00196629171227486
37886 50.5 0.12049224099 0.00108326311414956
70654 102.6 0.090949405938 0.0014807968912044
136190 218.5 0.067587217972 0.000884991068352423
267262 448.6 0.050447690675 0.000967073328673546
529406 937 0.037424298619 0.000831514369416688
1053694 1920.6 0.028034739665 0.00123711555774669
2102270 3918.1 0.02043826779 0.00152959051018082
4199422 7916.2 0.014661502291 0.00118629158000725
8393726 15984.1 0.0108929357768 0.00142584070852337
16782334 32239.3 0.0078424898475 0.00115574602577842
33559550 64728.7 0.0053613801429 0.000856786315375245
67113982 129977.3 0.0042632109693 0.00109884383567804
134222846 260633 0.0029204458534 0.0010531787115629
268440574 522102.1 0.00151069287467 0.000542044092034141


==> data/ave_sd_error_3_QMC.txt <==
7120 10 0.2001587898
7122 10 0.2001455549
7126 10 0.2000716308
7134 10 0.2000307938
7150 10 0.1998568654
7182 10 0.1989998508
7246 10 0.1984381693
7374 10 0.1970807095
7630 10 0.1947813193
8142 11 0.1878786408
9166 13 0.1744049203
11214 18 0.1479844425
15310 25 0.1221176221
23502 41 0.09195988841
39886 73 0.06590324584
72654 136 0.04873534076
138190 264 0.03516980251
269262 519 0.02871695004
531406 1032 0.02087719452
1055694 2053 0.01631902877
2104270 4101 0.01058746363
4201422 8197 0.007384636568
8395726 16388 0.005199685713
16784334 32771 0.002515860322
33561550 65540 0.00183006295
67115982 131075 0.001205119686
134224846 262148 0.0006088068827
268442574 524291 1.80971261e-05
536878030 1048578 0


==> data/ave_sd_error_3_QMC_stats.txt <==
7120 10 0.2001587898 0
7122 10 0.2001455549 0
7126 10 0.2000716308 0
7134 10 0.2000307938 0
7150 10 0.1998568654 0
7182 10 0.1989998508 0
7246 10 0.1984381693 0
7374 10 0.1970807095 0
7630 10 0.1947813193 0
8142 11 0.1878786408 0
9166 13 0.1744049203 0
11214 18 0.1479844425 0
15310 25 0.1221176221 0
23502 41 0.09195988841 0
39886 73 0.06590324584 0
72654 136 0.04873534076 0
138190 264 0.03516980251 0
269262 519 0.02871695004 0
531406 1032 0.02087719452 0
1055694 2053 0.01631902877 0
2104270 4101 0.01058746363 0
4201422 8197 0.007384636568 0
8395726 16388 0.005199685713 0
16784334 32771 0.002515860322 0
33561550 65540 0.00183006295 0
67115982 131075 0.001205119686 0
134224846 262148 0.0006088068827 0
268442574 524291 1.80971261e-05 0


==> data/ave_smp_error_1_MC.txt <==
3072 3 0.1554847721 0.1542732231 0.1528924473 0.1494858498 0.1524699396 0.1573762696 0.1513886184 0.1521996828 0.1555968862 0.149962751
3074 3 0.1553585265 0.1542791663 0.1527911603 0.1495320716 0.1524590317 0.1573993639 0.1511061651 0.1523008811 0.1556508778 0.1499894244
3078 3 0.1552212433 0.1537887205 0.1526204432 0.1497332547 0.1520307296 0.1574919155 0.1509944888 0.1525230193 0.1557065198 0.1498557283
3086 3 0.1551293651 0.153548729 0.1526110965 0.1501971694 0.1516682245 0.1572101116 0.1507137501 0.1527389048 0.1549667278 0.1496591952
3102 3 0.1547407692 0.1535738399 0.1528150365 0.1502469155 0.1516651563 0.1571309361 0.1507669169 0.1530258733 0.1544026139 0.1499435598
3134 3 0.154804744 0.1520432365 0.1527139815 0.150139386 0.1512109744 0.1567126639 0.1504614798 0.152896095 0.1538932669 0.1495932486
3198 3 0.1539644809 0.1503712584 0.1514747136 0.1492917155 0.1502410491 0.1537560116 0.1486173109 0.1518233392 0.1530762863 0.147911319
3326 3 0.1520951018 0.1470182588 0.1483654466 0.1482017188 0.1473815553 0.1504138083 0.1449263032 0.1506991447 0.150790252 0.1471261142
3582 3 0.148258137 0.1445769448 0.1441042992 0.1450974837 0.1459248416 0.1462529308 0.1413784312 0.1462810213 0.1472219538 0.1424142821
4094 3 0.1386837603 0.1351727629 0.1340901983 0.1364296321 0.1378250163 0.1383426537 0.1329471373 0.1366454101 0.1392155952 0.1349687944
5118 3 0.1298476059 0.1199731818 0.1204837101 0.1251214549 0.1221512614 0.1241831256 0.11951709 0.1223961924 0.1222118783 0.1215387318
7166 3 0.1093857232 0.1019012088 0.1038262111 0.1030640519 0.1021911848 0.1055343405 0.1003033399 0.1035209837 0.1021405609 0.1027768874
11262 3.5 0.08177800875 0.08073978698 0.08027753273 0.08324875638 0.08051929584 0.08078746093 0.07902588922 0.08342539521 0.08242326879 0.08229120478
19454 7.9 0.0610644034 0.06126482481 0.06043151753 0.06090360983 0.05973341205 0.06044899587 0.0606163365 0.05912800505 0.06125198992 0.06234537509
35838 18 0.04574823402 0.04446752652 0.04398851265 0.04532541899 0.04463923727 0.04425643938 0.04514130345 0.04530653918 0.04512741168 0.04476183183
68606 42.8 0.03260983788 0.03173740719 0.03189136757 0.0322107932 0.03284791961 0.03272069655 0.03296911035 0.03301701865 0.03265222791 0.03486359383
134142 96 0.02326667905 0.02305851298 0.02267504328 0.02438770638 0.02378105174 0.02332155107 0.02374556972 0.02370907064 0.02376984952 0.02406338059
265214 210.7 0.01666127573 0.01691730579 0.01689136531 0.01764033985 0.01725242384 0.01691326735 0.01738029221 0.01729906192 0.0165704802 0.01712217308
527358 442.3 0.01154073204 0.01231724609 0.01182210369 0.01257221983 0.01224279854 0.01206301755 0.01199250026 0.01196500443 0.0124933019 0.01188290304
1051646 925.4 0.008219934152 0.008338124246 0.00868619931 0.00894445242 0.009180167654 0.008631109629 0.00857178057 0.008357044979 0.008965517181 0.00831521155
2100222 1893.6 0.005975716497 0.006066780962 0.006562022506 0.00654499859 0.006576454261 0.005909313566 0.006405377299 0.006212151515 0.006216993176 0.006230797292
4197374 3890.3 0.004264676512 0.004321858312 0.004625190323 0.004254069339 0.004674015678 0.004501943478 0.004263500097 0.004307559533 0.004808824275 0.004650219836
8391678 7886.1 0.002949079262 0.00300175616 0.003074523964 0.003067115802 0.003185720808 0.003293486928 0.003008372938 0.002971924331 0.003338925635 0.003288968272
16780286 15949.3 0.002017572577 0.002218683611 0.002224715945 0.00212875726 0.002047119127 0.002209509245 0.00220288029 0.001974346801 0.002457619914 0.002409402558
33557502 32179.9 0.001410063396 0.001582726107 0.001551152365 0.001440109058 0.001375818389 0.001408349876 0.001517830615 0.001546826033 0.001581910257 0.001647356279
67111934 64665 0.001009556948 0.00100246956 0.0008997597099 0.0009850345347 0.0009710992582 0.0009231984356 0.001109903459 0.001022672695 0.00110527883 0.001056280965
134220798 129881.4 0.0005891728551 0.0005914813608 0.0005817881088 0.0005896187588 0.0006911799048 0.0007304994422 0.0007969343557 0.0006060896946 0.0006753139236 0.0008709798458
268438526 260490.1 0.0003302827939 0.0003418676322 0.0003353403705 0.0004344843563 0.000336147327 0.0003454878483 0.0003346990453 0.0003457973006 0.0004437075105 0.0003305002874
536873982 522082 0 0 0 0 0 0 0 0 0 0


==> data/ave_smp_error_1_MC_stats.txt <==
3072 3 0.15311304399 0.00255313916952611
3074 3 0.15308666687 0.00256053573958863
3078 3 0.1529966063 0.0025592890625802
3086 3 0.1528443274 0.00241345383888374
3102 3 0.15283116174 0.00225662271232663
3134 3 0.15244690766 0.00224156574040034
3198 3 0.15105274845 0.00212594669798385
3326 3 0.14870177037 0.00222296650663746
3582 3 0.14515103255 0.00211300382717455
4094 3 0.13643209606 0.00210318330122137
5118 3 0.12274242322 0.00304762188533864
7166 3 0.10346444922 0.00249272893395222
11262 3.5 0.081451659961 0.00141266941617495
19454 7.9 0.060718847005 0.000885012222672186
35838 18 0.044876245497 0.000546621690624831
68606 42.8 0.032751997274 0.000861493332511289
134142 96 0.023577841497 0.000501375690658575
265214 210.7 0.017064798528 0.000334354212565086
527358 442.3 0.012089182737 0.000318395440208531
1051646 925.4 0.0086209541691 0.000324347043748111
2100222 1893.6 0.0062700605664 0.000244683705840904
4197374 3890.3 0.0044671857383 0.000209148420719041
8391678 7886.1 0.00311798741 0.000146553919373695
16780286 15949.3 0.0021890607328 0.000157313089445885
33557502 32179.9 0.0015062142375 9.15933722251675e-05
67111934 64665 0.00100852543954 6.92984025278838e-05
134220798 129881.4 0.00067230582502 0.000100892837714727
268438526 260490.1 0.0003578314472 4.32299708808603e-05


==> data/ave_smp_error_1_QMC.txt <==
4072 3 0.1266798233
4074 3 0.1266243047
4078 3 0.1265144078
4086 3 0.1262846032
4102 4 0.1260722012
4134 4 0.1265065484
4198 4 0.1274228028
4326 4 0.1298711987
4582 4 0.1372804958
5094 4 0.1467031311
6118 5 0.1294462709
8166 7 0.06913065088
12262 11 0.06914425308
20454 19 0.05015233107
36838 35 0.0248786072
69606 67 0.01366135963
135142 131 0.007176140171
266214 259 0.003679849903
528358 515 0.001863021549
1052646 1027 0.0009367041017
2101222 2051 0.0004689727101
4198374 4099 0.0002339513873
8392678 8195 0.0001161502387
16781286 16387 5.717684369e-05
33558502 32771 2.767191601e-05
67112934 65539 1.291489151e-05
134221798 131075 5.535238695e-06
268439526 262147 1.8451271e-06
536874982 524291 0


==> data/ave_smp_error_1_QMC_stats.txt <==
4072 3 0.1266798233 0
4074 3 0.1266243047 0
4078 3 0.1265144078 0
4086 3 0.1262846032 0
4102 4 0.1260722012 0
4134 4 0.1265065484 0
4198 4 0.1274228028 0
4326 4 0.1298711987 0
4582 4 0.1372804958 0
5094 4 0.1467031311 0
6118 5 0.1294462709 0
8166 7 0.06913065088 0
12262 11 0.06914425308 0
20454 19 0.05015233107 0
36838 35 0.0248786072 0
69606 67 0.01366135963 0
135142 131 0.007176140171 0
266214 259 0.003679849903 0
528358 515 0.001863021549 0
1052646 1027 0.0009367041017 0
2101222 2051 0.0004689727101 0
4198374 4099 0.0002339513873 0
8392678 8195 0.0001161502387 0
16781286 16387 5.717684369e-05 0
33558502 32771 2.767191601e-05 0
67112934 65539 1.291489151e-05 0
134221798 131075 5.535238695e-06 0
268439526 262147 1.8451271e-06 0


==> data/ave_smp_error_2_MC.txt <==
6144 6 0.1519411437 0.1526298713 0.1484055754 0.1521958249 0.1522782956 0.1492861683 0.1504276921 0.1502194263 0.1510142078 0.1506970657
6146 6 0.15193563 0.1526172727 0.1483942963 0.1522323527 0.1522505198 0.1493031354 0.1503973209 0.1502309601 0.1509921201 0.1506829209
6150 6 0.1519439583 0.1525180379 0.1484823783 0.1522854185 0.1521748785 0.1491356601 0.1503525673 0.1502285503 0.1509534922 0.1506838729
6158 6 0.1516842068 0.1523411557 0.1484217399 0.152088898 0.152170001 0.1491754305 0.1502401494 0.1501495451 0.1508154195 0.1504640885
6174 6 0.1515718145 0.1522667712 0.1481639104 0.1514580309 0.1519265971 0.1492262199 0.1500244448 0.1499362728 0.1509261188 0.1502361209
6206 6 0.1511427708 0.1519580191 0.1481138932 0.1510745743 0.1511893735 0.1487015072 0.1500531594 0.1491604657 0.1508554195 0.1497863656
6270 6 0.1507422793 0.1508944339 0.1475090375 0.1502233651 0.1504209011 0.1481480712 0.1490438095 0.1486653781 0.150260203 0.1491753682
6398 6 0.1495433824 0.1494697187 0.1462655774 0.1492058709 0.1490914481 0.1471021462 0.1484964357 0.147892671 0.1488874887 0.1474198374
6654 6 0.1466465635 0.1466314091 0.1430343416 0.1466484677 0.1466692425 0.1444043033 0.1458585737 0.1458315608 0.1468688409 0.1445865625
7166 6 0.1423167726 0.1425840342 0.1387015443 0.1418628001 0.1426207023 0.1396791678 0.1404154124 0.1395374862 0.1411563597 0.1396467684
8190 6 0.1330691935 0.1335521206 0.1320989226 0.1326754241 0.1340500673 0.1322000025 0.1321196934 0.1309421856 0.1326790298 0.1305238421
10238 6 0.1197810529 0.1221862067 0.1189138815 0.1198304927 0.1214269525 0.118145171 0.1196041564 0.1180836111 0.1185799112 0.1197494664
14334 6.6 0.1025307875 0.1029295741 0.1017312819 0.1021280805 0.1019726716 0.1006068131 0.1003889593 0.1010342219 0.09958295778 0.1022621575
22526 10.9 0.08076305226 0.08223273759 0.08224018963 0.08200777448 0.08113453696 0.08126022645 0.08045719437 0.08060882338 0.080210983 0.08045485367
38910 20.7 0.06240308911 0.06202507817 0.06147861468 0.06425294747 0.06122443841 0.06206093716 0.06233065359 0.06089608432 0.06134825103 0.06141465646
71678 45.6 0.04590050746 0.04613183418 0.04618034675 0.0473805216 0.04570055553 0.04609664856 0.04613481903 0.04602897075 0.04563047696 0.04620151134
137214 101.1 0.03428198204 0.03448081892 0.03459631438 0.03478348996 0.03350262586 0.03443061451 0.03379867134 0.03378753266 0.03351930674 0.03454816543
268286 214.7 0.02514845338 0.02542007059 0.02547040496 0.02548927733 0.02451611196 0.0254047184 0.02555114409 0.02469612129 0.02437591239 0.0251658495
530430 450.1 0.01851966933 0.01846485089 0.01872689871 0.01805707333 0.01791452922 0.01823116233 0.01914492664 0.01822445822 0.01890689963 0.01840940733
1054718 932.7 0.01338209388 0.01329821912 0.01342924757 0.01360353913 0.01268596073 0.0136562512 0.0137453824 0.01300072883 0.01327861235 0.01358983367
2103294 1913.6 0.009180879946 0.009826405836 0.009711938297 0.009354860502 0.009169228749 0.009828838883 0.009654013345 0.009520320874 0.01030216265 0.01043354528
4200446 3898.8 0.006809050561 0.006865987905 0.006995301423 0.006971630924 0.006617447167 0.007024672971 0.007132970961 0.007194983567 0.007384005898 0.007935333866
8394750 7914.5 0.004997935502 0.004985795274 0.00521422614 0.00515557443 0.005289351694 0.00509986008 0.005060051966 0.005224699788 0.005355566211 0.005659552557
16783358 15971.4 0.003356188194 0.003507789447 0.00370496884 0.003488255356 0.003556863868 0.003732103976 0.003197041546 0.003806325558 0.003476442829 0.0040738734
33560574 32212.5 0.002442013643 0.002353065344 0.002657414593 0.002653832165 0.002369478123 0.002564378642 0.002411286655 0.002450247821 0.002544324046 0.002554432377
67115006 64680 0.001485408342 0.001359806387 0.001487472631 0.001617927457 0.001714047057 0.001772228101 0.001896246127 0.001978627774 0.001973080775 0.001986426819
134223870 129967 0.0009535008942 0.001139475803 0.001159735291 0.0008429700378 0.001042186536 0.00125434647 0.001247502455 0.001156511543 0.001349076649 0.001052723909
268441598 260537.5 0.0004814625565 0.0005800324302 0.0005912465825 0.0004731524757 0.0005858257389 0.0007054655673 0.0006966059155 0.000692534661 0.0005659783242 0.0004782952016
536877054 521942.5 0 0 0 0 0 0 0 0 0 0


==> data/ave_smp_error_2_MC_stats.txt <==
6144 6 0.15090952711 0.00138329221220186
6146 6 0.15090365289 0.00138262739944151
6150 6 0.15087588143 0.00137455720952073
6158 6 0.15075506344 0.00132580776797546
6174 6 0.15057363013 0.00129288807644772
6206 6 0.15020355483 0.00124825415018307
6270 6 0.14950828469 0.00116609387631332
6398 6 0.14833745765 0.00111779868848911
6654 6 0.14571798656 0.0012923812144714
7166 6 0.1408521048 0.00144373336198365
8190 6 0.13239104815 0.00108039335949977
10238 6 0.11963009024 0.00133552874655621
14334 6.6 0.101516750518 0.00106874134143889
22526 10.9 0.081137037179 0.000774229472169845
38910 20.7 0.06194347504 0.000953318677676962
71678 45.6 0.046138619216 0.000479428883800334
137214 101.1 0.034172952184 0.000475050912189452
268286 214.7 0.025123806389 0.000436772088747701
530430 450.1 0.018459987563 0.000382093235019728
1054718 932.7 0.013366986888 0.000324390013664029
2103294 1913.6 0.0096982194362 0.000426627814906183
4200446 3898.8 0.0070931385243 0.000364152780492031
8394750 7914.5 0.0052042613642 0.000200639202791014
16783358 15971.4 0.0035899853014 0.00024822249772886
33560574 32212.5 0.0025000473409 0.000110478398560125
67115006 64680 0.001727127147 0.000232020082311452
134223870 129967 0.0011198029588 0.000150967776440852
268441598 260537.5 0.00058505994534 9.04147776141888e-05


==> data/ave_smp_error_2_QMC.txt <==
8144 6 0.09372773756
8146 6 0.09374022431
8150 6 0.09377868634
8158 6 0.09377355674
8174 6 0.09364895338
8206 6 0.09345599646
8270 6 0.09310313887
8398 6 0.09201800116
8654 6 0.09055326591
9166 7 0.08730083018
10190 8 0.07697001464
12238 9 0.06915361586
16334 14 0.05362961338
24526 22 0.04034991561
40910 37 0.02787528064
73678 69 0.01888180968
139214 133 0.01146522735
270286 260 0.007568535487
532430 515 0.004912792932
1056718 1028 0.002863321538
2105294 2053 0.00205537372
4202446 4101 0.001356547496
8396750 8196 0.000889780445
16785358 16388 0.0004020062817
33562574 32772 0.0003678579494
67117006 65540 1.935193047e-05
134225870 131076 9.565152408e-06
268443598 262147 4.775195649e-06
536879054 524291 0


==> data/ave_smp_error_2_QMC_stats.txt <==
8144 6 0.09372773756 0
8146 6 0.09374022431 0
8150 6 0.09377868634 0
8158 6 0.09377355674 0
8174 6 0.09364895338 0
8206 6 0.09345599646 0
8270 6 0.09310313887 0
8398 6 0.09201800116 0
8654 6 0.09055326591 0
9166 7 0.08730083018 0
10190 8 0.07697001464 0
12238 9 0.06915361586 0
16334 14 0.05362961338 0
24526 22 0.04034991561 0
40910 37 0.02787528064 0
73678 69 0.01888180968 0
139214 133 0.01146522735 0
270286 260 0.007568535487 0
532430 515 0.004912792932 0
1056718 1028 0.002863321538 0
2105294 2053 0.00205537372 0
4202446 4101 0.001356547496 0
8396750 8196 0.000889780445 0
16785358 16388 0.0004020062817 0
33562574 32772 0.0003678579494 0
67117006 65540 1.935193047e-05 0
134225870 131076 9.565152408e-06 0
268443598 262147 4.775195649e-06 0


==> data/ave_smp_error_3_MC.txt <==
5120 10 0.1164742386 0.1173337941 0.1181279363 0.1172256462 0.1159656976 0.1171927768 0.1171379724 0.1162608335 0.1160136312 0.1184773553
5122 10 0.11649681 0.1174136971 0.118106269 0.1172552429 0.1159568233 0.1172139969 0.117128444 0.1162512282 0.1160131207 0.118351523
5126 10 0.116430625 0.1174325544 0.1181325334 0.1172411715 0.1159505321 0.1171145542 0.1169791619 0.1161573983 0.1159633256 0.1182906216
5134 10 0.1163724224 0.1172678041 0.1179620465 0.1171819788 0.1158112031 0.1169266187 0.1168902601 0.1160681367 0.1159188045 0.1181760303
5150 10 0.1162036311 0.1169848061 0.1176689035 0.1169749204 0.1156344971 0.1165579544 0.1165744452 0.1158588392 0.1157177551 0.1178307974
5182 10 0.1155369663 0.1165778772 0.1174365007 0.1163268715 0.1153699749 0.1162853981 0.1161968478 0.1155931138 0.1153916413 0.1177003554
5246 10 0.1149327736 0.1160122144 0.1166577397 0.1161271839 0.1147753053 0.1154951583 0.1154140204 0.1146743797 0.1146352398 0.1164663455
5374 10 0.1136320886 0.1148208691 0.115393564 0.1151414201 0.1130765455 0.1139905238 0.1142467967 0.1135331829 0.1136525953 0.1150363637
5630 10 0.1101732531 0.1115104584 0.1125046167 0.1115929516 0.1108156399 0.1114112873 0.1119709536 0.1104407284 0.1113618213 0.1122495668
6142 10 0.1063898864 0.1075989429 0.1074094727 0.107440947 0.1060665241 0.1064423327 0.1077226874 0.1062000677 0.1077281957 0.1078431196
7166 10 0.09902550719 0.1000457402 0.09958253473 0.09933556954 0.09910586251 0.09912527028 0.1003357965 0.09919284445 0.1010489995 0.1005185686
9214 10.9 0.08741548478 0.08903708277 0.08898619218 0.08726653666 0.08729566567 0.08916067675 0.08915627175 0.08878197958 0.08999123203 0.08897418521
13310 15.7 0.07218246311 0.07426133354 0.07487314398 0.07437714337 0.07356246391 0.07549027759 0.07463311724 0.07458799345 0.07546002661 0.07440277267
21502 26.3 0.05868049367 0.05893258378 0.05901644073 0.05931765171 0.05804296815 0.05956711721 0.05846878136 0.06015606213 0.05972846147 0.06037850674
37886 50.5 0.04519549933 0.04554340985 0.04598962942 0.04565747357 0.04498421751 0.04493096319 0.04537830074 0.04602451337 0.04598440171 0.04572945497
70654 102.6 0.03393754464 0.03430898268 0.03490401284 0.03359754297 0.03418514322 0.03366484523 0.03496695312 0.03528829687 0.03441523795 0.03448788333
136190 218.5 0.02584395831 0.02560700352 0.02550241711 0.02505354522 0.02583864859 0.0251229322 0.02563245065 0.02587858122 0.02586266583 0.02511346958
267262 448.6 0.01884775532 0.01883308565 0.01876726947 0.01943896321 0.01904644362 0.018996443 0.01874295755 0.01993770036 0.01904719353 0.01901653648
529406 937 0.01394673528 0.01401300652 0.01376793397 0.01382183478 0.01392431096 0.01426157717 0.01414924562 0.01467110576 0.01462576266 0.01426904033
1053694 1920.6 0.0102003589 0.01055648957 0.01058000536 0.01081566887 0.01126182674 0.01040115227 0.01071516919 0.0111621395 0.01064355399 0.009624991642
2102270 3918.1 0.008031935446 0.007024385805 0.008489752285 0.006754292685 0.007425096546 0.00737928048 0.008382611931 0.00761667878 0.008088765685 0.0080565915
4199422 7916.2 0.005259837153 0.00524489034 0.00583674103 0.004697932575 0.005938504513 0.005582351402 0.006206874284 0.005199980871 0.005894336982 0.005553820724
8393726 15984.1 0.004156624943 0.003378679066 0.005017835342 0.003847283999 0.004057438862 0.004683376722 0.004752593847 0.003843974688 0.003889711095 0.003543908746
16782334 32239.3 0.002794292928 0.002279352808 0.003870294037 0.002988509607 0.002712038082 0.003373423049 0.002904764485 0.003148056812 0.002604313539 0.002966780078
33559550 64728.7 0.002082440001 0.001893380583 0.002677951012 0.001696165035 0.001793205012 0.001912799194 0.002180581865 0.002435891851 0.001685477015 0.001906220635
67113982 129977.3 0.00195898387 0.001314730905 0.002497893582 0.001500457743 0.001111533934 0.001908225897 0.001309611933 0.001700539042 0.001296544191 0.001514901775
134222846 260633 0.001405125016 0.001017429814 0.001615408001 0.001001066778 0.0007983967069 0.001807938497 0.00121515541 0.0007914841888 0.0007911148894 0.0005951284782
268440574 522102.1 0.0005436494522 0.0003406645787 0.0009664083168 0.0003476987411 0.0007499312997 0.0007550867853 0.0005567644471 0.0005507862515 0.0005535571164 0.0003453353734
536876030 1045417.8 0 0 0 0 0 0 0 0 0 0


==> data/ave_smp_error_3_MC_stats.txt <==
5120 10 0.1170209882 0.000852085347131382
5122 10 0.11701871551 0.000831433657699856
5126 10 0.1169692478 0.000843797311838194
5134 10 0.11685753052 0.000821402108890788
5150 10 0.11660065495 0.000772114996732142
5182 10 0.1162415547 0.000821870002271994
5246 10 0.11551903606 0.000760853875044049
5374 10 0.11425239497 0.000798849012832529
5630 10 0.11140312771 0.000751696974206583
6142 10 0.10708421762 0.000715526670790265
7166 10 0.09973166935 0.000710685644091874
9214 10.9 0.088606530738 0.000940136068777295
13310 15.7 0.074383073547 0.000958108208955847
21502 26.3 0.059228906695 0.000743188410920285
37886 50.5 0.045541786366 0.000409434978785561
70654 102.6 0.034375644285 0.000559688618587726
136190 218.5 0.025545567223 0.000334495182685729
267262 448.6 0.019067434819 0.000365519360605134
529406 937 0.014145055305 0.000314282891220075
1053694 1920.6 0.0105961356032 0.000467585730620954
2102270 3918.1 0.0077249391143 0.00057813087072479
4199422 7916.2 0.0055415269874 0.000448376072138206
8393726 15984.1 0.004117142731 0.000538917132367033
16782334 32239.3 0.0029641825425 0.000436830937731662
33559550 64728.7 0.0020264112203 0.000323834788065782
67113982 129977.3 0.0016113422872 0.000415323931376958
134222846 260633 0.00110382477793 0.000398064136775878
268440574 522102.1 0.00057098823622 0.000204873409592766


==> data/ave_smp_error_3_QMC.txt <==
7120 10 0.07565291149
7122 10 0.0756479092
7126 10 0.07561996851
7134 10 0.07560453355
7150 10 0.07553879481
7182 10 0.07521487374
7246 10 0.07500257809
7374 10 0.07448950651
7630 10 0.07362041871
8142 11 0.07101145147
9166 13 0.06591886381
11214 18 0.05593286182
15310 25 0.04615612269
23502 41 0.03475757076
39886 73 0.02490908558
72654 136 0.01842022739
138190 264 0.01329293587
269262 519 0.01085398689
531406 1032 0.007890837824
1055694 2053 0.006168013109
2104270 4101 0.004001685112
4201422 8197 0.002791130269
8395726 16388 0.00196529647
16784334 32771 0.0009509058206
33561550 65540 0.0006916987786
67115982 131075 0.0004554924269
134224846 262148 0.0002301073726
268442574 524291 6.840070728e-06
536878030 1048578 0


==> data/ave_smp_error_3_QMC_stats.txt <==
7120 10 0.07565291149 0
7122 10 0.0756479092 0
7126 10 0.07561996851 0
7134 10 0.07560453355 0
7150 10 0.07553879481 0
7182 10 0.07521487374 0
7246 10 0.07500257809 0
7374 10 0.07448950651 0
7630 10 0.07362041871 0
8142 11 0.07101145147 0
9166 13 0.06591886381 0
11214 18 0.05593286182 0
15310 25 0.04615612269 0
23502 41 0.03475757076 0
39886 73 0.02490908558 0
72654 136 0.01842022739 0
138190 264 0.01329293587 0
269262 519 0.01085398689 0
531406 1032 0.007890837824 0
1055694 2053 0.006168013109 0
2104270 4101 0.004001685112 0
4201422 8197 0.002791130269 0
8395726 16388 0.00196529647 0
16784334 32771 0.0009509058206 0
33561550 65540 0.0006916987786 0
67115982 131075 0.0004554924269 0
134224846 262148 0.0002301073726 0
268442574 524291 6.840070728e-06 0


==> data/output_MC_d=1.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      1
Pdim:                     3
max tree level:           10
number of tree leaves:    1024
minimal number of points: 3072
max sampling level:       28
max samples:              536873983
performing run #0
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 5 (n=11262)
minimum leave size l=13: 9 (n=19454)
minimum leave size l=14: 19 (n=35838)
minimum leave size l=15: 43 (n=68606)
minimum leave size l=16: 99 (n=134142)
minimum leave size l=17: 212 (n=265214)
minimum leave size l=18: 447 (n=527358)
minimum leave size l=19: 927 (n=1051646)
minimum leave size l=20: 1923 (n=2100222)
minimum leave size l=21: 3900 (n=4197374)
minimum leave size l=22: 7898 (n=8391678)
minimum leave size l=23: 16011 (n=16780286)
minimum leave size l=24: 32176 (n=33557502)
minimum leave size l=25: 64679 (n=67111934)
minimum leave size l=26: 129679 (n=134220798)
minimum leave size l=27: 260212 (n=268438526)
minimum leave size l=28: 521821 (n=536873982)
initialized samplet trees:  164.048sec.
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.577847 0.577847
---------------------------
0.568111 0.568111
---------------------------
0.463697 0.463697
---------------------------
0.409782 0.409782
---------------------------
0.360747 0.360747
---------------------------
0.335051 0.335051
---------------------------
0.220335 0.220335
---------------------------
0.174279 0.174279
---------------------------
0.128034 0.128034
---------------------------
0.133603 0.133603
---------------------------
0.108969 0.108969
---------------------------
0.109496 0.109496
---------------------------
0.100472 0.100472
---------------------------
0.0921487 0.0921487
---------------------------
0.0842557 0.0842557
---------------------------
0.0846396 0.0846396
---------------------------
0.0810515 0.0810515
---------------------------
0.0810167 0.0810167
---------------------------
0.0804502 0.0804502
---------------------------
0.00140921 0.00140921
---------------------------
performing run #1
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 6 (n=19454)
minimum leave size l=14: 19 (n=35838)
minimum leave size l=15: 45 (n=68606)
minimum leave size l=16: 99 (n=134142)
minimum leave size l=17: 213 (n=265214)
minimum leave size l=18: 445 (n=527358)
minimum leave size l=19: 907 (n=1051646)
minimum leave size l=20: 1913 (n=2100222)
minimum leave size l=21: 3864 (n=4197374)
minimum leave size l=22: 7925 (n=8391678)
minimum leave size l=23: 15993 (n=16780286)
minimum leave size l=24: 32222 (n=33557502)
minimum leave size l=25: 64733 (n=67111934)
minimum leave size l=26: 129781 (n=134220798)
minimum leave size l=27: 260443 (n=268438526)
minimum leave size l=28: 522366 (n=536873982)
initialized samplet trees:  164.851sec.
0.536783 0.536783
---------------------------
0.536783 0.536783
---------------------------
0.536783 0.536783
---------------------------
0.536783 0.536783
---------------------------
0.536783 0.536783
---------------------------
0.536783 0.536783
---------------------------
0.52992 0.52992
---------------------------
0.52992 0.52992
---------------------------
0.52992 0.52992
---------------------------
0.479708 0.479708
---------------------------
0.48174 0.48174
---------------------------
0.436916 0.436916
---------------------------
0.352229 0.352229
---------------------------
0.339484 0.339484
---------------------------
0.198412 0.198412
---------------------------
0.163446 0.163446
---------------------------
0.136821 0.136821
---------------------------
0.117899 0.117899
---------------------------
0.125859 0.125859
---------------------------
0.087777 0.087777
---------------------------
0.098084 0.098084
---------------------------
0.0861114 0.0861114
---------------------------
0.0838835 0.0838835
---------------------------
0.0831429 0.0831429
---------------------------
0.0817983 0.0817983
---------------------------
0.0798703 0.0798703
---------------------------
0.0805472 0.0805472
---------------------------
0.0802442 0.0802442
---------------------------
performing run #2
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 5 (n=19454)
minimum leave size l=14: 19 (n=35838)
minimum leave size l=15: 44 (n=68606)
minimum leave size l=16: 95 (n=134142)
minimum leave size l=17: 204 (n=265214)
minimum leave size l=18: 451 (n=527358)
minimum leave size l=19: 929 (n=1051646)
minimum leave size l=20: 1896 (n=2100222)
minimum leave size l=21: 3844 (n=4197374)
minimum leave size l=22: 7871 (n=8391678)
minimum leave size l=23: 15858 (n=16780286)
minimum leave size l=24: 32202 (n=33557502)
minimum leave size l=25: 64814 (n=67111934)
minimum leave size l=26: 129967 (n=134220798)
minimum leave size l=27: 260363 (n=268438526)
minimum leave size l=28: 521786 (n=536873982)
initialized samplet trees:  164.909sec.
0.565419 0.565419
---------------------------
0.565419 0.565419
---------------------------
0.565419 0.565419
---------------------------
0.565419 0.565419
---------------------------
0.565419 0.565419
---------------------------
0.577585 0.577585
---------------------------
0.565419 0.565419
---------------------------
0.565419 0.565419
---------------------------
0.565419 0.565419
---------------------------
0.497328 0.497328
---------------------------
0.472926 0.472926
---------------------------
0.423866 0.423866
---------------------------
0.406065 0.406065
---------------------------
0.331557 0.331557
---------------------------
0.250402 0.250402
---------------------------
0.196822 0.196822
---------------------------
0.179886 0.179886
---------------------------
0.152486 0.152486
---------------------------
0.120743 0.120743
---------------------------
0.110571 0.110571
---------------------------
0.0897074 0.0897074
---------------------------
0.0903208 0.0903208
---------------------------
0.0846741 0.0846741
---------------------------
0.0840538 0.0840538
---------------------------
0.0808634 0.0808634
---------------------------
0.0821389 0.0821389
---------------------------
0.0808904 0.0808904
---------------------------
0.00167499 0.00167499
---------------------------
performing run #3
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 9 (n=19454)
minimum leave size l=14: 18 (n=35838)
minimum leave size l=15: 43 (n=68606)
minimum leave size l=16: 95 (n=134142)
minimum leave size l=17: 204 (n=265214)
minimum leave size l=18: 442 (n=527358)
minimum leave size l=19: 920 (n=1051646)
minimum leave size l=20: 1912 (n=2100222)
minimum leave size l=21: 3899 (n=4197374)
minimum leave size l=22: 7896 (n=8391678)
minimum leave size l=23: 16012 (n=16780286)
minimum leave size l=24: 32141 (n=33557502)
minimum leave size l=25: 64596 (n=67111934)
minimum leave size l=26: 129898 (n=134220798)
minimum leave size l=27: 260600 (n=268438526)
minimum leave size l=28: 521958 (n=536873982)
initialized samplet trees:  163.407sec.
0.569115 0.569115
---------------------------
0.569115 0.569115
---------------------------
0.569115 0.569115
---------------------------
0.569115 0.569115
---------------------------
0.569115 0.569115
---------------------------
0.569115 0.569115
---------------------------
0.569115 0.569115
---------------------------
0.577972 0.577972
---------------------------
0.569115 0.569115
---------------------------
0.517415 0.517415
---------------------------
0.490547 0.490547
---------------------------
0.422375 0.422375
---------------------------
0.393321 0.393321
---------------------------
0.296764 0.296764
---------------------------
0.249072 0.249072
---------------------------
0.183851 0.183851
---------------------------
0.150782 0.150782
---------------------------
0.113255 0.113255
---------------------------
0.116889 0.116889
---------------------------
0.0966864 0.0966864
---------------------------
0.0860117 0.0860117
---------------------------
0.0947096 0.0947096
---------------------------
0.0835115 0.0835115
---------------------------
0.085049 0.085049
---------------------------
0.0841589 0.0841589
---------------------------
0.0818306 0.0818306
---------------------------
0.00246504 0.00246504
---------------------------
0.00168805 0.00168805
---------------------------
performing run #4
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 17 (n=35838)
minimum leave size l=15: 45 (n=68606)
minimum leave size l=16: 95 (n=134142)
minimum leave size l=17: 205 (n=265214)
minimum leave size l=18: 457 (n=527358)
minimum leave size l=19: 917 (n=1051646)
minimum leave size l=20: 1910 (n=2100222)
minimum leave size l=21: 3912 (n=4197374)
minimum leave size l=22: 7899 (n=8391678)
minimum leave size l=23: 15916 (n=16780286)
minimum leave size l=24: 32161 (n=33557502)
minimum leave size l=25: 64587 (n=67111934)
minimum leave size l=26: 129862 (n=134220798)
minimum leave size l=27: 260613 (n=268438526)
minimum leave size l=28: 522161 (n=536873982)
initialized samplet trees:  162.97sec.
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.518536 0.518536
---------------------------
0.576346 0.576346
---------------------------
0.576346 0.576346
---------------------------
0.55187 0.55187
---------------------------
0.55187 0.55187
---------------------------
0.397361 0.397361
---------------------------
0.291772 0.291772
---------------------------
0.22594 0.22594
---------------------------
0.204368 0.204368
---------------------------
0.144528 0.144528
---------------------------
0.1379 0.1379
---------------------------
0.125052 0.125052
---------------------------
0.105971 0.105971
---------------------------
0.0890614 0.0890614
---------------------------
0.0935969 0.0935969
---------------------------
0.0892661 0.0892661
---------------------------
0.0832409 0.0832409
---------------------------
0.0830491 0.0830491
---------------------------
0.0827787 0.0827787
---------------------------
0.00294987 0.00294987
---------------------------
0.00162238 0.00162238
---------------------------
performing run #5
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 20 (n=35838)
minimum leave size l=15: 40 (n=68606)
minimum leave size l=16: 89 (n=134142)
minimum leave size l=17: 206 (n=265214)
minimum leave size l=18: 443 (n=527358)
minimum leave size l=19: 928 (n=1051646)
minimum leave size l=20: 1902 (n=2100222)
minimum leave size l=21: 3889 (n=4197374)
minimum leave size l=22: 7946 (n=8391678)
minimum leave size l=23: 15972 (n=16780286)
minimum leave size l=24: 32267 (n=33557502)
minimum leave size l=25: 64795 (n=67111934)
minimum leave size l=26: 129964 (n=134220798)
minimum leave size l=27: 260636 (n=268438526)
minimum leave size l=28: 521915 (n=536873982)
initialized samplet trees:  162.933sec.
0.482625 0.482625
---------------------------
0.482625 0.482625
---------------------------
0.482625 0.482625
---------------------------
0.482625 0.482625
---------------------------
0.482625 0.482625
---------------------------
0.482625 0.482625
---------------------------
0.482625 0.482625
---------------------------
0.553476 0.553476
---------------------------
0.553476 0.553476
---------------------------
0.563653 0.563653
---------------------------
0.466082 0.466082
---------------------------
0.430475 0.430475
---------------------------
0.407874 0.407874
---------------------------
0.396203 0.396203
---------------------------
0.268791 0.268791
---------------------------
0.171595 0.171595
---------------------------
0.152318 0.152318
---------------------------
0.111248 0.111248
---------------------------
0.0986585 0.0986585
---------------------------
0.102171 0.102171
---------------------------
0.0985183 0.0985183
---------------------------
0.0924504 0.0924504
---------------------------
0.0871172 0.0871172
---------------------------
0.0859106 0.0859106
---------------------------
0.0816769 0.0816769
---------------------------
0.0788745 0.0788745
---------------------------
0.0789474 0.0789474
---------------------------
0.0797877 0.0797877
---------------------------
performing run #6
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 18 (n=35838)
minimum leave size l=15: 42 (n=68606)
minimum leave size l=16: 95 (n=134142)
minimum leave size l=17: 211 (n=265214)
minimum leave size l=18: 448 (n=527358)
minimum leave size l=19: 918 (n=1051646)
minimum leave size l=20: 1910 (n=2100222)
minimum leave size l=21: 3918 (n=4197374)
minimum leave size l=22: 7883 (n=8391678)
minimum leave size l=23: 15866 (n=16780286)
minimum leave size l=24: 32061 (n=33557502)
minimum leave size l=25: 64744 (n=67111934)
minimum leave size l=26: 129883 (n=134220798)
minimum leave size l=27: 260541 (n=268438526)
minimum leave size l=28: 521548 (n=536873982)
initialized samplet trees:  161.702sec.
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.509467 0.509467
---------------------------
0.507808 0.507808
---------------------------
0.507808 0.507808
---------------------------
0.564042 0.564042
---------------------------
0.429052 0.429052
---------------------------
0.373882 0.373882
---------------------------
0.334294 0.334294
---------------------------
0.228363 0.228363
---------------------------
0.162334 0.162334
---------------------------
0.137638 0.137638
---------------------------
0.142064 0.142064
---------------------------
0.10335 0.10335
---------------------------
0.0991246 0.0991246
---------------------------
0.0910323 0.0910323
---------------------------
0.0832945 0.0832945
---------------------------
0.0893235 0.0893235
---------------------------
0.0876596 0.0876596
---------------------------
0.0836084 0.0836084
---------------------------
0.0826612 0.0826612
---------------------------
0.0804143 0.0804143
---------------------------
0.0802093 0.0802093
---------------------------
performing run #7
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 20 (n=35838)
minimum leave size l=15: 46 (n=68606)
minimum leave size l=16: 101 (n=134142)
minimum leave size l=17: 206 (n=265214)
minimum leave size l=18: 445 (n=527358)
minimum leave size l=19: 917 (n=1051646)
minimum leave size l=20: 1917 (n=2100222)
minimum leave size l=21: 3875 (n=4197374)
minimum leave size l=22: 7922 (n=8391678)
minimum leave size l=23: 15982 (n=16780286)
minimum leave size l=24: 32223 (n=33557502)
minimum leave size l=25: 64677 (n=67111934)
minimum leave size l=26: 129844 (n=134220798)
minimum leave size l=27: 260569 (n=268438526)
minimum leave size l=28: 521695 (n=536873982)
initialized samplet trees:  160.616sec.
0.550486 0.550486
---------------------------
0.550486 0.550486
---------------------------
0.550486 0.550486
---------------------------
0.550486 0.550486
---------------------------
0.524098 0.524098
---------------------------
0.524098 0.524098
---------------------------
0.524098 0.524098
---------------------------
0.524098 0.524098
---------------------------
0.524098 0.524098
---------------------------
0.524098 0.524098
---------------------------
0.48691 0.48691
---------------------------
0.454913 0.454913
---------------------------
0.34236 0.34236
---------------------------
0.327699 0.327699
---------------------------
0.271758 0.271758
---------------------------
0.216344 0.216344
---------------------------
0.176137 0.176137
---------------------------
0.174776 0.174776
---------------------------
0.170624 0.170624
---------------------------
0.0960835 0.0960835
---------------------------
0.0904944 0.0904944
---------------------------
0.0880855 0.0880855
---------------------------
0.0850316 0.0850316
---------------------------
0.0832104 0.0832104
---------------------------
0.0811374 0.0811374
---------------------------
0.0808401 0.0808401
---------------------------
0.080474 0.080474
---------------------------
0.00151763 0.00151763
---------------------------
performing run #8
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 9 (n=19454)
minimum leave size l=14: 18 (n=35838)
minimum leave size l=15: 43 (n=68606)
minimum leave size l=16: 103 (n=134142)
minimum leave size l=17: 211 (n=265214)
minimum leave size l=18: 460 (n=527358)
minimum leave size l=19: 938 (n=1051646)
minimum leave size l=20: 1923 (n=2100222)
minimum leave size l=21: 3909 (n=4197374)
minimum leave size l=22: 7942 (n=8391678)
minimum leave size l=23: 16029 (n=16780286)
minimum leave size l=24: 32270 (n=33557502)
minimum leave size l=25: 64802 (n=67111934)
minimum leave size l=26: 129721 (n=134220798)
minimum leave size l=27: 260666 (n=268438526)
minimum leave size l=28: 521865 (n=536873982)
initialized samplet trees:  161.239sec.
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.579296 0.579296
---------------------------
0.575253 0.575253
---------------------------
0.582192 0.582192
---------------------------
0.57697 0.57697
---------------------------
0.443013 0.443013
---------------------------
0.386312 0.386312
---------------------------
0.34561 0.34561
---------------------------
0.26686 0.26686
---------------------------
0.173871 0.173871
---------------------------
0.176786 0.176786
---------------------------
0.137957 0.137957
---------------------------
0.107939 0.107939
---------------------------
0.102731 0.102731
---------------------------
0.0969658 0.0969658
---------------------------
0.0887051 0.0887051
---------------------------
0.0879839 0.0879839
---------------------------
0.0841072 0.0841072
---------------------------
0.0818834 0.0818834
---------------------------
0.0818528 0.0818528
---------------------------
0.0033616 0.0033616
---------------------------
0.0796947 0.0796947
---------------------------
performing run #9
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 9 (n=19454)
minimum leave size l=14: 20 (n=35838)
minimum leave size l=15: 43 (n=68606)
minimum leave size l=16: 97 (n=134142)
minimum leave size l=17: 212 (n=265214)
minimum leave size l=18: 449 (n=527358)
minimum leave size l=19: 927 (n=1051646)
minimum leave size l=20: 1899 (n=2100222)
minimum leave size l=21: 3900 (n=4197374)
minimum leave size l=22: 7918 (n=8391678)
minimum leave size l=23: 16077 (n=16780286)
minimum leave size l=24: 32199 (n=33557502)
minimum leave size l=25: 64765 (n=67111934)
minimum leave size l=26: 129873 (n=134220798)
minimum leave size l=27: 260393 (n=268438526)
minimum leave size l=28: 521919 (n=536873982)
initialized samplet trees:  166.296sec.
0.570875 0.570875
---------------------------
0.489274 0.489274
---------------------------
0.489274 0.489274
---------------------------
0.489274 0.489274
---------------------------
0.489274 0.489274
---------------------------
0.489274 0.489274
---------------------------
0.489274 0.489274
---------------------------
0.489274 0.489274
---------------------------
0.553806 0.553806
---------------------------
0.471592 0.471592
---------------------------
0.459774 0.459774
---------------------------
0.445876 0.445876
---------------------------
0.414948 0.414948
---------------------------
0.268051 0.268051
---------------------------
0.254109 0.254109
---------------------------
0.243033 0.243033
---------------------------
0.191147 0.191147
---------------------------
0.135029 0.135029
---------------------------
0.107757 0.107757
---------------------------
0.0983445 0.0983445
---------------------------
0.0981778 0.0981778
---------------------------
0.0882626 0.0882626
---------------------------
0.0849472 0.0849472
---------------------------
0.0850286 0.0850286
---------------------------
0.0844519 0.0844519
---------------------------
0.0825222 0.0825222
---------------------------
0.0807381 0.0807381
---------------------------
0.0804656 0.0804656
---------------------------


==> data/output_MC_d=1_ave.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      1
Pdim:                     3
max tree level:           10
number of tree leaves:    1024
minimal number of points: 3072
max sampling level:       28
max samples:              536873983
performing run #0
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 20 (n=35838)
minimum leave size l=15: 44 (n=68606)
minimum leave size l=16: 98 (n=134142)
minimum leave size l=17: 215 (n=265214)
minimum leave size l=18: 437 (n=527358)
minimum leave size l=19: 929 (n=1051646)
minimum leave size l=20: 1878 (n=2100222)
minimum leave size l=21: 3900 (n=4197374)
minimum leave size l=22: 7905 (n=8391678)
minimum leave size l=23: 15960 (n=16780286)
minimum leave size l=24: 32241 (n=33557502)
minimum leave size l=25: 64649 (n=67111934)
minimum leave size l=26: 129683 (n=134220798)
minimum leave size l=27: 260748 (n=268438526)
minimum leave size l=28: 522010 (n=536873982)
initialized samplet trees:  161.295sec.
0.57872 0.57872
0.155485 0.155485
---------------------------
0.57872 0.57872
0.155359 0.155359
---------------------------
0.57872 0.57872
0.155221 0.155221
---------------------------
0.57872 0.57872
0.155129 0.155129
---------------------------
0.57872 0.57872
0.154741 0.154741
---------------------------
0.57872 0.57872
0.154805 0.154805
---------------------------
0.567457 0.567457
0.153964 0.153964
---------------------------
0.567457 0.567457
0.152095 0.152095
---------------------------
0.567457 0.567457
0.148258 0.148258
---------------------------
0.57996 0.57996
0.138684 0.138684
---------------------------
0.554362 0.554362
0.129848 0.129848
---------------------------
0.468975 0.468975
0.109386 0.109386
---------------------------
0.438771 0.438771
0.081778 0.081778
---------------------------
0.335181 0.335181
0.0610644 0.0610644
---------------------------
0.280335 0.280335
0.0457482 0.0457482
---------------------------
0.194961 0.194961
0.0326098 0.0326098
---------------------------
0.1701 0.1701
0.0232667 0.0232667
---------------------------
0.137996 0.137996
0.0166613 0.0166613
---------------------------
0.125643 0.125643
0.0115407 0.0115407
---------------------------
0.102342 0.102342
0.00821993 0.00821993
---------------------------
0.0904211 0.0904211
0.00597572 0.00597572
---------------------------
0.0830007 0.0830007
0.00426468 0.00426468
---------------------------
0.0878925 0.0878925
0.00294908 0.00294908
---------------------------
0.0786988 0.0786988
0.00201757 0.00201757
---------------------------
0.0795535 0.0795535
0.00141006 0.00141006
---------------------------
0.0801699 0.0801699
0.00100956 0.00100956
---------------------------
0.0032334 0.0032334
0.000589173 0.000589173
---------------------------
0.00168189 0.00168189
0.000330283 0.000330283
---------------------------
performing run #1
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 9 (n=19454)
minimum leave size l=14: 19 (n=35838)
minimum leave size l=15: 39 (n=68606)
minimum leave size l=16: 96 (n=134142)
minimum leave size l=17: 198 (n=265214)
minimum leave size l=18: 444 (n=527358)
minimum leave size l=19: 918 (n=1051646)
minimum leave size l=20: 1893 (n=2100222)
minimum leave size l=21: 3863 (n=4197374)
minimum leave size l=22: 7912 (n=8391678)
minimum leave size l=23: 15961 (n=16780286)
minimum leave size l=24: 32248 (n=33557502)
minimum leave size l=25: 64613 (n=67111934)
minimum leave size l=26: 129833 (n=134220798)
minimum leave size l=27: 260370 (n=268438526)
minimum leave size l=28: 522235 (n=536873982)
initialized samplet trees:  161.292sec.
0.571267 0.571267
0.154273 0.154273
---------------------------
0.571267 0.571267
0.154279 0.154279
---------------------------
0.571267 0.571267
0.153789 0.153789
---------------------------
0.571267 0.571267
0.153549 0.153549
---------------------------
0.571267 0.571267
0.153574 0.153574
---------------------------
0.571267 0.571267
0.152043 0.152043
---------------------------
0.571267 0.571267
0.150371 0.150371
---------------------------
0.571267 0.571267
0.147018 0.147018
---------------------------
0.537516 0.537516
0.144577 0.144577
---------------------------
0.51052 0.51052
0.135173 0.135173
---------------------------
0.50857 0.50857
0.119973 0.119973
---------------------------
0.560792 0.560792
0.101901 0.101901
---------------------------
0.377015 0.377015
0.0807398 0.0807398
---------------------------
0.326971 0.326971
0.0612648 0.0612648
---------------------------
0.241644 0.241644
0.0444675 0.0444675
---------------------------
0.175075 0.175075
0.0317374 0.0317374
---------------------------
0.131863 0.131863
0.0230585 0.0230585
---------------------------
0.118402 0.118402
0.0169173 0.0169173
---------------------------
0.103029 0.103029
0.0123172 0.0123172
---------------------------
0.0943675 0.0943675
0.00833812 0.00833812
---------------------------
0.0862479 0.0862479
0.00606678 0.00606678
---------------------------
0.0819806 0.0819806
0.00432186 0.00432186
---------------------------
0.0824211 0.0824211
0.00300176 0.00300176
---------------------------
0.0822303 0.0822303
0.00221868 0.00221868
---------------------------
0.0825037 0.0825037
0.00158273 0.00158273
---------------------------
0.0796863 0.0796863
0.00100247 0.00100247
---------------------------
0.00281957 0.00281957
0.000591481 0.000591481
---------------------------
0.0015929 0.0015929
0.000341868 0.000341868
---------------------------
performing run #2
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 20 (n=35838)
minimum leave size l=15: 42 (n=68606)
minimum leave size l=16: 99 (n=134142)
minimum leave size l=17: 212 (n=265214)
minimum leave size l=18: 446 (n=527358)
minimum leave size l=19: 929 (n=1051646)
minimum leave size l=20: 1884 (n=2100222)
minimum leave size l=21: 3823 (n=4197374)
minimum leave size l=22: 7832 (n=8391678)
minimum leave size l=23: 15860 (n=16780286)
minimum leave size l=24: 32139 (n=33557502)
minimum leave size l=25: 64632 (n=67111934)
minimum leave size l=26: 129767 (n=134220798)
minimum leave size l=27: 260537 (n=268438526)
minimum leave size l=28: 522291 (n=536873982)
initialized samplet trees:  160.467sec.
0.511259 0.511259
0.152892 0.152892
---------------------------
0.511259 0.511259
0.152791 0.152791
---------------------------
0.511259 0.511259
0.15262 0.15262
---------------------------
0.511259 0.511259
0.152611 0.152611
---------------------------
0.511259 0.511259
0.152815 0.152815
---------------------------
0.511259 0.511259
0.152714 0.152714
---------------------------
0.511259 0.511259
0.151475 0.151475
---------------------------
0.511259 0.511259
0.148365 0.148365
---------------------------
0.487716 0.487716
0.144104 0.144104
---------------------------
0.487189 0.487189
0.13409 0.13409
---------------------------
0.498569 0.498569
0.120484 0.120484
---------------------------
0.491336 0.491336
0.103826 0.103826
---------------------------
0.432431 0.432431
0.0802775 0.0802775
---------------------------
0.274308 0.274308
0.0604315 0.0604315
---------------------------
0.27198 0.27198
0.0439885 0.0439885
---------------------------
0.253054 0.253054
0.0318914 0.0318914
---------------------------
0.207574 0.207574
0.022675 0.022675
---------------------------
0.182489 0.182489
0.0168914 0.0168914
---------------------------
0.118655 0.118655
0.0118221 0.0118221
---------------------------
0.0993642 0.0993642
0.0086862 0.0086862
---------------------------
0.0964527 0.0964527
0.00656202 0.00656202
---------------------------
0.0911169 0.0911169
0.00462519 0.00462519
---------------------------
0.0859675 0.0859675
0.00307452 0.00307452
---------------------------
0.0841699 0.0841699
0.00222472 0.00222472
---------------------------
0.0835079 0.0835079
0.00155115 0.00155115
---------------------------
0.00461708 0.00461708
0.00089976 0.00089976
---------------------------
0.00270648 0.00270648
0.000581788 0.000581788
---------------------------
0.00155413 0.00155413
0.00033534 0.00033534
---------------------------
performing run #3
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 7 (n=19454)
minimum leave size l=14: 16 (n=35838)
minimum leave size l=15: 45 (n=68606)
minimum leave size l=16: 93 (n=134142)
minimum leave size l=17: 213 (n=265214)
minimum leave size l=18: 428 (n=527358)
minimum leave size l=19: 933 (n=1051646)
minimum leave size l=20: 1896 (n=2100222)
minimum leave size l=21: 3896 (n=4197374)
minimum leave size l=22: 7912 (n=8391678)
minimum leave size l=23: 15902 (n=16780286)
minimum leave size l=24: 32124 (n=33557502)
minimum leave size l=25: 64629 (n=67111934)
minimum leave size l=26: 129899 (n=134220798)
minimum leave size l=27: 260582 (n=268438526)
minimum leave size l=28: 522147 (n=536873982)
initialized samplet trees:  160.971sec.
0.57148 0.57148
0.149486 0.149486
---------------------------
0.57148 0.57148
0.149532 0.149532
---------------------------
0.57148 0.57148
0.149733 0.149733
---------------------------
0.57148 0.57148
0.150197 0.150197
---------------------------
0.57148 0.57148
0.150247 0.150247
---------------------------
0.57148 0.57148
0.150139 0.150139
---------------------------
0.57148 0.57148
0.149292 0.149292
---------------------------
0.57148 0.57148
0.148202 0.148202
---------------------------
0.573081 0.573081
0.145097 0.145097
---------------------------
0.497505 0.497505
0.13643 0.13643
---------------------------
0.465126 0.465126
0.125121 0.125121
---------------------------
0.490019 0.490019
0.103064 0.103064
---------------------------
0.424736 0.424736
0.0832488 0.0832488
---------------------------
0.295229 0.295229
0.0609036 0.0609036
---------------------------
0.211068 0.211068
0.0453254 0.0453254
---------------------------
0.16687 0.16687
0.0322108 0.0322108
---------------------------
0.147233 0.147233
0.0243877 0.0243877
---------------------------
0.134951 0.134951
0.0176403 0.0176403
---------------------------
0.161924 0.161924
0.0125722 0.0125722
---------------------------
0.100156 0.100156
0.00894445 0.00894445
---------------------------
0.0979389 0.0979389
0.006545 0.006545
---------------------------
0.0860521 0.0860521
0.00425407 0.00425407
---------------------------
0.0886785 0.0886785
0.00306712 0.00306712
---------------------------
0.0807516 0.0807516
0.00212876 0.00212876
---------------------------
0.0818287 0.0818287
0.00144011 0.00144011
---------------------------
0.079423 0.079423
0.000985035 0.000985035
---------------------------
0.00267381 0.00267381
0.000589619 0.000589619
---------------------------
0.0808433 0.0808433
0.000434484 0.000434484
---------------------------
performing run #4
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 16 (n=35838)
minimum leave size l=15: 44 (n=68606)
minimum leave size l=16: 93 (n=134142)
minimum leave size l=17: 213 (n=265214)
minimum leave size l=18: 432 (n=527358)
minimum leave size l=19: 922 (n=1051646)
minimum leave size l=20: 1909 (n=2100222)
minimum leave size l=21: 3907 (n=4197374)
minimum leave size l=22: 7917 (n=8391678)
minimum leave size l=23: 15989 (n=16780286)
minimum leave size l=24: 32131 (n=33557502)
minimum leave size l=25: 64836 (n=67111934)
minimum leave size l=26: 130037 (n=134220798)
minimum leave size l=27: 260013 (n=268438526)
minimum leave size l=28: 521333 (n=536873982)
initialized samplet trees:  162.497sec.
0.572441 0.572441
0.15247 0.15247
---------------------------
0.572441 0.572441
0.152459 0.152459
---------------------------
0.572441 0.572441
0.152031 0.152031
---------------------------
0.572441 0.572441
0.151668 0.151668
---------------------------
0.572441 0.572441
0.151665 0.151665
---------------------------
0.572441 0.572441
0.151211 0.151211
---------------------------
0.572441 0.572441
0.150241 0.150241
---------------------------
0.572441 0.572441
0.147382 0.147382
---------------------------
0.489388 0.489388
0.145925 0.145925
---------------------------
0.489388 0.489388
0.137825 0.137825
---------------------------
0.481751 0.481751
0.122151 0.122151
---------------------------
0.439016 0.439016
0.102191 0.102191
---------------------------
0.41937 0.41937
0.0805193 0.0805193
---------------------------
0.314851 0.314851
0.0597334 0.0597334
---------------------------
0.258156 0.258156
0.0446392 0.0446392
---------------------------
0.204967 0.204967
0.0328479 0.0328479
---------------------------
0.150399 0.150399
0.0237811 0.0237811
---------------------------
0.131987 0.131987
0.0172524 0.0172524
---------------------------
0.115123 0.115123
0.0122428 0.0122428
---------------------------
0.0966288 0.0966288
0.00918017 0.00918017
---------------------------
0.0897634 0.0897634
0.00657645 0.00657645
---------------------------
0.0868806 0.0868806
0.00467402 0.00467402
---------------------------
0.0861867 0.0861867
0.00318572 0.00318572
---------------------------
0.0837509 0.0837509
0.00204712 0.00204712
---------------------------
0.0810454 0.0810454
0.00137582 0.00137582
---------------------------
0.0804382 0.0804382
0.000971099 0.000971099
---------------------------
0.0811238 0.0811238
0.00069118 0.00069118
---------------------------
0.00142665 0.00142665
0.000336147 0.000336147
---------------------------
performing run #5
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 7 (n=19454)
minimum leave size l=14: 20 (n=35838)
minimum leave size l=15: 47 (n=68606)
minimum leave size l=16: 94 (n=134142)
minimum leave size l=17: 211 (n=265214)
minimum leave size l=18: 431 (n=527358)
minimum leave size l=19: 918 (n=1051646)
minimum leave size l=20: 1875 (n=2100222)
minimum leave size l=21: 3919 (n=4197374)
minimum leave size l=22: 7917 (n=8391678)
minimum leave size l=23: 15991 (n=16780286)
minimum leave size l=24: 32257 (n=33557502)
minimum leave size l=25: 64791 (n=67111934)
minimum leave size l=26: 129654 (n=134220798)
minimum leave size l=27: 260534 (n=268438526)
minimum leave size l=28: 522154 (n=536873982)
initialized samplet trees:  163.35sec.
0.563046 0.563046
0.157376 0.157376
---------------------------
0.563046 0.563046
0.157399 0.157399
---------------------------
0.563046 0.563046
0.157492 0.157492
---------------------------
0.563046 0.563046
0.15721 0.15721
---------------------------
0.563046 0.563046
0.157131 0.157131
---------------------------
0.563046 0.563046
0.156713 0.156713
---------------------------
0.563046 0.563046
0.153756 0.153756
---------------------------
0.563046 0.563046
0.150414 0.150414
---------------------------
0.563046 0.563046
0.146253 0.146253
---------------------------
0.487989 0.487989
0.138343 0.138343
---------------------------
0.448299 0.448299
0.124183 0.124183
---------------------------
0.465057 0.465057
0.105534 0.105534
---------------------------
0.419291 0.419291
0.0807875 0.0807875
---------------------------
0.357266 0.357266
0.060449 0.060449
---------------------------
0.240047 0.240047
0.0442564 0.0442564
---------------------------
0.17989 0.17989
0.0327207 0.0327207
---------------------------
0.17704 0.17704
0.0233216 0.0233216
---------------------------
0.126938 0.126938
0.0169133 0.0169133
---------------------------
0.113728 0.113728
0.012063 0.012063
---------------------------
0.174261 0.174261
0.00863111 0.00863111
---------------------------
0.0947722 0.0947722
0.00590931 0.00590931
---------------------------
0.094903 0.094903
0.00450194 0.00450194
---------------------------
0.0861658 0.0861658
0.00329349 0.00329349
---------------------------
0.0867132 0.0867132
0.00220951 0.00220951
---------------------------
0.0809667 0.0809667
0.00140835 0.00140835
---------------------------
0.00477673 0.00477673
0.000923198 0.000923198
---------------------------
0.0810971 0.0810971
0.000730499 0.000730499
---------------------------
0.00178641 0.00178641
0.000345488 0.000345488
---------------------------
performing run #6
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 17 (n=35838)
minimum leave size l=15: 42 (n=68606)
minimum leave size l=16: 94 (n=134142)
minimum leave size l=17: 211 (n=265214)
minimum leave size l=18: 452 (n=527358)
minimum leave size l=19: 928 (n=1051646)
minimum leave size l=20: 1863 (n=2100222)
minimum leave size l=21: 3879 (n=4197374)
minimum leave size l=22: 7805 (n=8391678)
minimum leave size l=23: 15941 (n=16780286)
minimum leave size l=24: 32206 (n=33557502)
minimum leave size l=25: 64548 (n=67111934)
minimum leave size l=26: 130039 (n=134220798)
minimum leave size l=27: 260499 (n=268438526)
minimum leave size l=28: 521908 (n=536873982)
initialized samplet trees:  163.951sec.
0.550052 0.550052
0.151389 0.151389
---------------------------
0.550052 0.550052
0.151106 0.151106
---------------------------
0.550052 0.550052
0.150994 0.150994
---------------------------
0.550052 0.550052
0.150714 0.150714
---------------------------
0.550052 0.550052
0.150767 0.150767
---------------------------
0.550052 0.550052
0.150461 0.150461
---------------------------
0.550052 0.550052
0.148617 0.148617
---------------------------
0.550052 0.550052
0.144926 0.144926
---------------------------
0.550052 0.550052
0.141378 0.141378
---------------------------
0.550052 0.550052
0.132947 0.132947
---------------------------
0.462796 0.462796
0.119517 0.119517
---------------------------
0.429233 0.429233
0.100303 0.100303
---------------------------
0.360429 0.360429
0.0790259 0.0790259
---------------------------
0.372776 0.372776
0.0606163 0.0606163
---------------------------
0.22037 0.22037
0.0451413 0.0451413
---------------------------
0.235372 0.235372
0.0329691 0.0329691
---------------------------
0.194491 0.194491
0.0237456 0.0237456
---------------------------
0.18323 0.18323
0.0173803 0.0173803
---------------------------
0.105648 0.105648
0.0119925 0.0119925
---------------------------
0.0993987 0.0993987
0.00857178 0.00857178
---------------------------
0.0913486 0.0913486
0.00640538 0.00640538
---------------------------
0.0830368 0.0830368
0.0042635 0.0042635
---------------------------
0.0831559 0.0831559
0.00300837 0.00300837
---------------------------
0.0844523 0.0844523
0.00220288 0.00220288
---------------------------
0.0805804 0.0805804
0.00151783 0.00151783
---------------------------
0.0814226 0.0814226
0.0011099 0.0011099
---------------------------
0.0806272 0.0806272
0.000796934 0.000796934
---------------------------
0.0019702 0.0019702
0.000334699 0.000334699
---------------------------
performing run #7
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 8 (n=19454)
minimum leave size l=14: 15 (n=35838)
minimum leave size l=15: 41 (n=68606)
minimum leave size l=16: 95 (n=134142)
minimum leave size l=17: 207 (n=265214)
minimum leave size l=18: 448 (n=527358)
minimum leave size l=19: 928 (n=1051646)
minimum leave size l=20: 1911 (n=2100222)
minimum leave size l=21: 3892 (n=4197374)
minimum leave size l=22: 7888 (n=8391678)
minimum leave size l=23: 15945 (n=16780286)
minimum leave size l=24: 32084 (n=33557502)
minimum leave size l=25: 64627 (n=67111934)
minimum leave size l=26: 129730 (n=134220798)
minimum leave size l=27: 260480 (n=268438526)
minimum leave size l=28: 522406 (n=536873982)
initialized samplet trees:  164.282sec.
0.546415 0.546415
0.1522 0.1522
---------------------------
0.546415 0.546415
0.152301 0.152301
---------------------------
0.546415 0.546415
0.152523 0.152523
---------------------------
0.546415 0.546415
0.152739 0.152739
---------------------------
0.546415 0.546415
0.153026 0.153026
---------------------------
0.546415 0.546415
0.152896 0.152896
---------------------------
0.546415 0.546415
0.151823 0.151823
---------------------------
0.546415 0.546415
0.150699 0.150699
---------------------------
0.551634 0.551634
0.146281 0.146281
---------------------------
0.551634 0.551634
0.136645 0.136645
---------------------------
0.471766 0.471766
0.122396 0.122396
---------------------------
0.468579 0.468579
0.103521 0.103521
---------------------------
0.379357 0.379357
0.0834254 0.0834254
---------------------------
0.302906 0.302906
0.059128 0.059128
---------------------------
0.316319 0.316319
0.0453065 0.0453065
---------------------------
0.21029 0.21029
0.033017 0.033017
---------------------------
0.136602 0.136602
0.0237091 0.0237091
---------------------------
0.109408 0.109408
0.0172991 0.0172991
---------------------------
0.119039 0.119039
0.011965 0.011965
---------------------------
0.116009 0.116009
0.00835704 0.00835704
---------------------------
0.101165 0.101165
0.00621215 0.00621215
---------------------------
0.0917944 0.0917944
0.00430756 0.00430756
---------------------------
0.0788954 0.0788954
0.00297192 0.00297192
---------------------------
0.0774351 0.0774351
0.00197435 0.00197435
---------------------------
0.0824002 0.0824002
0.00154683 0.00154683
---------------------------
0.0815246 0.0815246
0.00102267 0.00102267
---------------------------
0.00266535 0.00266535
0.00060609 0.00060609
---------------------------
0.00175015 0.00175015
0.000345797 0.000345797
---------------------------
performing run #8
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 3 (n=11262)
minimum leave size l=13: 9 (n=19454)
minimum leave size l=14: 18 (n=35838)
minimum leave size l=15: 42 (n=68606)
minimum leave size l=16: 98 (n=134142)
minimum leave size l=17: 209 (n=265214)
minimum leave size l=18: 450 (n=527358)
minimum leave size l=19: 916 (n=1051646)
minimum leave size l=20: 1924 (n=2100222)
minimum leave size l=21: 3924 (n=4197374)
minimum leave size l=22: 7860 (n=8391678)
minimum leave size l=23: 15971 (n=16780286)
minimum leave size l=24: 32144 (n=33557502)
minimum leave size l=25: 64531 (n=67111934)
minimum leave size l=26: 130018 (n=134220798)
minimum leave size l=27: 260461 (n=268438526)
minimum leave size l=28: 522050 (n=536873982)
initialized samplet trees:  163.766sec.
0.580049 0.580049
0.155597 0.155597
---------------------------
0.580049 0.580049
0.155651 0.155651
---------------------------
0.580049 0.580049
0.155707 0.155707
---------------------------
0.580049 0.580049
0.154967 0.154967
---------------------------
0.580049 0.580049
0.154403 0.154403
---------------------------
0.580049 0.580049
0.153893 0.153893
---------------------------
0.580049 0.580049
0.153076 0.153076
---------------------------
0.580049 0.580049
0.15079 0.15079
---------------------------
0.580049 0.580049
0.147222 0.147222
---------------------------
0.580049 0.580049
0.139216 0.139216
---------------------------
0.478372 0.478372
0.122212 0.122212
---------------------------
0.476804 0.476804
0.102141 0.102141
---------------------------
0.459337 0.459337
0.0824233 0.0824233
---------------------------
0.294758 0.294758
0.061252 0.061252
---------------------------
0.211045 0.211045
0.0451274 0.0451274
---------------------------
0.18675 0.18675
0.0326522 0.0326522
---------------------------
0.147622 0.147622
0.0237698 0.0237698
---------------------------
0.134504 0.134504
0.0165705 0.0165705
---------------------------
0.109045 0.109045
0.0124933 0.0124933
---------------------------
0.1043 0.1043
0.00896552 0.00896552
---------------------------
0.0954398 0.0954398
0.00621699 0.00621699
---------------------------
0.0877091 0.0877091
0.00480882 0.00480882
---------------------------
0.0853813 0.0853813
0.00333893 0.00333893
---------------------------
0.0843902 0.0843902
0.00245762 0.00245762
---------------------------
0.0816515 0.0816515
0.00158191 0.00158191
---------------------------
0.0800686 0.0800686
0.00110528 0.00110528
---------------------------
0.0805366 0.0805366
0.000675314 0.000675314
---------------------------
0.0801409 0.0801409
0.000443708 0.000443708
---------------------------
performing run #9
using random points
minimum leave size l=0: 3 (n=3072)
minimum leave size l=1: 3 (n=3074)
minimum leave size l=2: 3 (n=3078)
minimum leave size l=3: 3 (n=3086)
minimum leave size l=4: 3 (n=3102)
minimum leave size l=5: 3 (n=3134)
minimum leave size l=6: 3 (n=3198)
minimum leave size l=7: 3 (n=3326)
minimum leave size l=8: 3 (n=3582)
minimum leave size l=9: 3 (n=4094)
minimum leave size l=10: 3 (n=5118)
minimum leave size l=11: 3 (n=7166)
minimum leave size l=12: 4 (n=11262)
minimum leave size l=13: 7 (n=19454)
minimum leave size l=14: 19 (n=35838)
minimum leave size l=15: 42 (n=68606)
minimum leave size l=16: 100 (n=134142)
minimum leave size l=17: 218 (n=265214)
minimum leave size l=18: 455 (n=527358)
minimum leave size l=19: 933 (n=1051646)
minimum leave size l=20: 1903 (n=2100222)
minimum leave size l=21: 3900 (n=4197374)
minimum leave size l=22: 7913 (n=8391678)
minimum leave size l=23: 15973 (n=16780286)
minimum leave size l=24: 32225 (n=33557502)
minimum leave size l=25: 64794 (n=67111934)
minimum leave size l=26: 130154 (n=134220798)
minimum leave size l=27: 260677 (n=268438526)
minimum leave size l=28: 522286 (n=536873982)
initialized samplet trees:  165.111sec.
0.577122 0.577122
0.149963 0.149963
---------------------------
0.577122 0.577122
0.149989 0.149989
---------------------------
0.577122 0.577122
0.149856 0.149856
---------------------------
0.577122 0.577122
0.149659 0.149659
---------------------------
0.577122 0.577122
0.149944 0.149944
---------------------------
0.577122 0.577122
0.149593 0.149593
---------------------------
0.497538 0.497538
0.147911 0.147911
---------------------------
0.497538 0.497538
0.147126 0.147126
---------------------------
0.497538 0.497538
0.142414 0.142414
---------------------------
0.497538 0.497538
0.134969 0.134969
---------------------------
0.480031 0.480031
0.121539 0.121539
---------------------------
0.462359 0.462359
0.102777 0.102777
---------------------------
0.449091 0.449091
0.0822912 0.0822912
---------------------------
0.35148 0.35148
0.0623454 0.0623454
---------------------------
0.232141 0.232141
0.0447618 0.0447618
---------------------------
0.230352 0.230352
0.0348636 0.0348636
---------------------------
0.186661 0.186661
0.0240634 0.0240634
---------------------------
0.178725 0.178725
0.0171222 0.0171222
---------------------------
0.1169 0.1169
0.0118829 0.0118829
---------------------------
0.0900246 0.0900246
0.00831521 0.00831521
---------------------------
0.0896163 0.0896163
0.0062308 0.0062308
---------------------------
0.0875356 0.0875356
0.00465022 0.00465022
---------------------------
0.0841371 0.0841371
0.00328897 0.00328897
---------------------------
0.0816254 0.0816254
0.0024094 0.0024094
---------------------------
0.0827334 0.0827334
0.00164736 0.00164736
---------------------------
0.08193 0.08193
0.00105628 0.00105628
---------------------------
0.0815279 0.0815279
0.00087098 0.00087098
---------------------------
0.00155279 0.00155279
0.0003305 0.0003305
---------------------------


==> data/output_MC_d=2.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      2
Pdim:                     6
max tree level:           5
number of tree leaves:    1024
minimal number of points: 6144
max sampling level:       28
max samples:              536877055
performing run #0
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 20 (n=38910)
minimum leave size l=15: 47 (n=71678)
minimum leave size l=16: 98 (n=137214)
minimum leave size l=17: 212 (n=268286)
minimum leave size l=18: 444 (n=530430)
minimum leave size l=19: 925 (n=1054718)
minimum leave size l=20: 1903 (n=2103294)
minimum leave size l=21: 3896 (n=4200446)
minimum leave size l=22: 7891 (n=8394750)
minimum leave size l=23: 16018 (n=16783358)
minimum leave size l=24: 32211 (n=33560574)
minimum leave size l=25: 64697 (n=67115006)
minimum leave size l=26: 129929 (n=134223870)
minimum leave size l=27: 260628 (n=268441598)
minimum leave size l=28: 522058 (n=536877054)
initialized samplet trees:  214.081sec.
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.460022 0.265594
---------------------------
0.445181 0.257025
---------------------------
0.422639 0.244011
---------------------------
0.395768 0.228497
---------------------------
0.378078 0.218283
---------------------------
0.340429 0.196547
---------------------------
0.29407 0.169781
---------------------------
0.231829 0.133847
---------------------------
0.159383 0.09202
---------------------------
0.121326 0.0700479
---------------------------
0.0967022 0.055831
---------------------------
0.0926101 0.0534684
---------------------------
0.0842897 0.0486647
---------------------------
0.0842089 0.048618
---------------------------
0.0603766 0.0348585
---------------------------
0.057085 0.032958
---------------------------
0.0561229 0.0324026
---------------------------
0.0554435 0.0320103
---------------------------
0.0548157 0.0316479
---------------------------
0.054794 0.0316353
---------------------------
0.0549372 0.031718
---------------------------
performing run #1
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 12 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 47 (n=71678)
minimum leave size l=16: 100 (n=137214)
minimum leave size l=17: 222 (n=268286)
minimum leave size l=18: 448 (n=530430)
minimum leave size l=19: 934 (n=1054718)
minimum leave size l=20: 1889 (n=2103294)
minimum leave size l=21: 3880 (n=4200446)
minimum leave size l=22: 7915 (n=8394750)
minimum leave size l=23: 16001 (n=16783358)
minimum leave size l=24: 32223 (n=33560574)
minimum leave size l=25: 64715 (n=67115006)
minimum leave size l=26: 129982 (n=134223870)
minimum leave size l=27: 260574 (n=268441598)
minimum leave size l=28: 521834 (n=536877054)
initialized samplet trees:  215.774sec.
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.471285 0.272097
---------------------------
0.470477 0.27163
---------------------------
0.452873 0.261466
---------------------------
0.424654 0.245174
---------------------------
0.340395 0.196527
---------------------------
0.256411 0.148039
---------------------------
0.196219 0.113287
---------------------------
0.158789 0.0916768
---------------------------
0.119832 0.0691852
---------------------------
0.105418 0.060863
---------------------------
0.104793 0.0605021
---------------------------
0.101635 0.0586792
---------------------------
0.066318 0.0382887
---------------------------
0.0821269 0.047416
---------------------------
0.0803673 0.0464001
---------------------------
0.0570222 0.0329218
---------------------------
0.0558054 0.0322193
---------------------------
0.0554252 0.0319998
---------------------------
0.0553021 0.0319287
---------------------------
0.0542257 0.0313072
---------------------------
performing run #2
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 23 (n=38910)
minimum leave size l=15: 47 (n=71678)
minimum leave size l=16: 98 (n=137214)
minimum leave size l=17: 199 (n=268286)
minimum leave size l=18: 459 (n=530430)
minimum leave size l=19: 935 (n=1054718)
minimum leave size l=20: 1917 (n=2103294)
minimum leave size l=21: 3903 (n=4200446)
minimum leave size l=22: 7915 (n=8394750)
minimum leave size l=23: 15948 (n=16783358)
minimum leave size l=24: 32180 (n=33560574)
minimum leave size l=25: 64460 (n=67115006)
minimum leave size l=26: 129620 (n=134223870)
minimum leave size l=27: 260620 (n=268441598)
minimum leave size l=28: 522044 (n=536877054)
initialized samplet trees:  213.901sec.
0.455913 0.263221
---------------------------
0.455913 0.263221
---------------------------
0.455913 0.263221
---------------------------
0.455913 0.263221
---------------------------
0.455913 0.263221
---------------------------
0.449709 0.25964
---------------------------
0.452198 0.261077
---------------------------
0.452198 0.261077
---------------------------
0.452198 0.261077
---------------------------
0.433185 0.250099
---------------------------
0.41935 0.242112
---------------------------
0.388983 0.22458
---------------------------
0.343079 0.198077
---------------------------
0.246869 0.14253
---------------------------
0.195557 0.112905
---------------------------
0.166207 0.0959597
---------------------------
0.13339 0.0770128
---------------------------
0.133332 0.0769794
---------------------------
0.10505 0.0606509
---------------------------
0.101955 0.0588636
---------------------------
0.0850881 0.0491256
---------------------------
0.0819889 0.0473363
---------------------------
0.0586182 0.0338432
---------------------------
0.0564746 0.0326056
---------------------------
0.0556454 0.0321269
---------------------------
0.0550572 0.0317873
---------------------------
0.0555371 0.0320644
---------------------------
0.0550854 0.0318036
---------------------------
performing run #3
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 12 (n=22526)
minimum leave size l=14: 21 (n=38910)
minimum leave size l=15: 44 (n=71678)
minimum leave size l=16: 99 (n=137214)
minimum leave size l=17: 220 (n=268286)
minimum leave size l=18: 450 (n=530430)
minimum leave size l=19: 931 (n=1054718)
minimum leave size l=20: 1918 (n=2103294)
minimum leave size l=21: 3916 (n=4200446)
minimum leave size l=22: 7947 (n=8394750)
minimum leave size l=23: 16018 (n=16783358)
minimum leave size l=24: 32238 (n=33560574)
minimum leave size l=25: 64772 (n=67115006)
minimum leave size l=26: 129803 (n=134223870)
minimum leave size l=27: 260438 (n=268441598)
minimum leave size l=28: 521494 (n=536877054)
initialized samplet trees:  219.532sec.
0.475916 0.27477
---------------------------
0.475916 0.27477
---------------------------
0.475916 0.27477
---------------------------
0.475916 0.27477
---------------------------
0.475916 0.27477
---------------------------
0.475916 0.27477
---------------------------
0.455975 0.263257
---------------------------
0.455975 0.263257
---------------------------
0.43084 0.248746
---------------------------
0.43084 0.248746
---------------------------
0.40927 0.236292
---------------------------
0.393021 0.226911
---------------------------
0.337221 0.194695
---------------------------
0.267919 0.154683
---------------------------
0.185883 0.10732
---------------------------
0.157952 0.0911935
---------------------------
0.130045 0.0750817
---------------------------
0.106127 0.0612722
---------------------------
0.107991 0.0623484
---------------------------
0.0692661 0.0399908
---------------------------
0.0679745 0.0392451
---------------------------
0.0596767 0.0344544
---------------------------
0.0568287 0.0328101
---------------------------
0.0586916 0.0338856
---------------------------
0.0555014 0.0320437
---------------------------
0.0546699 0.0315637
---------------------------
0.0547827 0.0316288
---------------------------
0.0546318 0.0315417
---------------------------
performing run #4
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 47 (n=71678)
minimum leave size l=16: 102 (n=137214)
minimum leave size l=17: 206 (n=268286)
minimum leave size l=18: 450 (n=530430)
minimum leave size l=19: 930 (n=1054718)
minimum leave size l=20: 1889 (n=2103294)
minimum leave size l=21: 3899 (n=4200446)
minimum leave size l=22: 7909 (n=8394750)
minimum leave size l=23: 15966 (n=16783358)
minimum leave size l=24: 32250 (n=33560574)
minimum leave size l=25: 64671 (n=67115006)
minimum leave size l=26: 129786 (n=134223870)
minimum leave size l=27: 260659 (n=268441598)
minimum leave size l=28: 522139 (n=536877054)
initialized samplet trees:  221.041sec.
0.482182 0.278388
---------------------------
0.482182 0.278388
---------------------------
0.482182 0.278388
---------------------------
0.482182 0.278388
---------------------------
0.482182 0.278388
---------------------------
0.482182 0.278388
---------------------------
0.482182 0.278388
---------------------------
0.469854 0.27127
---------------------------
0.475356 0.274447
---------------------------
0.433376 0.25021
---------------------------
0.414171 0.239122
---------------------------
0.369995 0.213617
---------------------------
0.320436 0.185004
---------------------------
0.273066 0.157655
---------------------------
0.200438 0.115723
---------------------------
0.172536 0.0996136
---------------------------
0.132749 0.0766424
---------------------------
0.0951165 0.0549155
---------------------------
0.0817612 0.0472049
---------------------------
0.0876007 0.0505763
---------------------------
0.0680804 0.0393062
---------------------------
0.0628714 0.0362988
---------------------------
0.0567521 0.0327658
---------------------------
0.0571935 0.0330207
---------------------------
0.0555673 0.0320818
---------------------------
0.0555748 0.0320862
---------------------------
0.0548404 0.0316621
---------------------------
0.00162304 0.000937062
---------------------------
performing run #5
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 45 (n=71678)
minimum leave size l=16: 98 (n=137214)
minimum leave size l=17: 216 (n=268286)
minimum leave size l=18: 455 (n=530430)
minimum leave size l=19: 925 (n=1054718)
minimum leave size l=20: 1921 (n=2103294)
minimum leave size l=21: 3900 (n=4200446)
minimum leave size l=22: 7883 (n=8394750)
minimum leave size l=23: 15896 (n=16783358)
minimum leave size l=24: 32167 (n=33560574)
minimum leave size l=25: 64568 (n=67115006)
minimum leave size l=26: 129441 (n=134223870)
minimum leave size l=27: 260066 (n=268441598)
minimum leave size l=28: 521967 (n=536877054)
initialized samplet trees:  222.73sec.
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.462501 0.267025
---------------------------
0.451977 0.260949
---------------------------
0.415769 0.240044
---------------------------
0.399324 0.23055
---------------------------
0.355061 0.204994
---------------------------
0.325441 0.187893
---------------------------
0.261696 0.15109
---------------------------
0.197514 0.114035
---------------------------
0.164358 0.0948923
---------------------------
0.131907 0.0761567
---------------------------
0.118952 0.0686768
---------------------------
0.115982 0.0669621
---------------------------
0.0836659 0.0483045
---------------------------
0.107427 0.0620229
---------------------------
0.080942 0.0467319
---------------------------
0.0592264 0.0341944
---------------------------
0.0571467 0.0329937
---------------------------
0.0554415 0.0320092
---------------------------
0.0558025 0.0322176
---------------------------
0.0547759 0.0316249
---------------------------
0.00154978 0.000894768
---------------------------
performing run #6
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 10 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 46 (n=71678)
minimum leave size l=16: 100 (n=137214)
minimum leave size l=17: 213 (n=268286)
minimum leave size l=18: 451 (n=530430)
minimum leave size l=19: 907 (n=1054718)
minimum leave size l=20: 1911 (n=2103294)
minimum leave size l=21: 3894 (n=4200446)
minimum leave size l=22: 7897 (n=8394750)
minimum leave size l=23: 15965 (n=16783358)
minimum leave size l=24: 32204 (n=33560574)
minimum leave size l=25: 64658 (n=67115006)
minimum leave size l=26: 129968 (n=134223870)
minimum leave size l=27: 260405 (n=268441598)
minimum leave size l=28: 521882 (n=536877054)
initialized samplet trees:  220.956sec.
0.448946 0.259199
---------------------------
0.448946 0.259199
---------------------------
0.448946 0.259199
---------------------------
0.448946 0.259199
---------------------------
0.448946 0.259199
---------------------------
0.448946 0.259199
---------------------------
0.448946 0.259199
---------------------------
0.443282 0.255929
---------------------------
0.430257 0.248409
---------------------------
0.429412 0.247921
---------------------------
0.404106 0.23331
---------------------------
0.367856 0.212382
---------------------------
0.341339 0.197072
---------------------------
0.265959 0.153552
---------------------------
0.209325 0.120854
---------------------------
0.163152 0.0941956
---------------------------
0.121666 0.070244
---------------------------
0.116917 0.067502
---------------------------
0.104961 0.0605992
---------------------------
0.0774568 0.0447197
---------------------------
0.0790652 0.0456483
---------------------------
0.0750771 0.0433458
---------------------------
0.0595185 0.034363
---------------------------
0.0565956 0.0326755
---------------------------
0.0556133 0.0321084
---------------------------
0.00435268 0.00251302
---------------------------
0.0544207 0.0314198
---------------------------
0.00166155 0.000959296
---------------------------
performing run #7
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 23 (n=38910)
minimum leave size l=15: 44 (n=71678)
minimum leave size l=16: 101 (n=137214)
minimum leave size l=17: 219 (n=268286)
minimum leave size l=18: 447 (n=530430)
minimum leave size l=19: 917 (n=1054718)
minimum leave size l=20: 1905 (n=2103294)
minimum leave size l=21: 3876 (n=4200446)
minimum leave size l=22: 7895 (n=8394750)
minimum leave size l=23: 16003 (n=16783358)
minimum leave size l=24: 32246 (n=33560574)
minimum leave size l=25: 64737 (n=67115006)
minimum leave size l=26: 129848 (n=134223870)
minimum leave size l=27: 260778 (n=268441598)
minimum leave size l=28: 521843 (n=536877054)
initialized samplet trees:  223.563sec.
0.463313 0.267494
---------------------------
0.463313 0.267494
---------------------------
0.463313 0.267494
---------------------------
0.47553 0.274547
---------------------------
0.47553 0.274547
---------------------------
0.47553 0.274547
---------------------------
0.460141 0.265662
---------------------------
0.460141 0.265662
---------------------------
0.460141 0.265662
---------------------------
0.460842 0.266067
---------------------------
0.45152 0.260685
---------------------------
0.353377 0.204022
---------------------------
0.318709 0.184007
---------------------------
0.266262 0.153726
---------------------------
0.213388 0.1232
---------------------------
0.164011 0.094692
---------------------------
0.138192 0.079785
---------------------------
0.108898 0.0628721
---------------------------
0.102634 0.0592556
---------------------------
0.0922032 0.0532335
---------------------------
0.0896847 0.0517795
---------------------------
0.060304 0.0348165
---------------------------
0.0583158 0.0336686
---------------------------
0.0577464 0.0333399
---------------------------
0.0925335 0.0534242
---------------------------
0.0549034 0.0316985
---------------------------
0.0545379 0.0314875
---------------------------
0.0545361 0.0314864
---------------------------
performing run #8
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 23 (n=38910)
minimum leave size l=15: 44 (n=71678)
minimum leave size l=16: 106 (n=137214)
minimum leave size l=17: 216 (n=268286)
minimum leave size l=18: 450 (n=530430)
minimum leave size l=19: 922 (n=1054718)
minimum leave size l=20: 1906 (n=2103294)
minimum leave size l=21: 3923 (n=4200446)
minimum leave size l=22: 7929 (n=8394750)
minimum leave size l=23: 16023 (n=16783358)
minimum leave size l=24: 32243 (n=33560574)
minimum leave size l=25: 64729 (n=67115006)
minimum leave size l=26: 129947 (n=134223870)
minimum leave size l=27: 260187 (n=268441598)
minimum leave size l=28: 521701 (n=536877054)
initialized samplet trees:  222.108sec.
0.471398 0.272162
---------------------------
0.471398 0.272162
---------------------------
0.471398 0.272162
---------------------------
0.471398 0.272162
---------------------------
0.471398 0.272162
---------------------------
0.466771 0.26949
---------------------------
0.466771 0.26949
---------------------------
0.466771 0.26949
---------------------------
0.438899 0.253398
---------------------------
0.430615 0.248616
---------------------------
0.424405 0.24503
---------------------------
0.382672 0.220936
---------------------------
0.38172 0.220386
---------------------------
0.319797 0.184635
---------------------------
0.221594 0.127938
---------------------------
0.162632 0.0938955
---------------------------
0.147085 0.0849198
---------------------------
0.10281 0.0593572
---------------------------
0.0887247 0.0512253
---------------------------
0.080346 0.0463878
---------------------------
0.0799553 0.0461622
---------------------------
0.0603128 0.0348216
---------------------------
0.0577685 0.0333527
---------------------------
0.0570921 0.0329621
---------------------------
0.0564705 0.0326033
---------------------------
0.0546809 0.03157
---------------------------
0.0545834 0.0315137
---------------------------
0.0541022 0.0312359
---------------------------
performing run #9
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 12 (n=22526)
minimum leave size l=14: 23 (n=38910)
minimum leave size l=15: 46 (n=71678)
minimum leave size l=16: 101 (n=137214)
minimum leave size l=17: 216 (n=268286)
minimum leave size l=18: 452 (n=530430)
minimum leave size l=19: 924 (n=1054718)
minimum leave size l=20: 1926 (n=2103294)
minimum leave size l=21: 3872 (n=4200446)
minimum leave size l=22: 7851 (n=8394750)
minimum leave size l=23: 15931 (n=16783358)
minimum leave size l=24: 32050 (n=33560574)
minimum leave size l=25: 64458 (n=67115006)
minimum leave size l=26: 129869 (n=134223870)
minimum leave size l=27: 260393 (n=268441598)
minimum leave size l=28: 521564 (n=536877054)
initialized samplet trees:  222.819sec.
0.45262 0.26132
---------------------------
0.45262 0.26132
---------------------------
0.45262 0.26132
---------------------------
0.45262 0.26132
---------------------------
0.45262 0.26132
---------------------------
0.448983 0.259221
---------------------------
0.453434 0.26179
---------------------------
0.455576 0.263027
---------------------------
0.451175 0.260486
---------------------------
0.451175 0.260486
---------------------------
0.489346 0.282524
---------------------------
0.378454 0.2185
---------------------------
0.333798 0.192718
---------------------------
0.281338 0.162431
---------------------------
0.213734 0.1234
---------------------------
0.184266 0.106386
---------------------------
0.129796 0.074938
---------------------------
0.11154 0.0643974
---------------------------
0.0967475 0.0558572
---------------------------
0.0958465 0.055337
---------------------------
0.068391 0.0394856
---------------------------
0.0603782 0.0348594
---------------------------
0.0577318 0.0333315
---------------------------
0.0572768 0.0330688
---------------------------
0.0558023 0.0322175
---------------------------
0.0550379 0.0317761
---------------------------
0.0544311 0.0314258
---------------------------
0.0544712 0.031449
---------------------------


==> data/output_MC_d=2_ave.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      2
Pdim:                     6
max tree level:           5
number of tree leaves:    1024
minimal number of points: 6144
max sampling level:       28
max samples:              536877055
performing run #0
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 48 (n=71678)
minimum leave size l=16: 97 (n=137214)
minimum leave size l=17: 210 (n=268286)
minimum leave size l=18: 458 (n=530430)
minimum leave size l=19: 928 (n=1054718)
minimum leave size l=20: 1890 (n=2103294)
minimum leave size l=21: 3888 (n=4200446)
minimum leave size l=22: 7894 (n=8394750)
minimum leave size l=23: 16019 (n=16783358)
minimum leave size l=24: 32220 (n=33560574)
minimum leave size l=25: 64809 (n=67115006)
minimum leave size l=26: 130028 (n=134223870)
minimum leave size l=27: 260349 (n=268441598)
minimum leave size l=28: 521866 (n=536877054)
initialized samplet trees:  219.429sec.
0.472413 0.272747
0.26317 0.151941
---------------------------
0.472413 0.272747
0.26316 0.151936
---------------------------
0.472413 0.272747
0.263175 0.151944
---------------------------
0.472413 0.272747
0.262725 0.151684
---------------------------
0.472413 0.272747
0.26253 0.151572
---------------------------
0.472413 0.272747
0.261787 0.151143
---------------------------
0.472413 0.272747
0.261093 0.150742
---------------------------
0.472413 0.272747
0.259017 0.149543
---------------------------
0.472413 0.272747
0.253999 0.146647
---------------------------
0.505889 0.292075
0.2465 0.142317
---------------------------
0.505889 0.292075
0.230483 0.133069
---------------------------
0.376958 0.217637
0.207467 0.119781
---------------------------
0.343043 0.198056
0.177589 0.102531
---------------------------
0.282597 0.163157
0.139886 0.0807631
---------------------------
0.200529 0.115775
0.108085 0.0624031
---------------------------
0.170102 0.0982085
0.079502 0.0459005
---------------------------
0.13526 0.0780925
0.0593781 0.034282
---------------------------
0.110927 0.0640435
0.0435584 0.0251485
---------------------------
0.106102 0.0612579
0.032077 0.0185197
---------------------------
0.0765389 0.0441898
0.0231785 0.0133821
---------------------------
0.0833206 0.0481052
0.0159018 0.00918088
---------------------------
0.0598277 0.0345415
0.0117936 0.00680905
---------------------------
0.0586917 0.0338857
0.00865668 0.00499794
---------------------------
0.056751 0.0327652
0.00581309 0.00335619
---------------------------
0.055183 0.0318599
0.00422969 0.00244201
---------------------------
0.0534382 0.0308526
0.0025728 0.00148541
---------------------------
0.0541935 0.0312886
0.00165151 0.000953501
---------------------------
0.00156678 0.000904583
0.000833918 0.000481463
---------------------------
performing run #1
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 12 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 47 (n=71678)
minimum leave size l=16: 102 (n=137214)
minimum leave size l=17: 217 (n=268286)
minimum leave size l=18: 445 (n=530430)
minimum leave size l=19: 926 (n=1054718)
minimum leave size l=20: 1926 (n=2103294)
minimum leave size l=21: 3864 (n=4200446)
minimum leave size l=22: 7877 (n=8394750)
minimum leave size l=23: 15926 (n=16783358)
minimum leave size l=24: 32244 (n=33560574)
minimum leave size l=25: 64810 (n=67115006)
minimum leave size l=26: 130106 (n=134223870)
minimum leave size l=27: 260714 (n=268441598)
minimum leave size l=28: 522069 (n=536877054)
initialized samplet trees:  222.582sec.
0.453206 0.261659
0.264363 0.15263
---------------------------
0.453206 0.261659
0.264341 0.152617
---------------------------
0.453206 0.261659
0.264169 0.152518
---------------------------
0.453206 0.261659
0.263863 0.152341
---------------------------
0.453727 0.26196
0.263734 0.152267
---------------------------
0.453727 0.26196
0.263199 0.151958
---------------------------
0.453727 0.26196
0.261357 0.150894
---------------------------
0.475683 0.274636
0.258889 0.14947
---------------------------
0.461522 0.26646
0.253973 0.146631
---------------------------
0.423921 0.244751
0.246963 0.142584
---------------------------
0.409371 0.23635
0.231319 0.133552
---------------------------
0.410044 0.236739
0.211633 0.122186
---------------------------
0.350017 0.202083
0.178279 0.10293
---------------------------
0.295591 0.170659
0.142431 0.0822327
---------------------------
0.208525 0.120392
0.107431 0.0620251
---------------------------
0.188494 0.108827
0.0799027 0.0461318
---------------------------
0.154935 0.0894519
0.0597225 0.0344808
---------------------------
0.122939 0.0709788
0.0440289 0.0254201
---------------------------
0.106773 0.0616454
0.0319821 0.0184649
---------------------------
0.101132 0.0583884
0.0230332 0.0132982
---------------------------
0.0932985 0.0538659
0.0170198 0.00982641
---------------------------
0.0590513 0.0340933
0.0118922 0.00686599
---------------------------
0.0562831 0.0324951
0.00863565 0.0049858
---------------------------
0.0558097 0.0322218
0.00607567 0.00350779
---------------------------
0.0551299 0.0318292
0.00407563 0.00235307
---------------------------
0.0543728 0.0313922
0.00235525 0.00135981
---------------------------
0.0551342 0.0318318
0.00197363 0.00113948
---------------------------
0.0541412 0.0312585
0.00100465 0.000580032
---------------------------
performing run #2
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 8 (n=14334)
minimum leave size l=13: 10 (n=22526)
minimum leave size l=14: 20 (n=38910)
minimum leave size l=15: 45 (n=71678)
minimum leave size l=16: 100 (n=137214)
minimum leave size l=17: 217 (n=268286)
minimum leave size l=18: 455 (n=530430)
minimum leave size l=19: 924 (n=1054718)
minimum leave size l=20: 1925 (n=2103294)
minimum leave size l=21: 3913 (n=4200446)
minimum leave size l=22: 7934 (n=8394750)
minimum leave size l=23: 15938 (n=16783358)
minimum leave size l=24: 32168 (n=33560574)
minimum leave size l=25: 64735 (n=67115006)
minimum leave size l=26: 129901 (n=134223870)
minimum leave size l=27: 260358 (n=268441598)
minimum leave size l=28: 521895 (n=536877054)
initialized samplet trees:  224.257sec.
0.463719 0.267728
0.257046 0.148406
---------------------------
0.463719 0.267728
0.257026 0.148394
---------------------------
0.463719 0.267728
0.257179 0.148482
---------------------------
0.463719 0.267728
0.257074 0.148422
---------------------------
0.463719 0.267728
0.256627 0.148164
---------------------------
0.463719 0.267728
0.256541 0.148114
---------------------------
0.463719 0.267728
0.255493 0.147509
---------------------------
0.463719 0.267728
0.253339 0.146266
---------------------------
0.463719 0.267728
0.247743 0.143034
---------------------------
0.431338 0.249033
0.240238 0.138702
---------------------------
0.428603 0.247454
0.228802 0.132099
---------------------------
0.374231 0.216062
0.205965 0.118914
---------------------------
0.308775 0.178271
0.176204 0.101731
---------------------------
0.256433 0.148052
0.142444 0.0822402
---------------------------
0.194669 0.112392
0.106484 0.0614786
---------------------------
0.166126 0.095913
0.0799867 0.0461803
---------------------------
0.134172 0.0774644
0.0599226 0.0345963
---------------------------
0.110548 0.063825
0.044116 0.0254704
---------------------------
0.111824 0.0645615
0.0324359 0.0187269
---------------------------
0.0900058 0.0519649
0.0232601 0.0134292
---------------------------
0.0827372 0.0477684
0.0168216 0.00971194
---------------------------
0.0607024 0.0350465
0.0121162 0.0069953
---------------------------
0.0574593 0.0331741
0.0090313 0.00521423
---------------------------
0.0778857 0.0449674
0.00641719 0.00370497
---------------------------
0.0559839 0.0323223
0.00460278 0.00265741
---------------------------
0.0545232 0.031479
0.00257638 0.00148747
---------------------------
0.0550612 0.0317896
0.00200872 0.00115974
---------------------------
0.0541442 0.0312601
0.00102407 0.000591247
---------------------------
performing run #3
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 12 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 46 (n=71678)
minimum leave size l=16: 97 (n=137214)
minimum leave size l=17: 217 (n=268286)
minimum leave size l=18: 448 (n=530430)
minimum leave size l=19: 931 (n=1054718)
minimum leave size l=20: 1900 (n=2103294)
minimum leave size l=21: 3926 (n=4200446)
minimum leave size l=22: 7927 (n=8394750)
minimum leave size l=23: 15997 (n=16783358)
minimum leave size l=24: 32225 (n=33560574)
minimum leave size l=25: 64490 (n=67115006)
minimum leave size l=26: 130056 (n=134223870)
minimum leave size l=27: 260236 (n=268441598)
minimum leave size l=28: 521939 (n=536877054)
initialized samplet trees:  220.502sec.
0.443801 0.256228
0.263611 0.152196
---------------------------
0.443801 0.256228
0.263674 0.152232
---------------------------
0.443801 0.256228
0.263766 0.152285
---------------------------
0.443801 0.256228
0.263426 0.152089
---------------------------
0.443801 0.256228
0.262333 0.151458
---------------------------
0.442115 0.255255
0.261669 0.151075
---------------------------
0.442115 0.255255
0.260195 0.150223
---------------------------
0.442115 0.255255
0.258432 0.149206
---------------------------
0.45486 0.262614
0.254003 0.146648
---------------------------
0.457685 0.264245
0.245714 0.141863
---------------------------
0.446766 0.25794
0.229801 0.132675
---------------------------
0.40029 0.231108
0.207553 0.11983
---------------------------
0.334306 0.193012
0.176891 0.102128
---------------------------
0.285328 0.164734
0.142042 0.0820078
---------------------------
0.218751 0.126296
0.111289 0.0642529
---------------------------
0.179483 0.103625
0.0820655 0.0473805
---------------------------
0.140336 0.0810229
0.0602468 0.0347835
---------------------------
0.109278 0.0630918
0.0441487 0.0254893
---------------------------
0.088772 0.0512525
0.0312758 0.0180571
---------------------------
0.06949 0.0401201
0.023562 0.0136035
---------------------------
0.0781348 0.0451112
0.0162031 0.00935486
---------------------------
0.0585542 0.0338063
0.0120752 0.00697163
---------------------------
0.0587264 0.0339057
0.00892972 0.00515557
---------------------------
0.0557044 0.0321609
0.00604184 0.00348826
---------------------------
0.0554829 0.0320331
0.00459657 0.00265383
---------------------------
0.0552837 0.0319181
0.00280233 0.00161793
---------------------------
0.00286072 0.00165164
0.00146007 0.00084297
---------------------------
0.00141069 0.000814464
0.000819524 0.000473152
---------------------------
performing run #4
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 9 (n=22526)
minimum leave size l=14: 20 (n=38910)
minimum leave size l=15: 46 (n=71678)
minimum leave size l=16: 103 (n=137214)
minimum leave size l=17: 217 (n=268286)
minimum leave size l=18: 450 (n=530430)
minimum leave size l=19: 926 (n=1054718)
minimum leave size l=20: 1925 (n=2103294)
minimum leave size l=21: 3908 (n=4200446)
minimum leave size l=22: 7927 (n=8394750)
minimum leave size l=23: 16021 (n=16783358)
minimum leave size l=24: 32226 (n=33560574)
minimum leave size l=25: 64808 (n=67115006)
minimum leave size l=26: 129822 (n=134223870)
minimum leave size l=27: 260696 (n=268441598)
minimum leave size l=28: 521946 (n=536877054)
initialized samplet trees:  220.582sec.
0.462141 0.266817
0.263754 0.152278
---------------------------
0.462141 0.266817
0.263706 0.152251
---------------------------
0.462141 0.266817
0.263575 0.152175
---------------------------
0.462141 0.266817
0.263566 0.15217
---------------------------
0.462141 0.266817
0.263145 0.151927
---------------------------
0.462141 0.266817
0.261868 0.151189
---------------------------
0.462141 0.266817
0.260537 0.150421
---------------------------
0.455302 0.262869
0.258234 0.149091
---------------------------
0.433092 0.250046
0.254039 0.146669
---------------------------
0.448042 0.258677
0.247026 0.142621
---------------------------
0.417509 0.241049
0.232182 0.13405
---------------------------
0.386118 0.222925
0.210318 0.121427
---------------------------
0.334215 0.192959
0.176622 0.101973
---------------------------
0.271721 0.156878
0.140529 0.0811345
---------------------------
0.208454 0.120351
0.106044 0.0612244
---------------------------
0.174065 0.100497
0.0791557 0.0457006
---------------------------
0.136373 0.0787352
0.0580283 0.0335026
---------------------------
0.108291 0.0625221
0.0424632 0.0245161
---------------------------
0.0864326 0.0499019
0.0310289 0.0179145
---------------------------
0.0697761 0.0402852
0.0219727 0.012686
---------------------------
0.0669334 0.038644
0.0158816 0.00916923
---------------------------
0.0621751 0.0358968
0.0114618 0.00661745
---------------------------
0.0604013 0.0348727
0.00916143 0.00528935
---------------------------
0.0572012 0.0330251
0.00616067 0.00355686
---------------------------
0.0555622 0.0320788
0.00410406 0.00236948
---------------------------
0.0555415 0.0320669
0.00296882 0.00171405
---------------------------
0.0550587 0.0317881
0.00180512 0.00104219
---------------------------
0.0544235 0.0314214
0.00101468 0.000585826
---------------------------
performing run #5
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 12 (n=22526)
minimum leave size l=14: 20 (n=38910)
minimum leave size l=15: 43 (n=71678)
minimum leave size l=16: 103 (n=137214)
minimum leave size l=17: 218 (n=268286)
minimum leave size l=18: 454 (n=530430)
minimum leave size l=19: 940 (n=1054718)
minimum leave size l=20: 1935 (n=2103294)
minimum leave size l=21: 3896 (n=4200446)
minimum leave size l=22: 7926 (n=8394750)
minimum leave size l=23: 15974 (n=16783358)
minimum leave size l=24: 32093 (n=33560574)
minimum leave size l=25: 64758 (n=67115006)
minimum leave size l=26: 129973 (n=134223870)
minimum leave size l=27: 260519 (n=268441598)
minimum leave size l=28: 522209 (n=536877054)
initialized samplet trees:  222.817sec.
0.45085 0.260298
0.258571 0.149286
---------------------------
0.45085 0.260298
0.258601 0.149303
---------------------------
0.45085 0.260298
0.258311 0.149136
---------------------------
0.45085 0.260298
0.258379 0.149175
---------------------------
0.45085 0.260298
0.258467 0.149226
---------------------------
0.45085 0.260298
0.257559 0.148702
---------------------------
0.43168 0.24923
0.2566 0.148148
---------------------------
0.43168 0.24923
0.254788 0.147102
---------------------------
0.427405 0.246762
0.250116 0.144404
---------------------------
0.403017 0.232682
0.241931 0.139679
---------------------------
0.405359 0.234034
0.228977 0.1322
---------------------------
0.363743 0.210007
0.204633 0.118145
---------------------------
0.328254 0.189517
0.174256 0.100607
---------------------------
0.273869 0.158118
0.140747 0.0812602
---------------------------
0.21354 0.123287
0.107493 0.0620609
---------------------------
0.174757 0.100896
0.0798417 0.0460966
---------------------------
0.128986 0.0744703
0.0596356 0.0344306
---------------------------
0.126016 0.0727554
0.0440023 0.0254047
---------------------------
0.0890436 0.0514093
0.0315773 0.0182312
---------------------------
0.0730844 0.0421953
0.0236533 0.0136563
---------------------------
0.0646854 0.0373461
0.017024 0.00982884
---------------------------
0.0625863 0.0361342
0.0121671 0.00702467
---------------------------
0.0583313 0.0336776
0.00883322 0.00509986
---------------------------
0.0567899 0.0327877
0.00646419 0.0037321
---------------------------
0.0562562 0.0324795
0.00444163 0.00256438
---------------------------
0.0556265 0.032116
0.00306959 0.00177223
---------------------------
0.0550449 0.0317802
0.00217259 0.00125435
---------------------------
0.0549214 0.0317089
0.0012219 0.000705466
---------------------------
performing run #6
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 18 (n=38910)
minimum leave size l=15: 44 (n=71678)
minimum leave size l=16: 98 (n=137214)
minimum leave size l=17: 218 (n=268286)
minimum leave size l=18: 447 (n=530430)
minimum leave size l=19: 942 (n=1054718)
minimum leave size l=20: 1884 (n=2103294)
minimum leave size l=21: 3896 (n=4200446)
minimum leave size l=22: 7941 (n=8394750)
minimum leave size l=23: 16037 (n=16783358)
minimum leave size l=24: 32248 (n=33560574)
minimum leave size l=25: 64578 (n=67115006)
minimum leave size l=26: 129962 (n=134223870)
minimum leave size l=27: 260691 (n=268441598)
minimum leave size l=28: 521940 (n=536877054)
initialized samplet trees:  222.402sec.
0.47927 0.276707
0.260548 0.150428
---------------------------
0.47927 0.276707
0.260496 0.150397
---------------------------
0.47927 0.276707
0.260418 0.150353
---------------------------
0.47927 0.276707
0.260224 0.15024
---------------------------
0.477784 0.275849
0.25985 0.150024
---------------------------
0.477784 0.275849
0.2599 0.150053
---------------------------
0.477784 0.275849
0.258151 0.149044
---------------------------
0.484569 0.279766
0.257203 0.148496
---------------------------
0.484569 0.279766
0.252634 0.145859
---------------------------
0.432299 0.249588
0.243207 0.140415
---------------------------
0.425185 0.24548
0.228838 0.13212
---------------------------
0.437347 0.252503
0.20716 0.119604
---------------------------
0.331404 0.191336
0.173879 0.100389
---------------------------
0.271223 0.156591
0.139356 0.0804572
---------------------------
0.209336 0.12086
0.10796 0.0623307
---------------------------
0.148981 0.0860141
0.0799079 0.0461348
---------------------------
0.131713 0.0760445
0.058541 0.0337987
---------------------------
0.108779 0.0628036
0.0442559 0.0255511
---------------------------
0.100596 0.0580789
0.03316 0.0191449
---------------------------
0.0982537 0.0567268
0.0238077 0.0137454
---------------------------
0.0629165 0.0363249
0.0167212 0.00965401
---------------------------
0.0754513 0.0435618
0.0123547 0.00713297
---------------------------
0.0580419 0.0335105
0.00876427 0.00506005
---------------------------
0.056227 0.0324627
0.00553744 0.00319704
---------------------------
0.0557087 0.0321635
0.00417647 0.00241129
---------------------------
0.0552299 0.031887
0.00328439 0.00189625
---------------------------
0.0553899 0.0319794
0.00216074 0.0012475
---------------------------
0.0546433 0.0315483
0.00120656 0.000696606
---------------------------
performing run #7
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 6 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 22 (n=38910)
minimum leave size l=15: 48 (n=71678)
minimum leave size l=16: 106 (n=137214)
minimum leave size l=17: 217 (n=268286)
minimum leave size l=18: 448 (n=530430)
minimum leave size l=19: 943 (n=1054718)
minimum leave size l=20: 1904 (n=2103294)
minimum leave size l=21: 3898 (n=4200446)
minimum leave size l=22: 7917 (n=8394750)
minimum leave size l=23: 15877 (n=16783358)
minimum leave size l=24: 32227 (n=33560574)
minimum leave size l=25: 64634 (n=67115006)
minimum leave size l=26: 129937 (n=134223870)
minimum leave size l=27: 260731 (n=268441598)
minimum leave size l=28: 521855 (n=536877054)
initialized samplet trees:  221.242sec.
0.436052 0.251754
0.260188 0.150219
---------------------------
0.436052 0.251754
0.260208 0.150231
---------------------------
0.436052 0.251754
0.260203 0.150229
---------------------------
0.436052 0.251754
0.260067 0.15015
---------------------------
0.436052 0.251754
0.259697 0.149936
---------------------------
0.436052 0.251754
0.258354 0.14916
---------------------------
0.436052 0.251754
0.257496 0.148665
---------------------------
0.417342 0.240952
0.256158 0.147893
---------------------------
0.417342 0.240952
0.252588 0.145832
---------------------------
0.403626 0.233034
0.241686 0.139537
---------------------------
0.402263 0.232246
0.226799 0.130942
---------------------------
0.350018 0.202083
0.204527 0.118084
---------------------------
0.3271 0.188851
0.174996 0.101034
---------------------------
0.277 0.159926
0.139619 0.0806088
---------------------------
0.20705 0.11954
0.105475 0.0608961
---------------------------
0.16996 0.0981263
0.0797245 0.046029
---------------------------
0.129434 0.0747289
0.0585217 0.0337875
---------------------------
0.108153 0.062442
0.0427749 0.0246961
---------------------------
0.13251 0.0765047
0.0315657 0.0182245
---------------------------
0.0698215 0.0403115
0.0225179 0.0130007
---------------------------
0.0807228 0.0466053
0.0164897 0.00952032
---------------------------
0.0590272 0.0340794
0.0124621 0.00719498
---------------------------
0.0583347 0.0336795
0.00904945 0.0052247
---------------------------
0.0578118 0.0333777
0.00659275 0.00380633
---------------------------
0.0550459 0.0317808
0.00424395 0.00245025
---------------------------
0.055007 0.0317583
0.00342708 0.00197863
---------------------------
0.0544687 0.0314475
0.00200314 0.00115651
---------------------------
0.0546951 0.0315782
0.00119951 0.000692535
---------------------------
performing run #8
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 10 (n=22526)
minimum leave size l=14: 20 (n=38910)
minimum leave size l=15: 46 (n=71678)
minimum leave size l=16: 104 (n=137214)
minimum leave size l=17: 213 (n=268286)
minimum leave size l=18: 454 (n=530430)
minimum leave size l=19: 934 (n=1054718)
minimum leave size l=20: 1913 (n=2103294)
minimum leave size l=21: 3873 (n=4200446)
minimum leave size l=22: 7903 (n=8394750)
minimum leave size l=23: 15913 (n=16783358)
minimum leave size l=24: 32223 (n=33560574)
minimum leave size l=25: 64514 (n=67115006)
minimum leave size l=26: 129886 (n=134223870)
minimum leave size l=27: 260593 (n=268441598)
minimum leave size l=28: 521842 (n=536877054)
initialized samplet trees:  217.872sec.
0.43495 0.251119
0.261564 0.151014
---------------------------
0.43495 0.251119
0.261526 0.150992
---------------------------
0.43495 0.251119
0.261459 0.150953
---------------------------
0.43495 0.251119
0.26122 0.150815
---------------------------
0.43495 0.251119
0.261412 0.150926
---------------------------
0.43495 0.251119
0.261289 0.150855
---------------------------
0.43495 0.251119
0.260258 0.15026
---------------------------
0.433552 0.250312
0.257881 0.148887
---------------------------
0.427458 0.246793
0.254384 0.146869
---------------------------
0.418457 0.241596
0.24449 0.141156
---------------------------
0.391132 0.22582
0.229807 0.132679
---------------------------
0.368005 0.212468
0.205386 0.11858
---------------------------
0.338991 0.195717
0.172483 0.099583
---------------------------
0.292254 0.168733
0.138929 0.080211
---------------------------
0.189179 0.109223
0.106258 0.0613483
---------------------------
0.156242 0.0902065
0.0790343 0.0456305
---------------------------
0.141061 0.0814414
0.0580571 0.0335193
---------------------------
0.102923 0.0594223
0.0422203 0.0243759
---------------------------
0.0894337 0.0516346
0.0327477 0.0189069
---------------------------
0.0821156 0.0474095
0.0229992 0.0132786
---------------------------
0.0804872 0.0464693
0.0178439 0.0103022
---------------------------
0.0768425 0.044365
0.0127895 0.00738401
---------------------------
0.0585688 0.0338147
0.00927611 0.00535557
---------------------------
0.0555075 0.0320473
0.00602138 0.00347644
---------------------------
0.0557543 0.0321898
0.0044069 0.00254432
---------------------------
0.0547647 0.0316184
0.00341748 0.00197308
---------------------------
0.0548794 0.0316847
0.00233667 0.00134908
---------------------------
0.0541195 0.0312459
0.000980303 0.000565978
---------------------------
performing run #9
using random points
minimum leave size l=0: 6 (n=6144)
minimum leave size l=1: 6 (n=6146)
minimum leave size l=2: 6 (n=6150)
minimum leave size l=3: 6 (n=6158)
minimum leave size l=4: 6 (n=6174)
minimum leave size l=5: 6 (n=6206)
minimum leave size l=6: 6 (n=6270)
minimum leave size l=7: 6 (n=6398)
minimum leave size l=8: 6 (n=6654)
minimum leave size l=9: 6 (n=7166)
minimum leave size l=10: 6 (n=8190)
minimum leave size l=11: 6 (n=10238)
minimum leave size l=12: 7 (n=14334)
minimum leave size l=13: 11 (n=22526)
minimum leave size l=14: 21 (n=38910)
minimum leave size l=15: 43 (n=71678)
minimum leave size l=16: 101 (n=137214)
minimum leave size l=17: 203 (n=268286)
minimum leave size l=18: 442 (n=530430)
minimum leave size l=19: 933 (n=1054718)
minimum leave size l=20: 1934 (n=2103294)
minimum leave size l=21: 3926 (n=4200446)
minimum leave size l=22: 7899 (n=8394750)
minimum leave size l=23: 16012 (n=16783358)
minimum leave size l=24: 32251 (n=33560574)
minimum leave size l=25: 64664 (n=67115006)
minimum leave size l=26: 129999 (n=134223870)
minimum leave size l=27: 260488 (n=268441598)
minimum leave size l=28: 521864 (n=536877054)
initialized samplet trees:  217.178sec.
0.515737 0.297761
0.261015 0.150697
---------------------------
0.515737 0.297761
0.26099 0.150683
---------------------------
0.515737 0.297761
0.260992 0.150684
---------------------------
0.515737 0.297761
0.260611 0.150464
---------------------------
0.515737 0.297761
0.260217 0.150236
---------------------------
0.515737 0.297761
0.259438 0.149786
---------------------------
0.515737 0.297761
0.258379 0.149175
---------------------------
0.451377 0.260603
0.255339 0.14742
---------------------------
0.443722 0.256183
0.250431 0.144587
---------------------------
0.443722 0.256183
0.241875 0.139647
---------------------------
0.435314 0.251329
0.226074 0.130524
---------------------------
0.403362 0.232881
0.207412 0.119749
---------------------------
0.365417 0.210974
0.177123 0.102262
---------------------------
0.274141 0.158275
0.139352 0.0804549
---------------------------
0.209404 0.120899
0.106373 0.0614147
---------------------------
0.152418 0.0879987
0.0800234 0.0462015
---------------------------
0.134744 0.0777942
0.0598392 0.0345482
---------------------------
0.0926328 0.0534816
0.0435885 0.0251658
---------------------------
0.0917765 0.0529872
0.031886 0.0184094
---------------------------
0.0858593 0.0495709
0.0235383 0.0135898
---------------------------
0.072601 0.0419162
0.0180714 0.0104335
---------------------------
0.0819735 0.0473274
0.0137444 0.00793533
---------------------------
0.0611921 0.0353293
0.00980263 0.00565955
---------------------------
0.0561074 0.0323936
0.00705616 0.00407387
---------------------------
0.0552786 0.0319151
0.00442441 0.00255443
---------------------------
0.0556843 0.0321493
0.00344059 0.00198643
---------------------------
0.0548718 0.0316802
0.00182337 0.00105272
---------------------------
0.00156557 0.00090388
0.000828432 0.000478295
---------------------------


==> data/output_MC_d=3.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      3
Pdim:                     10
max tree level:           3
number of tree leaves:    512
minimal number of points: 5120
max sampling level:       28
max samples:              536876031
performing run #0
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 14 (n=13310)
minimum leave size l=13: 24 (n=21502)
minimum leave size l=14: 51 (n=37886)
minimum leave size l=15: 104 (n=70654)
minimum leave size l=16: 220 (n=136190)
minimum leave size l=17: 459 (n=267262)
minimum leave size l=18: 929 (n=529406)
minimum leave size l=19: 1927 (n=1053694)
minimum leave size l=20: 3934 (n=2102270)
minimum leave size l=21: 7896 (n=4199422)
minimum leave size l=22: 15946 (n=8393726)
minimum leave size l=23: 32134 (n=16782334)
minimum leave size l=24: 64603 (n=33559550)
minimum leave size l=25: 129914 (n=67113982)
minimum leave size l=26: 260674 (n=134222846)
minimum leave size l=27: 522001 (n=268440574)
minimum leave size l=28: 1.04525e+06 (n=536876030)
initialized samplet trees:  292.271sec.
0.396332 0.149799
---------------------------
0.396332 0.149799
---------------------------
0.396332 0.149799
---------------------------
0.396332 0.149799
---------------------------
0.396332 0.149799
---------------------------
0.392697 0.148426
---------------------------
0.387268 0.146373
---------------------------
0.386582 0.146114
---------------------------
0.374385 0.141504
---------------------------
0.37226 0.140701
---------------------------
0.36867 0.139344
---------------------------
0.29681 0.112184
---------------------------
0.253519 0.0958212
---------------------------
0.205708 0.0777501
---------------------------
0.155564 0.0587978
---------------------------
0.129596 0.0489828
---------------------------
0.104733 0.0395854
---------------------------
0.089169 0.0337027
---------------------------
0.0714524 0.0270065
---------------------------
0.0683763 0.0258438
---------------------------
0.0558796 0.0211205
---------------------------
0.0511641 0.0193382
---------------------------
0.050932 0.0192505
---------------------------
0.0508516 0.0192201
---------------------------
0.0384208 0.0145217
---------------------------
0.0381465 0.014418
---------------------------
0.0377815 0.0142801
---------------------------
0.00117408 0.000443761
---------------------------
performing run #1
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 26 (n=21502)
minimum leave size l=14: 46 (n=37886)
minimum leave size l=15: 103 (n=70654)
minimum leave size l=16: 207 (n=136190)
minimum leave size l=17: 441 (n=267262)
minimum leave size l=18: 929 (n=529406)
minimum leave size l=19: 1888 (n=1053694)
minimum leave size l=20: 3912 (n=2102270)
minimum leave size l=21: 7919 (n=4199422)
minimum leave size l=22: 16061 (n=8393726)
minimum leave size l=23: 32274 (n=16782334)
minimum leave size l=24: 64790 (n=33559550)
minimum leave size l=25: 130090 (n=67113982)
minimum leave size l=26: 260515 (n=134222846)
minimum leave size l=27: 521942 (n=268440574)
minimum leave size l=28: 1.04551e+06 (n=536876030)
initialized samplet trees:  299.655sec.
0.393171 0.148605
---------------------------
0.393171 0.148605
---------------------------
0.393171 0.148605
---------------------------
0.393171 0.148605
---------------------------
0.391206 0.147862
---------------------------
0.391206 0.147862
---------------------------
0.391206 0.147862
---------------------------
0.385288 0.145625
---------------------------
0.379228 0.143335
---------------------------
0.367879 0.139045
---------------------------
0.337465 0.12755
---------------------------
0.296731 0.112154
---------------------------
0.26633 0.100663
---------------------------
0.211032 0.0797626
---------------------------
0.153505 0.0580195
---------------------------
0.121843 0.0460524
---------------------------
0.0979402 0.0370179
---------------------------
0.0818164 0.0309237
---------------------------
0.0532543 0.0201282
---------------------------
0.0665839 0.0251663
---------------------------
0.064111 0.0242317
---------------------------
0.0413995 0.0156475
---------------------------
0.0399094 0.0150843
---------------------------
0.0393182 0.0148609
---------------------------
0.03826 0.0144609
---------------------------
0.0377694 0.0142755
---------------------------
0.0379235 0.0143337
---------------------------
0.00119065 0.000450022
---------------------------
performing run #2
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 12 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 23 (n=21502)
minimum leave size l=14: 51 (n=37886)
minimum leave size l=15: 109 (n=70654)
minimum leave size l=16: 224 (n=136190)
minimum leave size l=17: 454 (n=267262)
minimum leave size l=18: 923 (n=529406)
minimum leave size l=19: 1907 (n=1053694)
minimum leave size l=20: 3927 (n=2102270)
minimum leave size l=21: 7972 (n=4199422)
minimum leave size l=22: 15969 (n=8393726)
minimum leave size l=23: 32203 (n=16782334)
minimum leave size l=24: 64799 (n=33559550)
minimum leave size l=25: 129908 (n=67113982)
minimum leave size l=26: 260602 (n=134222846)
minimum leave size l=27: 522588 (n=268440574)
minimum leave size l=28: 1.0458e+06 (n=536876030)
initialized samplet trees:  301.347sec.
0.384389 0.145285
---------------------------
0.384389 0.145285
---------------------------
0.384389 0.145285
---------------------------
0.384389 0.145285
---------------------------
0.384389 0.145285
---------------------------
0.384389 0.145285
---------------------------
0.382134 0.144433
---------------------------
0.374459 0.141532
---------------------------
0.370573 0.140064
---------------------------
0.368129 0.13914
---------------------------
0.342816 0.129572
---------------------------
0.308681 0.116671
---------------------------
0.275862 0.104266
---------------------------
0.213598 0.0807326
---------------------------
0.164032 0.0619982
---------------------------
0.135515 0.0512198
---------------------------
0.100375 0.0379384
---------------------------
0.0767721 0.0290171
---------------------------
0.0736901 0.0278523
---------------------------
0.0587678 0.0222121
---------------------------
0.0566262 0.0214027
---------------------------
0.0402364 0.0152079
---------------------------
0.0390888 0.0147742
---------------------------
0.0391749 0.0148067
---------------------------
0.0386773 0.0146186
---------------------------
0.0382477 0.0144563
---------------------------
0.0382478 0.0144563
---------------------------
0.0381042 0.014402
---------------------------
performing run #3
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 10 (n=9214)
minimum leave size l=12: 14 (n=13310)
minimum leave size l=13: 27 (n=21502)
minimum leave size l=14: 50 (n=37886)
minimum leave size l=15: 105 (n=70654)
minimum leave size l=16: 221 (n=136190)
minimum leave size l=17: 458 (n=267262)
minimum leave size l=18: 954 (n=529406)
minimum leave size l=19: 1907 (n=1053694)
minimum leave size l=20: 3932 (n=2102270)
minimum leave size l=21: 7953 (n=4199422)
minimum leave size l=22: 16037 (n=8393726)
minimum leave size l=23: 32151 (n=16782334)
minimum leave size l=24: 64811 (n=33559550)
minimum leave size l=25: 129886 (n=67113982)
minimum leave size l=26: 260625 (n=134222846)
minimum leave size l=27: 522072 (n=268440574)
minimum leave size l=28: 1.04526e+06 (n=536876030)
initialized samplet trees:  1590.04sec.
0.390842 0.147724
---------------------------
0.390842 0.147724
---------------------------
0.390842 0.147724
---------------------------
0.390842 0.147724
---------------------------
0.38208 0.144413
---------------------------
0.379085 0.143281
---------------------------
0.376161 0.142175
---------------------------
0.376161 0.142175
---------------------------
0.373326 0.141104
---------------------------
0.349946 0.132267
---------------------------
0.337981 0.127745
---------------------------
0.304414 0.115058
---------------------------
0.273037 0.103198
---------------------------
0.210932 0.0797246
---------------------------
0.161545 0.0610582
---------------------------
0.132485 0.0500745
---------------------------
0.103288 0.0390392
---------------------------
0.0978328 0.0369773
---------------------------
0.0693535 0.0262132
---------------------------
0.081406 0.0307686
---------------------------
0.0636047 0.0240403
---------------------------
0.0635768 0.0240298
---------------------------
0.0623394 0.0235621
---------------------------
0.0396347 0.0149805
---------------------------
0.0388716 0.0146921
---------------------------
0.0384778 0.0145432
---------------------------
0.0379196 0.0143323
---------------------------
0.00122209 0.000461905
---------------------------
performing run #4
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 14 (n=13310)
minimum leave size l=13: 26 (n=21502)
minimum leave size l=14: 51 (n=37886)
minimum leave size l=15: 105 (n=70654)
minimum leave size l=16: 224 (n=136190)
minimum leave size l=17: 457 (n=267262)
minimum leave size l=18: 953 (n=529406)
minimum leave size l=19: 1942 (n=1053694)
minimum leave size l=20: 3916 (n=2102270)
minimum leave size l=21: 7939 (n=4199422)
minimum leave size l=22: 15916 (n=8393726)
minimum leave size l=23: 32217 (n=16782334)
minimum leave size l=24: 64722 (n=33559550)
minimum leave size l=25: 129996 (n=67113982)
minimum leave size l=26: 260766 (n=134222846)
minimum leave size l=27: 522239 (n=268440574)
minimum leave size l=28: 1.04586e+06 (n=536876030)
initialized samplet trees:  297.266sec.
0.3846 0.145365
---------------------------
0.3846 0.145365
---------------------------
0.3815 0.144193
---------------------------
0.3815 0.144193
---------------------------
0.3815 0.144193
---------------------------
0.377129 0.142541
---------------------------
0.37597 0.142103
---------------------------
0.371378 0.140368
---------------------------
0.370704 0.140113
---------------------------
0.351754 0.132951
---------------------------
0.332957 0.125846
---------------------------
0.296354 0.112011
---------------------------
0.266738 0.100818
---------------------------
0.225587 0.0852638
---------------------------
0.162778 0.0615244
---------------------------
0.14264 0.0539128
---------------------------
0.106017 0.0400706
---------------------------
0.086126 0.0325526
---------------------------
0.0658506 0.0248892
---------------------------
0.0591034 0.022339
---------------------------
0.0564589 0.0213394
---------------------------
0.0560007 0.0211663
---------------------------
0.0544023 0.0205621
---------------------------
0.0388824 0.0146962
---------------------------
0.0381416 0.0144162
---------------------------
0.0379737 0.0143527
---------------------------
0.0379238 0.0143339
---------------------------
0.00119943 0.000453341
---------------------------
performing run #5
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 12 (n=9214)
minimum leave size l=12: 16 (n=13310)
minimum leave size l=13: 29 (n=21502)
minimum leave size l=14: 55 (n=37886)
minimum leave size l=15: 106 (n=70654)
minimum leave size l=16: 224 (n=136190)
minimum leave size l=17: 458 (n=267262)
minimum leave size l=18: 925 (n=529406)
minimum leave size l=19: 1904 (n=1053694)
minimum leave size l=20: 3928 (n=2102270)
minimum leave size l=21: 7943 (n=4199422)
minimum leave size l=22: 16046 (n=8393726)
minimum leave size l=23: 32166 (n=16782334)
minimum leave size l=24: 64809 (n=33559550)
minimum leave size l=25: 130057 (n=67113982)
minimum leave size l=26: 260350 (n=134222846)
minimum leave size l=27: 522092 (n=268440574)
minimum leave size l=28: 1.04593e+06 (n=536876030)
initialized samplet trees:  303.966sec.
0.399317 0.150927
---------------------------
0.399317 0.150927
---------------------------
0.399317 0.150927
---------------------------
0.399317 0.150927
---------------------------
0.399317 0.150927
---------------------------
0.399317 0.150927
---------------------------
0.397423 0.150212
---------------------------
0.388888 0.146986
---------------------------
0.377261 0.142591
---------------------------
0.375026 0.141746
---------------------------
0.345125 0.130445
---------------------------
0.322908 0.122048
---------------------------
0.263318 0.0995248
---------------------------
0.20944 0.0791607
---------------------------
0.165212 0.0624444
---------------------------
0.123719 0.0467614
---------------------------
0.100048 0.0378146
---------------------------
0.0864205 0.0326639
---------------------------
0.0697917 0.0263788
---------------------------
0.0622074 0.0235122
---------------------------
0.0587009 0.0221868
---------------------------
0.0452267 0.0170941
---------------------------
0.038337 0.01449
---------------------------
0.0380539 0.014383
---------------------------
0.0371445 0.0140393
---------------------------
0.0385579 0.0145735
---------------------------
0.00209499 0.000791832
---------------------------
0.00118421 0.00044759
---------------------------
performing run #6
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 17 (n=13310)
minimum leave size l=13: 27 (n=21502)
minimum leave size l=14: 47 (n=37886)
minimum leave size l=15: 99 (n=70654)
minimum leave size l=16: 220 (n=136190)
minimum leave size l=17: 459 (n=267262)
minimum leave size l=18: 944 (n=529406)
minimum leave size l=19: 1933 (n=1053694)
minimum leave size l=20: 3916 (n=2102270)
minimum leave size l=21: 7971 (n=4199422)
minimum leave size l=22: 16053 (n=8393726)
minimum leave size l=23: 32298 (n=16782334)
minimum leave size l=24: 64611 (n=33559550)
minimum leave size l=25: 130051 (n=67113982)
minimum leave size l=26: 260530 (n=134222846)
minimum leave size l=27: 522256 (n=268440574)
minimum leave size l=28: 1.04576e+06 (n=536876030)
initialized samplet trees:  310.97sec.
0.388885 0.146985
---------------------------
0.388885 0.146985
---------------------------
0.388885 0.146985
---------------------------
0.388885 0.146985
---------------------------
0.388885 0.146985
---------------------------
0.389306 0.147144
---------------------------
0.384388 0.145285
---------------------------
0.379805 0.143553
---------------------------
0.379735 0.143526
---------------------------
0.366789 0.138633
---------------------------
0.343866 0.129969
---------------------------
0.303934 0.114876
---------------------------
0.247053 0.0933772
---------------------------
0.2196 0.0830009
---------------------------
0.176151 0.0665787
---------------------------
0.137397 0.0519312
---------------------------
0.105863 0.0400125
---------------------------
0.0870072 0.0328856
---------------------------
0.0799888 0.0302329
---------------------------
0.0640476 0.0242077
---------------------------
0.0550425 0.0208041
---------------------------
0.0415603 0.0157083
---------------------------
0.0391483 0.0147967
---------------------------
0.0382276 0.0144487
---------------------------
0.0384245 0.0145231
---------------------------
0.0381161 0.0144065
---------------------------
0.0379528 0.0143448
---------------------------
0.0377489 0.0142677
---------------------------
performing run #7
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 16 (n=13310)
minimum leave size l=13: 27 (n=21502)
minimum leave size l=14: 55 (n=37886)
minimum leave size l=15: 107 (n=70654)
minimum leave size l=16: 206 (n=136190)
minimum leave size l=17: 458 (n=267262)
minimum leave size l=18: 950 (n=529406)
minimum leave size l=19: 1944 (n=1053694)
minimum leave size l=20: 3884 (n=2102270)
minimum leave size l=21: 7946 (n=4199422)
minimum leave size l=22: 16005 (n=8393726)
minimum leave size l=23: 32288 (n=16782334)
minimum leave size l=24: 64775 (n=33559550)
minimum leave size l=25: 129829 (n=67113982)
minimum leave size l=26: 260930 (n=134222846)
minimum leave size l=27: 521853 (n=268440574)
minimum leave size l=28: 1.04499e+06 (n=536876030)
initialized samplet trees:  335.978sec.
0.415188 0.156926
---------------------------
0.414062 0.156501
---------------------------
0.414062 0.156501
---------------------------
0.413162 0.156161
---------------------------
0.411364 0.155481
---------------------------
0.408563 0.154422
---------------------------
0.408563 0.154422
---------------------------
0.408563 0.154422
---------------------------
0.393952 0.1489
---------------------------
0.361178 0.136512
---------------------------
0.340234 0.128597
---------------------------
0.345127 0.130446
---------------------------
0.255616 0.0966139
---------------------------
0.207119 0.0782835
---------------------------
0.171406 0.0647853
---------------------------
0.124707 0.047135
---------------------------
0.100468 0.0379734
---------------------------
0.0851778 0.0321942
---------------------------
0.0827345 0.0312707
---------------------------
0.0560549 0.0211867
---------------------------
0.0430505 0.0162715
---------------------------
0.0401024 0.0151573
---------------------------
0.0394961 0.0149281
---------------------------
0.0386901 0.0146235
---------------------------
0.0541752 0.0204763
---------------------------
0.0541376 0.0204621
---------------------------
0.0377204 0.014257
---------------------------
0.00119284 0.000450849
---------------------------
performing run #8
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 25 (n=21502)
minimum leave size l=14: 51 (n=37886)
minimum leave size l=15: 107 (n=70654)
minimum leave size l=16: 224 (n=136190)
minimum leave size l=17: 451 (n=267262)
minimum leave size l=18: 943 (n=529406)
minimum leave size l=19: 1931 (n=1053694)
minimum leave size l=20: 3942 (n=2102270)
minimum leave size l=21: 7953 (n=4199422)
minimum leave size l=22: 16064 (n=8393726)
minimum leave size l=23: 32265 (n=16782334)
minimum leave size l=24: 64710 (n=33559550)
minimum leave size l=25: 129909 (n=67113982)
minimum leave size l=26: 260681 (n=134222846)
minimum leave size l=27: 521946 (n=268440574)
minimum leave size l=28: 1.0451e+06 (n=536876030)
initialized samplet trees:  354.623sec.
0.407794 0.154131
---------------------------
0.407794 0.154131
---------------------------
0.407794 0.154131
---------------------------
0.407794 0.154131
---------------------------
0.407794 0.154131
---------------------------
0.408696 0.154473
---------------------------
0.408696 0.154473
---------------------------
0.390247 0.147499
---------------------------
0.386479 0.146075
---------------------------
0.352852 0.133366
---------------------------
0.336777 0.12729
---------------------------
0.309162 0.116852
---------------------------
0.270886 0.102385
---------------------------
0.20242 0.0765076
---------------------------
0.165364 0.0625018
---------------------------
0.131161 0.0495743
---------------------------
0.0964738 0.0364637
---------------------------
0.0778771 0.0294348
---------------------------
0.0700562 0.0264788
---------------------------
0.0610907 0.0230901
---------------------------
0.0462885 0.0174954
---------------------------
0.0582221 0.0220059
---------------------------
0.0409543 0.0154793
---------------------------
0.0391459 0.0147957
---------------------------
0.0385738 0.0145795
---------------------------
0.0379411 0.0143404
---------------------------
0.00197313 0.000745774
---------------------------
0.00123704 0.000467557
---------------------------
performing run #9
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 12 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 24 (n=21502)
minimum leave size l=14: 51 (n=37886)
minimum leave size l=15: 107 (n=70654)
minimum leave size l=16: 222 (n=136190)
minimum leave size l=17: 451 (n=267262)
minimum leave size l=18: 953 (n=529406)
minimum leave size l=19: 1923 (n=1053694)
minimum leave size l=20: 3933 (n=2102270)
minimum leave size l=21: 7946 (n=4199422)
minimum leave size l=22: 16019 (n=8393726)
minimum leave size l=23: 32355 (n=16782334)
minimum leave size l=24: 64699 (n=33559550)
minimum leave size l=25: 130064 (n=67113982)
minimum leave size l=26: 260587 (n=134222846)
minimum leave size l=27: 521835 (n=268440574)
minimum leave size l=28: 1.04597e+06 (n=536876030)
initialized samplet trees:  354.907sec.
0.391209 0.147863
---------------------------
0.391209 0.147863
---------------------------
0.391209 0.147863
---------------------------
0.385939 0.145871
---------------------------
0.385939 0.145871
---------------------------
0.385939 0.145871
---------------------------
0.385939 0.145871
---------------------------
0.38045 0.143797
---------------------------
0.396842 0.149992
---------------------------
0.367948 0.139071
---------------------------
0.347471 0.131332
---------------------------
0.320801 0.121251
---------------------------
0.266572 0.100755
---------------------------
0.200117 0.0756372
---------------------------
0.157032 0.0593525
---------------------------
0.123203 0.0465665
---------------------------
0.11124 0.0420446
---------------------------
0.0763947 0.0288745
---------------------------
0.0618696 0.0233845
---------------------------
0.058906 0.0222644
---------------------------
0.0573374 0.0216715
---------------------------
0.0408117 0.0154254
---------------------------
0.0396815 0.0149982
---------------------------
0.0394847 0.0149238
---------------------------
0.0388894 0.0146988
---------------------------
0.0382949 0.0144741
---------------------------
0.0380652 0.0143873
---------------------------
0.0012494 0.000472228
---------------------------


==> data/output_MC_d=3_ave.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      3
Pdim:                     10
max tree level:           3
number of tree leaves:    512
minimal number of points: 5120
max sampling level:       28
max samples:              536876031
performing run #0
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 16 (n=13310)
minimum leave size l=13: 27 (n=21502)
minimum leave size l=14: 54 (n=37886)
minimum leave size l=15: 103 (n=70654)
minimum leave size l=16: 215 (n=136190)
minimum leave size l=17: 421 (n=267262)
minimum leave size l=18: 943 (n=529406)
minimum leave size l=19: 1923 (n=1053694)
minimum leave size l=20: 3947 (n=2102270)
minimum leave size l=21: 7916 (n=4199422)
minimum leave size l=22: 16000 (n=8393726)
minimum leave size l=23: 32256 (n=16782334)
minimum leave size l=24: 64801 (n=33559550)
minimum leave size l=25: 130147 (n=67113982)
minimum leave size l=26: 260786 (n=134222846)
minimum leave size l=27: 522165 (n=268440574)
minimum leave size l=28: 1.04512e+06 (n=536876030)
initialized samplet trees:  298.911sec.
0.413193 0.156172
0.308162 0.116474
---------------------------
0.413193 0.156172
0.308222 0.116497
---------------------------
0.413193 0.156172
0.308046 0.116431
---------------------------
0.40883 0.154523
0.307892 0.116372
---------------------------
0.406195 0.153527
0.307446 0.116204
---------------------------
0.406195 0.153527
0.305682 0.115537
---------------------------
0.381572 0.144221
0.304084 0.114933
---------------------------
0.375722 0.142009
0.300642 0.113632
---------------------------
0.364974 0.137947
0.291491 0.110173
---------------------------
0.356076 0.134584
0.281481 0.10639
---------------------------
0.349708 0.132177
0.261997 0.0990255
---------------------------
0.310185 0.117239
0.23128 0.0874155
---------------------------
0.260451 0.0984412
0.190977 0.0721825
---------------------------
0.20583 0.0777966
0.155254 0.0586805
---------------------------
0.163515 0.0618028
0.119576 0.0451955
---------------------------
0.122293 0.0462223
0.0897903 0.0339375
---------------------------
0.103037 0.0389442
0.0683767 0.025844
---------------------------
0.0788075 0.0297864
0.0498665 0.0188478
---------------------------
0.0729104 0.0275575
0.0368996 0.0139467
---------------------------
0.0617433 0.0233368
0.0269876 0.0102004
---------------------------
0.0530135 0.0200372
0.0212505 0.00803194
---------------------------
0.0530113 0.0200364
0.0139162 0.00525984
---------------------------
0.0531257 0.0200796
0.0109974 0.00415662
---------------------------
0.0384804 0.0145442
0.007393 0.00279429
---------------------------
0.0381774 0.0144297
0.00550962 0.00208244
---------------------------
0.053532 0.0202332
0.00518298 0.00195898
---------------------------
0.0383651 0.0145006
0.00371761 0.00140513
---------------------------
0.0381586 0.0144226
0.00143836 0.000543649
---------------------------
performing run #1
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 16 (n=13310)
minimum leave size l=13: 27 (n=21502)
minimum leave size l=14: 54 (n=37886)
minimum leave size l=15: 101 (n=70654)
minimum leave size l=16: 217 (n=136190)
minimum leave size l=17: 425 (n=267262)
minimum leave size l=18: 935 (n=529406)
minimum leave size l=19: 1926 (n=1053694)
minimum leave size l=20: 3924 (n=2102270)
minimum leave size l=21: 7865 (n=4199422)
minimum leave size l=22: 16014 (n=8393726)
minimum leave size l=23: 32237 (n=16782334)
minimum leave size l=24: 64777 (n=33559550)
minimum leave size l=25: 129912 (n=67113982)
minimum leave size l=26: 260751 (n=134222846)
minimum leave size l=27: 522015 (n=268440574)
minimum leave size l=28: 1.04553e+06 (n=536876030)
initialized samplet trees:  307.119sec.
0.396392 0.149822
0.310436 0.117334
---------------------------
0.396392 0.149822
0.310647 0.117414
---------------------------
0.396392 0.149822
0.310697 0.117433
---------------------------
0.396392 0.149822
0.310261 0.117268
---------------------------
0.396392 0.149822
0.309513 0.116985
---------------------------
0.395097 0.149333
0.308436 0.116578
---------------------------
0.395097 0.149333
0.306939 0.116012
---------------------------
0.395097 0.149333
0.303787 0.114821
---------------------------
0.387129 0.146321
0.295029 0.11151
---------------------------
0.361641 0.136687
0.28468 0.107599
---------------------------
0.344008 0.130023
0.264696 0.100046
---------------------------
0.318853 0.120515
0.23557 0.0890371
---------------------------
0.263326 0.0995278
0.196477 0.0742613
---------------------------
0.209417 0.0791521
0.155921 0.0589326
---------------------------
0.157432 0.0595038
0.120497 0.0455434
---------------------------
0.130614 0.0493673
0.090773 0.034309
---------------------------
0.113232 0.0427976
0.0677498 0.025607
---------------------------
0.0782113 0.0295611
0.0498277 0.0188331
---------------------------
0.0697146 0.0263496
0.0370749 0.014013
---------------------------
0.0631022 0.0238504
0.0279298 0.0105565
---------------------------
0.0450199 0.0170159
0.0185848 0.00702439
---------------------------
0.0424529 0.0160457
0.0138767 0.00524489
---------------------------
0.0388392 0.0146798
0.00893914 0.00337868
---------------------------
0.0379135 0.01433
0.0060306 0.00227935
---------------------------
0.0383449 0.014493
0.00500941 0.00189338
---------------------------
0.0380915 0.0143972
0.00347845 0.00131473
---------------------------
0.0380966 0.0143992
0.00269187 0.00101743
---------------------------
0.00124218 0.000469498
0.000901314 0.000340665
---------------------------
performing run #2
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 14 (n=13310)
minimum leave size l=13: 23 (n=21502)
minimum leave size l=14: 49 (n=37886)
minimum leave size l=15: 99 (n=70654)
minimum leave size l=16: 224 (n=136190)
minimum leave size l=17: 461 (n=267262)
minimum leave size l=18: 948 (n=529406)
minimum leave size l=19: 1916 (n=1053694)
minimum leave size l=20: 3928 (n=2102270)
minimum leave size l=21: 7937 (n=4199422)
minimum leave size l=22: 15968 (n=8393726)
minimum leave size l=23: 32276 (n=16782334)
minimum leave size l=24: 64683 (n=33559550)
minimum leave size l=25: 130021 (n=67113982)
minimum leave size l=26: 260761 (n=134222846)
minimum leave size l=27: 522415 (n=268440574)
minimum leave size l=28: 1.04464e+06 (n=536876030)
initialized samplet trees:  304.483sec.
0.387546 0.146479
0.312537 0.118128
---------------------------
0.387546 0.146479
0.31248 0.118106
---------------------------
0.387546 0.146479
0.312549 0.118133
---------------------------
0.387546 0.146479
0.312098 0.117962
---------------------------
0.388422 0.14681
0.311323 0.117669
---------------------------
0.388422 0.14681
0.310708 0.117437
---------------------------
0.388422 0.14681
0.308647 0.116658
---------------------------
0.388587 0.146872
0.305303 0.115394
---------------------------
0.379448 0.143418
0.297659 0.112505
---------------------------
0.350066 0.132312
0.284179 0.107409
---------------------------
0.336204 0.127073
0.263471 0.0995825
---------------------------
0.3074 0.116186
0.235435 0.0889862
---------------------------
0.260622 0.098506
0.198096 0.0748731
---------------------------
0.206486 0.0780443
0.156143 0.0590164
---------------------------
0.177817 0.0672084
0.121677 0.0459896
---------------------------
0.130767 0.0494251
0.0923473 0.034904
---------------------------
0.106951 0.0404237
0.0674731 0.0255024
---------------------------
0.0827494 0.0312763
0.0496535 0.0187673
---------------------------
0.0825872 0.031215
0.0364265 0.0137679
---------------------------
0.0588681 0.02225
0.0279921 0.01058
---------------------------
0.0575289 0.0217439
0.0224618 0.00848975
---------------------------
0.0561478 0.0212219
0.0154426 0.00583674
---------------------------
0.05404 0.0204252
0.0132759 0.00501784
---------------------------
0.0390044 0.0147423
0.0102398 0.00387029
---------------------------
0.0385291 0.0145626
0.00708519 0.00267795
---------------------------
0.038442 0.0145297
0.00660881 0.00249789
---------------------------
0.0384123 0.0145185
0.00427397 0.00161541
---------------------------
0.0381182 0.0144073
0.00255688 0.000966408
---------------------------
performing run #3
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 27 (n=21502)
minimum leave size l=14: 53 (n=37886)
minimum leave size l=15: 106 (n=70654)
minimum leave size l=16: 222 (n=136190)
minimum leave size l=17: 461 (n=267262)
minimum leave size l=18: 938 (n=529406)
minimum leave size l=19: 1919 (n=1053694)
minimum leave size l=20: 3918 (n=2102270)
minimum leave size l=21: 7953 (n=4199422)
minimum leave size l=22: 15932 (n=8393726)
minimum leave size l=23: 32262 (n=16782334)
minimum leave size l=24: 64709 (n=33559550)
minimum leave size l=25: 129767 (n=67113982)
minimum leave size l=26: 260795 (n=134222846)
minimum leave size l=27: 522231 (n=268440574)
minimum leave size l=28: 1.04556e+06 (n=536876030)
initialized samplet trees:  302.65sec.
0.414419 0.156636
0.31015 0.117226
---------------------------
0.414419 0.156636
0.310228 0.117255
---------------------------
0.414419 0.156636
0.310191 0.117241
---------------------------
0.414419 0.156636
0.310034 0.117182
---------------------------
0.410073 0.154993
0.309487 0.116975
---------------------------
0.410073 0.154993
0.307772 0.116327
---------------------------
0.41264 0.155963
0.307244 0.116127
---------------------------
0.410276 0.15507
0.304636 0.115141
---------------------------
0.398888 0.150765
0.295247 0.111593
---------------------------
0.381659 0.144254
0.284262 0.107441
---------------------------
0.340858 0.128832
0.262817 0.0993356
---------------------------
0.295933 0.111852
0.230886 0.0872665
---------------------------
0.251997 0.095246
0.196783 0.0743771
---------------------------
0.217152 0.0820757
0.15694 0.0593177
---------------------------
0.171039 0.0646465
0.120798 0.0456575
---------------------------
0.119419 0.0451362
0.0888907 0.0335975
---------------------------
0.102288 0.0386613
0.0662855 0.0250535
---------------------------
0.0841526 0.0318067
0.0514307 0.019439
---------------------------
0.075719 0.0286191
0.0365691 0.0138218
---------------------------
0.0583981 0.0220724
0.0286156 0.0108157
---------------------------
0.0441296 0.0166794
0.0178702 0.00675429
---------------------------
0.0421532 0.0159324
0.0124296 0.00469793
---------------------------
0.0396399 0.0149825
0.010179 0.00384728
---------------------------
0.0394549 0.0149125
0.00790685 0.00298851
---------------------------
0.038601 0.0145898
0.00448763 0.00169617
---------------------------
0.0383285 0.0144868
0.00396984 0.00150046
---------------------------
0.03811 0.0144042
0.00264857 0.00100107
---------------------------
0.00117195 0.000442957
0.000919924 0.000347699
---------------------------
performing run #4
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 12 (n=9214)
minimum leave size l=12: 17 (n=13310)
minimum leave size l=13: 28 (n=21502)
minimum leave size l=14: 48 (n=37886)
minimum leave size l=15: 94 (n=70654)
minimum leave size l=16: 221 (n=136190)
minimum leave size l=17: 454 (n=267262)
minimum leave size l=18: 943 (n=529406)
minimum leave size l=19: 1923 (n=1053694)
minimum leave size l=20: 3907 (n=2102270)
minimum leave size l=21: 7915 (n=4199422)
minimum leave size l=22: 16007 (n=8393726)
minimum leave size l=23: 32181 (n=16782334)
minimum leave size l=24: 64717 (n=33559550)
minimum leave size l=25: 130058 (n=67113982)
minimum leave size l=26: 260467 (n=134222846)
minimum leave size l=27: 521976 (n=268440574)
minimum leave size l=28: 1.04528e+06 (n=536876030)
initialized samplet trees:  303.485sec.
0.411518 0.155539
0.306816 0.115966
---------------------------
0.411518 0.155539
0.306793 0.115957
---------------------------
0.411518 0.155539
0.306776 0.115951
---------------------------
0.411518 0.155539
0.306408 0.115811
---------------------------
0.411518 0.155539
0.30594 0.115634
---------------------------
0.411518 0.155539
0.30524 0.11537
---------------------------
0.413643 0.156342
0.303667 0.114775
---------------------------
0.407807 0.154137
0.299172 0.113077
---------------------------
0.386835 0.14621
0.293191 0.110816
---------------------------
0.36734 0.138842
0.280626 0.106067
---------------------------
0.333171 0.125927
0.262209 0.0991059
---------------------------
0.291855 0.110311
0.230963 0.0872957
---------------------------
0.259089 0.0979264
0.194628 0.0735625
---------------------------
0.209908 0.0793379
0.153567 0.058043
---------------------------
0.155104 0.0586237
0.119017 0.0449842
---------------------------
0.140346 0.0530458
0.0904454 0.0341851
---------------------------
0.121647 0.0459784
0.0683626 0.0258386
---------------------------
0.0892465 0.033732
0.0503922 0.0190464
---------------------------
0.0820747 0.0310213
0.0368403 0.0139243
---------------------------
0.0786989 0.0297454
0.029796 0.0112618
---------------------------
0.0770095 0.0291069
0.019645 0.0074251
---------------------------
0.075901 0.0286879
0.0157118 0.0059385
---------------------------
0.0748523 0.0282915
0.010735 0.00405744
---------------------------
0.0537933 0.020332
0.00717538 0.00271204
---------------------------
0.0542104 0.0204896
0.00474437 0.00179321
---------------------------
0.0379954 0.0143609
0.00294084 0.00111153
---------------------------
0.0381667 0.0144256
0.00211236 0.000798397
---------------------------
0.0381913 0.0144349
0.00198413 0.000749931
---------------------------
performing run #5
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 16 (n=13310)
minimum leave size l=13: 26 (n=21502)
minimum leave size l=14: 49 (n=37886)
minimum leave size l=15: 105 (n=70654)
minimum leave size l=16: 207 (n=136190)
minimum leave size l=17: 435 (n=267262)
minimum leave size l=18: 932 (n=529406)
minimum leave size l=19: 1906 (n=1053694)
minimum leave size l=20: 3934 (n=2102270)
minimum leave size l=21: 7936 (n=4199422)
minimum leave size l=22: 15986 (n=8393726)
minimum leave size l=23: 32240 (n=16782334)
minimum leave size l=24: 64871 (n=33559550)
minimum leave size l=25: 129947 (n=67113982)
minimum leave size l=26: 260560 (n=134222846)
minimum leave size l=27: 522229 (n=268440574)
minimum leave size l=28: 1.04608e+06 (n=536876030)
initialized samplet trees:  303.675sec.
0.389357 0.147163
0.310063 0.117193
---------------------------
0.389357 0.147163
0.310119 0.117214
---------------------------
0.389357 0.147163
0.309856 0.117115
---------------------------
0.390103 0.147445
0.309359 0.116927
---------------------------
0.390103 0.147445
0.308383 0.116558
---------------------------
0.386302 0.146009
0.307662 0.116285
---------------------------
0.383608 0.14499
0.305571 0.115495
---------------------------
0.383406 0.144914
0.301591 0.113991
---------------------------
0.379913 0.143594
0.294767 0.111411
---------------------------
0.356492 0.134741
0.28162 0.106442
---------------------------
0.352601 0.133271
0.262261 0.0991253
---------------------------
0.33314 0.125915
0.235897 0.0891607
---------------------------
0.259678 0.0981491
0.199729 0.0754903
---------------------------
0.214894 0.0812223
0.1576 0.0595671
---------------------------
0.158543 0.0599235
0.118876 0.044931
---------------------------
0.124946 0.0472251
0.0890688 0.0336648
---------------------------
0.10779 0.0407407
0.066469 0.0251229
---------------------------
0.0860119 0.0325094
0.0502599 0.0189964
---------------------------
0.0704433 0.0266251
0.0377326 0.0142616
---------------------------
0.0595866 0.0225216
0.0275189 0.0104012
---------------------------
0.0447349 0.0169082
0.0195237 0.00737928
---------------------------
0.0432064 0.0163305
0.0147695 0.00558235
---------------------------
0.0540279 0.0204206
0.0123911 0.00468338
---------------------------
0.0393006 0.0148542
0.00892524 0.00337342
---------------------------
0.0388733 0.0146927
0.00506079 0.0019128
---------------------------
0.0387377 0.0146415
0.00504869 0.00190823
---------------------------
0.0386335 0.0146021
0.00478336 0.00180794
---------------------------
0.0380338 0.0143754
0.00199777 0.000755087
---------------------------
performing run #6
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 28 (n=21502)
minimum leave size l=14: 47 (n=37886)
minimum leave size l=15: 104 (n=70654)
minimum leave size l=16: 220 (n=136190)
minimum leave size l=17: 466 (n=267262)
minimum leave size l=18: 942 (n=529406)
minimum leave size l=19: 1935 (n=1053694)
minimum leave size l=20: 3900 (n=2102270)
minimum leave size l=21: 7902 (n=4199422)
minimum leave size l=22: 15977 (n=8393726)
minimum leave size l=23: 32340 (n=16782334)
minimum leave size l=24: 64696 (n=33559550)
minimum leave size l=25: 130082 (n=67113982)
minimum leave size l=26: 260656 (n=134222846)
minimum leave size l=27: 521739 (n=268440574)
minimum leave size l=28: 1.04514e+06 (n=536876030)
initialized samplet trees:  305.28sec.
0.408252 0.154305
0.309918 0.117138
---------------------------
0.408252 0.154305
0.309893 0.117128
---------------------------
0.408252 0.154305
0.309498 0.116979
---------------------------
0.408252 0.154305
0.309263 0.11689
---------------------------
0.408252 0.154305
0.308427 0.116574
---------------------------
0.402119 0.151987
0.307428 0.116197
---------------------------
0.400513 0.15138
0.305357 0.115414
---------------------------
0.395212 0.149376
0.302269 0.114247
---------------------------
0.390531 0.147607
0.296247 0.111971
---------------------------
0.376181 0.142183
0.285007 0.107723
---------------------------
0.353999 0.133799
0.265464 0.100336
---------------------------
0.308968 0.116779
0.235885 0.0891563
---------------------------
0.259417 0.0980506
0.197461 0.0746331
---------------------------
0.204009 0.0771083
0.154694 0.0584688
---------------------------
0.164027 0.0619963
0.12006 0.0453783
---------------------------
0.131912 0.0498582
0.0925139 0.034967
---------------------------
0.10685 0.0403855
0.0678171 0.0256325
---------------------------
0.091751 0.0346786
0.0495892 0.018743
---------------------------
0.0685149 0.0258962
0.0374354 0.0141492
---------------------------
0.0727414 0.0274937
0.0283497 0.0107152
---------------------------
0.0689877 0.0260749
0.0221783 0.00838261
---------------------------
0.0548545 0.0207331
0.0164218 0.00620687
---------------------------
0.05402 0.0204176
0.0125742 0.00475259
---------------------------
0.0537214 0.0203048
0.00768528 0.00290476
---------------------------
0.0531811 0.0201006
0.00576928 0.00218058
---------------------------
0.0378748 0.0143153
0.00346491 0.00130961
---------------------------
0.0382497 0.014457
0.003215 0.00121516
---------------------------
0.0378057 0.0142892
0.00147306 0.000556764
---------------------------
performing run #7
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 10 (n=9214)
minimum leave size l=12: 15 (n=13310)
minimum leave size l=13: 25 (n=21502)
minimum leave size l=14: 52 (n=37886)
minimum leave size l=15: 108 (n=70654)
minimum leave size l=16: 220 (n=136190)
minimum leave size l=17: 463 (n=267262)
minimum leave size l=18: 936 (n=529406)
minimum leave size l=19: 1914 (n=1053694)
minimum leave size l=20: 3900 (n=2102270)
minimum leave size l=21: 7908 (n=4199422)
minimum leave size l=22: 16025 (n=8393726)
minimum leave size l=23: 32255 (n=16782334)
minimum leave size l=24: 64554 (n=33559550)
minimum leave size l=25: 130035 (n=67113982)
minimum leave size l=26: 260486 (n=134222846)
minimum leave size l=27: 521513 (n=268440574)
minimum leave size l=28: 1.04505e+06 (n=536876030)
initialized samplet trees:  305.047sec.
0.40299 0.152316
0.307597 0.116261
---------------------------
0.40299 0.152316
0.307572 0.116251
---------------------------
0.40299 0.152316
0.307324 0.116157
---------------------------
0.40299 0.152316
0.307087 0.116068
---------------------------
0.391522 0.147982
0.306534 0.115859
---------------------------
0.391522 0.147982
0.305831 0.115593
---------------------------
0.389894 0.147366
0.3034 0.114674
---------------------------
0.389045 0.147045
0.300381 0.113533
---------------------------
0.381408 0.144159
0.292199 0.110441
---------------------------
0.381287 0.144113
0.280979 0.1062
---------------------------
0.335346 0.126749
0.26244 0.0991928
---------------------------
0.30816 0.116473
0.234895 0.088782
---------------------------
0.255179 0.0964486
0.197341 0.074588
---------------------------
0.208452 0.0787874
0.159158 0.0601561
---------------------------
0.160399 0.0606251
0.121769 0.0460245
---------------------------
0.12856 0.0485912
0.0933641 0.0352883
---------------------------
0.0954236 0.0360667
0.0684683 0.0258786
---------------------------
0.0866281 0.0327423
0.0527502 0.0199377
---------------------------
0.0718143 0.0271433
0.0388161 0.0146711
---------------------------
0.0770258 0.029113
0.0295322 0.0111621
---------------------------
0.0537087 0.0203
0.0201518 0.00761668
---------------------------
0.0416674 0.0157488
0.0137579 0.00519998
---------------------------
0.0392543 0.0148367
0.0101702 0.00384397
---------------------------
0.0387838 0.0146589
0.00832898 0.00314806
---------------------------
0.0629904 0.0238081
0.00644476 0.00243589
---------------------------
0.0381524 0.0144203
0.0044992 0.00170054
---------------------------
0.0380408 0.0143781
0.00209407 0.000791484
---------------------------
0.0380635 0.0143866
0.00145724 0.000550786
---------------------------
performing run #8
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 10 (n=9214)
minimum leave size l=12: 16 (n=13310)
minimum leave size l=13: 26 (n=21502)
minimum leave size l=14: 47 (n=37886)
minimum leave size l=15: 103 (n=70654)
minimum leave size l=16: 218 (n=136190)
minimum leave size l=17: 441 (n=267262)
minimum leave size l=18: 913 (n=529406)
minimum leave size l=19: 1928 (n=1053694)
minimum leave size l=20: 3916 (n=2102270)
minimum leave size l=21: 7917 (n=4199422)
minimum leave size l=22: 15999 (n=8393726)
minimum leave size l=23: 32161 (n=16782334)
minimum leave size l=24: 64779 (n=33559550)
minimum leave size l=25: 129697 (n=67113982)
minimum leave size l=26: 260467 (n=134222846)
minimum leave size l=27: 522240 (n=268440574)
minimum leave size l=28: 1.04596e+06 (n=536876030)
initialized samplet trees:  305.214sec.
0.398578 0.150648
0.306943 0.116014
---------------------------
0.398578 0.150648
0.306942 0.116013
---------------------------
0.398578 0.150648
0.30681 0.115963
---------------------------
0.398578 0.150648
0.306692 0.115919
---------------------------
0.398578 0.150648
0.30616 0.115718
---------------------------
0.404451 0.152868
0.305298 0.115392
---------------------------
0.404125 0.152745
0.303296 0.114635
---------------------------
0.411299 0.155457
0.300697 0.113653
---------------------------
0.400929 0.151537
0.294636 0.111362
---------------------------
0.389526 0.147227
0.285022 0.107728
---------------------------
0.383557 0.144971
0.267351 0.101049
---------------------------
0.314601 0.118908
0.238094 0.0899912
---------------------------
0.264882 0.100116
0.199648 0.07546
---------------------------
0.213985 0.0808786
0.158027 0.0597285
---------------------------
0.167852 0.0634419
0.121663 0.0459844
---------------------------
0.129394 0.0489064
0.0910542 0.0344152
---------------------------
0.0983354 0.0371673
0.0684262 0.0258627
---------------------------
0.0830018 0.0313717
0.0503941 0.0190472
---------------------------
0.0737547 0.0278766
0.0386961 0.0146258
---------------------------
0.0603811 0.0228219
0.0281602 0.0106436
---------------------------
0.0563906 0.0213136
0.0214009 0.00808877
---------------------------
0.0408821 0.015452
0.0155949 0.00589434
---------------------------
0.0402169 0.0152006
0.0102912 0.00388971
---------------------------
0.039058 0.0147625
0.00689037 0.00260431
---------------------------
0.0382582 0.0144603
0.00445935 0.00168548
---------------------------
0.0382049 0.0144401
0.00343033 0.00129654
---------------------------
0.037634 0.0142243
0.00209309 0.000791115
---------------------------
0.037902 0.0143256
0.00146457 0.000553557
---------------------------
performing run #9
using random points
minimum leave size l=0: 10 (n=5120)
minimum leave size l=1: 10 (n=5122)
minimum leave size l=2: 10 (n=5126)
minimum leave size l=3: 10 (n=5134)
minimum leave size l=4: 10 (n=5150)
minimum leave size l=5: 10 (n=5182)
minimum leave size l=6: 10 (n=5246)
minimum leave size l=7: 10 (n=5374)
minimum leave size l=8: 10 (n=5630)
minimum leave size l=9: 10 (n=6142)
minimum leave size l=10: 10 (n=7166)
minimum leave size l=11: 11 (n=9214)
minimum leave size l=12: 17 (n=13310)
minimum leave size l=13: 26 (n=21502)
minimum leave size l=14: 52 (n=37886)
minimum leave size l=15: 103 (n=70654)
minimum leave size l=16: 221 (n=136190)
minimum leave size l=17: 459 (n=267262)
minimum leave size l=18: 940 (n=529406)
minimum leave size l=19: 1916 (n=1053694)
minimum leave size l=20: 3907 (n=2102270)
minimum leave size l=21: 7913 (n=4199422)
minimum leave size l=22: 15933 (n=8393726)
minimum leave size l=23: 32185 (n=16782334)
minimum leave size l=24: 64700 (n=33559550)
minimum leave size l=25: 130107 (n=67113982)
minimum leave size l=26: 260601 (n=134222846)
minimum leave size l=27: 522498 (n=268440574)
minimum leave size l=28: 1.04583e+06 (n=536876030)
initialized samplet trees:  305.352sec.
0.40356 0.152531
0.313462 0.118477
---------------------------
0.40356 0.152531
0.313129 0.118352
---------------------------
0.40356 0.152531
0.312968 0.118291
---------------------------
0.40356 0.152531
0.312664 0.118176
---------------------------
0.40356 0.152531
0.311751 0.117831
---------------------------
0.40356 0.152531
0.311406 0.1177
---------------------------
0.39673 0.14995
0.308141 0.116466
---------------------------
0.392143 0.148216
0.304358 0.115036
---------------------------
0.396181 0.149742
0.296984 0.11225
---------------------------
0.368138 0.139143
0.285326 0.107843
---------------------------
0.34545 0.130568
0.265947 0.100519
---------------------------
0.310391 0.117317
0.235404 0.0889742
---------------------------
0.252225 0.0953321
0.196851 0.0744028
---------------------------
0.209354 0.0791283
0.159747 0.0603785
---------------------------
0.161471 0.0610303
0.120989 0.0457295
---------------------------
0.143686 0.054308
0.0912464 0.0344879
---------------------------
0.124111 0.0469095
0.066444 0.0251135
---------------------------
0.0963413 0.0364136
0.050313 0.0190165
---------------------------
0.0739397 0.0279466
0.0377523 0.014269
---------------------------
0.0491421 0.018574
0.0254653 0.00962499
---------------------------
0.0558205 0.0210982
0.0213157 0.00805659
---------------------------
0.0411172 0.0155408
0.014694 0.00555382
---------------------------
0.0394259 0.0149016
0.0093763 0.00354391
---------------------------
0.0387797 0.0146573
0.00784936 0.00296678
---------------------------
0.038236 0.0144519
0.00504339 0.00190622
---------------------------
0.0380998 0.0144004
0.00400805 0.0015149
---------------------------
0.00213885 0.000808409
0.00157456 0.000595128
---------------------------
0.00124884 0.000472017
0.000913672 0.000345335
---------------------------


==> data/output_QMC_d=1.txt <==
mmulterer@Th4B345t fmca % ./a.out
Nmax:                     1000000000
dtilde:                   3
dim:                      1
Pdim:                     3
max tree level:           10
number of tree leaves:    1024
minimal number of points: 3072
max sampling level:       28
max samples:              536873983
performing run #0
using Halton points
minimum leave size l=0: 3 (n=4072)
minimum leave size l=1: 3 (n=4074)
minimum leave size l=2: 3 (n=4078)
minimum leave size l=3: 3 (n=4086)
minimum leave size l=4: 4 (n=4102)
minimum leave size l=5: 4 (n=4134)
minimum leave size l=6: 4 (n=4198)
minimum leave size l=7: 4 (n=4326)
minimum leave size l=8: 4 (n=4582)
minimum leave size l=9: 4 (n=5094)
minimum leave size l=10: 5 (n=6118)
minimum leave size l=11: 7 (n=8166)
minimum leave size l=12: 11 (n=12262)
minimum leave size l=13: 19 (n=20454)
minimum leave size l=14: 35 (n=36838)
minimum leave size l=15: 67 (n=69606)
minimum leave size l=16: 131 (n=135142)
minimum leave size l=17: 259 (n=266214)
minimum leave size l=18: 515 (n=528358)
minimum leave size l=19: 1027 (n=1052646)
minimum leave size l=20: 2051 (n=2101222)
minimum leave size l=21: 4099 (n=4198374)
minimum leave size l=22: 8195 (n=8392678)
minimum leave size l=23: 16387 (n=16781286)
minimum leave size l=24: 32771 (n=33558502)
minimum leave size l=25: 65539 (n=67112934)
minimum leave size l=26: 131075 (n=134221798)
minimum leave size l=27: 262147 (n=268439526)
minimum leave size l=28: 524291 (n=536874982)
initialized samplet trees:  162.306sec.
0.236959 0.236959
---------------------------
0.236959 0.236959
---------------------------
0.236959 0.236959
---------------------------
0.236959 0.236959
---------------------------
0.227664 0.227664
---------------------------
0.227664 0.227664
---------------------------
0.227664 0.227664
---------------------------
0.227664 0.227664
---------------------------
0.253544 0.253544
---------------------------
0.263725 0.263725
---------------------------
0.243688 0.243688
---------------------------
0.173606 0.173606
---------------------------
0.163181 0.163181
---------------------------
0.136217 0.136217
---------------------------
0.049756 0.049756
---------------------------
0.0273757 0.0273757
---------------------------
0.0143933 0.0143933
---------------------------
0.007384 0.007384
---------------------------
0.00373917 0.00373917
---------------------------
0.00188021 0.00188021
---------------------------
0.000941405 0.000941405
---------------------------
0.000469641 0.000469641
---------------------------
0.000233167 0.000233167
---------------------------
0.000114781 0.000114781
---------------------------
5.55508e-05 5.55508e-05
---------------------------
2.59264e-05 2.59264e-05
---------------------------
1.11119e-05 1.11119e-05
---------------------------
3.70407e-06 3.70407e-06
---------------------------


==> data/output_QMC_d=1_ave.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      1
Pdim:                     3
max tree level:           10
number of tree leaves:    1024
minimal number of points: 3072
max sampling level:       28
max samples:              536873983
performing run #0
using Halton points
minimum leave size l=0: 3 (n=4072)
minimum leave size l=1: 3 (n=4074)
minimum leave size l=2: 3 (n=4078)
minimum leave size l=3: 3 (n=4086)
minimum leave size l=4: 4 (n=4102)
minimum leave size l=5: 4 (n=4134)
minimum leave size l=6: 4 (n=4198)
minimum leave size l=7: 4 (n=4326)
minimum leave size l=8: 4 (n=4582)
minimum leave size l=9: 4 (n=5094)
minimum leave size l=10: 5 (n=6118)
minimum leave size l=11: 7 (n=8166)
minimum leave size l=12: 11 (n=12262)
minimum leave size l=13: 19 (n=20454)
minimum leave size l=14: 35 (n=36838)
minimum leave size l=15: 67 (n=69606)
minimum leave size l=16: 131 (n=135142)
minimum leave size l=17: 259 (n=266214)
minimum leave size l=18: 515 (n=528358)
minimum leave size l=19: 1027 (n=1052646)
minimum leave size l=20: 2051 (n=2101222)
minimum leave size l=21: 4099 (n=4198374)
minimum leave size l=22: 8195 (n=8392678)
minimum leave size l=23: 16387 (n=16781286)
minimum leave size l=24: 32771 (n=33558502)
minimum leave size l=25: 65539 (n=67112934)
minimum leave size l=26: 131075 (n=134221798)
minimum leave size l=27: 262147 (n=268439526)
minimum leave size l=28: 524291 (n=536874982)
initialized samplet trees:  166.083sec.
0.236959 0.236959
0.12668 0.12668
---------------------------
0.236959 0.236959
0.126624 0.126624
---------------------------
0.236959 0.236959
0.126514 0.126514
---------------------------
0.236959 0.236959
0.126285 0.126285
---------------------------
0.227664 0.227664
0.126072 0.126072
---------------------------
0.227664 0.227664
0.126507 0.126507
---------------------------
0.227664 0.227664
0.127423 0.127423
---------------------------
0.227664 0.227664
0.129871 0.129871
---------------------------
0.253544 0.253544
0.13728 0.13728
---------------------------
0.263725 0.263725
0.146703 0.146703
---------------------------
0.243688 0.243688
0.129446 0.129446
---------------------------
0.173606 0.173606
0.0691307 0.0691307
---------------------------
0.163181 0.163181
0.0691443 0.0691443
---------------------------
0.136217 0.136217
0.0501523 0.0501523
---------------------------
0.049756 0.049756
0.0248786 0.0248786
---------------------------
0.0273757 0.0273757
0.0136614 0.0136614
---------------------------
0.0143933 0.0143933
0.00717614 0.00717614
---------------------------
0.007384 0.007384
0.00367985 0.00367985
---------------------------
0.00373917 0.00373917
0.00186302 0.00186302
---------------------------
0.00188021 0.00188021
0.000936704 0.000936704
---------------------------
0.000941405 0.000941405
0.000468973 0.000468973
---------------------------
0.000469641 0.000469641
0.000233951 0.000233951
---------------------------
0.000233167 0.000233167
0.00011615 0.00011615
---------------------------
0.000114781 0.000114781
5.71768e-05 5.71768e-05
---------------------------
5.55508e-05 5.55508e-05
2.76719e-05 2.76719e-05
---------------------------
2.59264e-05 2.59264e-05
1.29149e-05 1.29149e-05
---------------------------
1.11119e-05 1.11119e-05
5.53524e-06 5.53524e-06
---------------------------
3.70407e-06 3.70407e-06
1.84513e-06 1.84513e-06
---------------------------


==> data/output_QMC_d=2.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      2
Pdim:                     6
max tree level:           5
number of tree leaves:    1024
minimal number of points: 6144
max sampling level:       28
max samples:              536877055
performing run #0
using Halton points
minimum leave size l=0: 6 (n=8144)
minimum leave size l=1: 6 (n=8146)
minimum leave size l=2: 6 (n=8150)
minimum leave size l=3: 6 (n=8158)
minimum leave size l=4: 6 (n=8174)
minimum leave size l=5: 6 (n=8206)
minimum leave size l=6: 6 (n=8270)
minimum leave size l=7: 6 (n=8398)
minimum leave size l=8: 6 (n=8654)
minimum leave size l=9: 7 (n=9166)
minimum leave size l=10: 8 (n=10190)
minimum leave size l=11: 9 (n=12238)
minimum leave size l=12: 14 (n=16334)
minimum leave size l=13: 22 (n=24526)
minimum leave size l=14: 37 (n=40910)
minimum leave size l=15: 69 (n=73678)
minimum leave size l=16: 133 (n=139214)
minimum leave size l=17: 260 (n=270286)
minimum leave size l=18: 515 (n=532430)
minimum leave size l=19: 1028 (n=1056718)
minimum leave size l=20: 2053 (n=2105294)
minimum leave size l=21: 4101 (n=4202446)
minimum leave size l=22: 8196 (n=8396750)
minimum leave size l=23: 16388 (n=16785358)
minimum leave size l=24: 32772 (n=33562574)
minimum leave size l=25: 65540 (n=67117006)
minimum leave size l=26: 131076 (n=134225870)
minimum leave size l=27: 262147 (n=268443598)
minimum leave size l=28: 524291 (n=536879054)
initialized samplet trees:  216.437sec.
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.294359 0.169948
---------------------------
0.282778 0.163262
---------------------------
0.284646 0.164341
---------------------------
0.26099 0.150682
---------------------------
0.248875 0.143688
---------------------------
0.220566 0.127344
---------------------------
0.150676 0.0869926
---------------------------
0.127162 0.0734171
---------------------------
0.103119 0.0595358
---------------------------
0.0937123 0.0541048
---------------------------
0.0818386 0.0472495
---------------------------
0.0800397 0.0462109
---------------------------
0.0793188 0.0457947
---------------------------
0.0773808 0.0446758
---------------------------
0.0546973 0.0315795
---------------------------
0.0547666 0.0316195
---------------------------
0.0545239 0.0314794
---------------------------
0.0545157 0.0314747
---------------------------
7.59743e-05 4.38638e-05
---------------------------
3.95992e-05 2.28626e-05
---------------------------
1.69765e-05 9.80139e-06
---------------------------


==> data/output_QMC_d=2_ave.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      2
Pdim:                     6
max tree level:           5
number of tree leaves:    1024
minimal number of points: 6144
max sampling level:       28
max samples:              536877055
performing run #0
using Halton points
minimum leave size l=0: 6 (n=8144)
minimum leave size l=1: 6 (n=8146)
minimum leave size l=2: 6 (n=8150)
minimum leave size l=3: 6 (n=8158)
minimum leave size l=4: 6 (n=8174)
minimum leave size l=5: 6 (n=8206)
minimum leave size l=6: 6 (n=8270)
minimum leave size l=7: 6 (n=8398)
minimum leave size l=8: 6 (n=8654)
minimum leave size l=9: 7 (n=9166)
minimum leave size l=10: 8 (n=10190)
minimum leave size l=11: 9 (n=12238)
minimum leave size l=12: 14 (n=16334)
minimum leave size l=13: 22 (n=24526)
minimum leave size l=14: 37 (n=40910)
minimum leave size l=15: 69 (n=73678)
minimum leave size l=16: 133 (n=139214)
minimum leave size l=17: 260 (n=270286)
minimum leave size l=18: 515 (n=532430)
minimum leave size l=19: 1028 (n=1056718)
minimum leave size l=20: 2053 (n=2105294)
minimum leave size l=21: 4101 (n=4202446)
minimum leave size l=22: 8196 (n=8396750)
minimum leave size l=23: 16388 (n=16785358)
minimum leave size l=24: 32772 (n=33562574)
minimum leave size l=25: 65540 (n=67117006)
minimum leave size l=26: 131076 (n=134225870)
minimum leave size l=27: 262147 (n=268443598)
minimum leave size l=28: 524291 (n=536879054)
initialized samplet trees:  220.185sec.
0.294359 0.169948
0.162341 0.0937277
---------------------------
0.294359 0.169948
0.162363 0.0937402
---------------------------
0.294359 0.169948
0.162429 0.0937787
---------------------------
0.294359 0.169948
0.162421 0.0937736
---------------------------
0.294359 0.169948
0.162205 0.093649
---------------------------
0.294359 0.169948
0.161871 0.093456
---------------------------
0.294359 0.169948
0.161259 0.0931031
---------------------------
0.294359 0.169948
0.15938 0.092018
---------------------------
0.282778 0.163262
0.156843 0.0905533
---------------------------
0.284646 0.164341
0.151209 0.0873008
---------------------------
0.26099 0.150682
0.133316 0.07697
---------------------------
0.248875 0.143688
0.119778 0.0691536
---------------------------
0.220566 0.127344
0.0928892 0.0536296
---------------------------
0.150676 0.0869926
0.0698881 0.0403499
---------------------------
0.127162 0.0734171
0.0482814 0.0278753
---------------------------
0.103119 0.0595358
0.0327043 0.0188818
---------------------------
0.0937123 0.0541048
0.0198584 0.0114652
---------------------------
0.0818386 0.0472495
0.0131091 0.00756854
---------------------------
0.0800397 0.0462109
0.00850921 0.00491279
---------------------------
0.0793188 0.0457947
0.00495942 0.00286332
---------------------------
0.0773808 0.0446758
0.00356001 0.00205537
---------------------------
0.0546973 0.0315795
0.00234961 0.00135655
---------------------------
0.0547666 0.0316195
0.00154114 0.00088978
---------------------------
0.0545239 0.0314794
0.000696295 0.000402006
---------------------------
0.0545157 0.0314747
0.000637149 0.000367858
---------------------------
7.59743e-05 4.38638e-05
3.35185e-05 1.93519e-05
---------------------------
3.95992e-05 2.28626e-05
1.65673e-05 9.56515e-06
---------------------------
1.69765e-05 9.80139e-06
8.27088e-06 4.7752e-06
---------------------------


==> data/output_QMC_d=3.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      3
Pdim:                     10
max tree level:           3
number of tree leaves:    512
minimal number of points: 5120
max sampling level:       28
max samples:              536876031
performing run #0
using Halton points
minimum leave size l=0: 10 (n=7120)
minimum leave size l=1: 10 (n=7122)
minimum leave size l=2: 10 (n=7126)
minimum leave size l=3: 10 (n=7134)
minimum leave size l=4: 10 (n=7150)
minimum leave size l=5: 10 (n=7182)
minimum leave size l=6: 10 (n=7246)
minimum leave size l=7: 10 (n=7374)
minimum leave size l=8: 10 (n=7630)
minimum leave size l=9: 11 (n=8142)
minimum leave size l=10: 13 (n=9166)
minimum leave size l=11: 18 (n=11214)
minimum leave size l=12: 25 (n=15310)
minimum leave size l=13: 41 (n=23502)
minimum leave size l=14: 73 (n=39886)
minimum leave size l=15: 136 (n=72654)
minimum leave size l=16: 264 (n=138190)
minimum leave size l=17: 519 (n=269262)
minimum leave size l=18: 1032 (n=531406)
minimum leave size l=19: 2053 (n=1055694)
minimum leave size l=20: 4101 (n=2104270)
minimum leave size l=21: 8197 (n=4201422)
minimum leave size l=22: 16388 (n=8395726)
minimum leave size l=23: 32771 (n=16784334)
minimum leave size l=24: 65540 (n=33561550)
minimum leave size l=25: 131075 (n=67115982)
minimum leave size l=26: 262148 (n=134224846)
minimum leave size l=27: 524291 (n=268442574)
minimum leave size l=28: 1.04858e+06 (n=536878030)
initialized samplet trees:  301.38sec.
0.274215 0.103644
---------------------------
0.274215 0.103644
---------------------------
0.274215 0.103644
---------------------------
0.274215 0.103644
---------------------------
0.274281 0.103668
---------------------------
0.270792 0.10235
---------------------------
0.270191 0.102123
---------------------------
0.270191 0.102123
---------------------------
0.261411 0.0988039
---------------------------
0.252817 0.0955559
---------------------------
0.226883 0.0857538
---------------------------
0.194286 0.0734333
---------------------------
0.176554 0.0667312
---------------------------
0.153148 0.0578845
---------------------------
0.106541 0.0402685
---------------------------
0.0884017 0.0334127
---------------------------
0.0848357 0.0320649
---------------------------
0.083717 0.031642
---------------------------
0.0636033 0.0240398
---------------------------
0.0538231 0.0203432
---------------------------
0.0537809 0.0203273
---------------------------
0.0537388 0.0203114
---------------------------
0.0537039 0.0202981
---------------------------
0.0378885 0.0143205
---------------------------
0.0378156 0.0142929
---------------------------
0.0378292 0.0142981
---------------------------
0.0378255 0.0142967
---------------------------
3.06449e-05 1.15827e-05
---------------------------


==> data/output_QMC_d=3_ave.txt <==
Nmax:                     1000000000
dtilde:                   3
dim:                      3
Pdim:                     10
max tree level:           3
number of tree leaves:    512
minimal number of points: 5120
max sampling level:       28
max samples:              536876031
performing run #0
using Halton points
minimum leave size l=0: 10 (n=7120)
minimum leave size l=1: 10 (n=7122)
minimum leave size l=2: 10 (n=7126)
minimum leave size l=3: 10 (n=7134)
minimum leave size l=4: 10 (n=7150)
minimum leave size l=5: 10 (n=7182)
minimum leave size l=6: 10 (n=7246)
minimum leave size l=7: 10 (n=7374)
minimum leave size l=8: 10 (n=7630)
minimum leave size l=9: 11 (n=8142)
minimum leave size l=10: 13 (n=9166)
minimum leave size l=11: 18 (n=11214)
minimum leave size l=12: 25 (n=15310)
minimum leave size l=13: 41 (n=23502)
minimum leave size l=14: 73 (n=39886)
minimum leave size l=15: 136 (n=72654)
minimum leave size l=16: 264 (n=138190)
minimum leave size l=17: 519 (n=269262)
minimum leave size l=18: 1032 (n=531406)
minimum leave size l=19: 2053 (n=1055694)
minimum leave size l=20: 4101 (n=2104270)
minimum leave size l=21: 8197 (n=4201422)
minimum leave size l=22: 16388 (n=8395726)
minimum leave size l=23: 32771 (n=16784334)
minimum leave size l=24: 65540 (n=33561550)
minimum leave size l=25: 131075 (n=67115982)
minimum leave size l=26: 262148 (n=134224846)
minimum leave size l=27: 524291 (n=268442574)
minimum leave size l=28: 1.04858e+06 (n=536878030)
initialized samplet trees:  311.803sec.
0.274215 0.103644
0.200159 0.0756529
---------------------------
0.274215 0.103644
0.200146 0.0756479
---------------------------
0.274215 0.103644
0.200072 0.07562
---------------------------
0.274215 0.103644
0.200031 0.0756045
---------------------------
0.274281 0.103668
0.199857 0.0755388
---------------------------
0.270792 0.10235
0.199 0.0752149
---------------------------
0.270191 0.102123
0.198438 0.0750026
---------------------------
0.270191 0.102123
0.197081 0.0744895
---------------------------
0.261411 0.0988039
0.194781 0.0736204
---------------------------
0.252817 0.0955559
0.187879 0.0710115
---------------------------
0.226883 0.0857538
0.174405 0.0659189
---------------------------
0.194286 0.0734333
0.147984 0.0559329
---------------------------
0.176554 0.0667312
0.122118 0.0461561
---------------------------
0.153148 0.0578845
0.0919599 0.0347576
---------------------------
0.106541 0.0402685
0.0659032 0.0249091
---------------------------
0.0884017 0.0334127
0.0487353 0.0184202
---------------------------
0.0848357 0.0320649
0.0351698 0.0132929
---------------------------
0.083717 0.031642
0.028717 0.010854
---------------------------
0.0636033 0.0240398
0.0208772 0.00789084
---------------------------
0.0538231 0.0203432
0.016319 0.00616801
---------------------------
0.0537809 0.0203273
0.0105875 0.00400169
---------------------------
0.0537388 0.0203114
0.00738464 0.00279113
---------------------------
0.0537039 0.0202981
0.00519969 0.0019653
---------------------------
0.0378885 0.0143205
0.00251586 0.000950906
---------------------------
0.0378156 0.0142929
0.00183006 0.000691699
---------------------------
0.0378292 0.0142981
0.00120512 0.000455492
---------------------------
0.0378255 0.0142967
0.000608807 0.000230107
---------------------------
3.06449e-05 1.15827e-05
1.80971e-05 6.84007e-06
---------------------------


==> data/samplet1_1_0.txt <==
0.0009086607105 2.227520425
0.0002354693254 2.236544676
0.0007026438455 2.230280826
0.001472867552 2.21655432
0.001901879437 2.210815871
0.001167043902 2.220648022
0.002028906552 2.204978456
0.002131278797 2.203610975
0.002698565641 2.196038299
0.003732394495 2.186398424
0.003728121836 2.186455322
0.003546163005 2.188878901
0.004074515624 2.174175352
0.003964981909 2.175633149
0.004279449606 2.171448727
0.005636338287 2.163685367
0.00521074596 2.16933452
0.00555925669 2.164708159
0.005970296243 2.153406497
0.0059362205 2.153858247
0.006768094014 2.142838812
0.007156550915 2.133073396
0.007039032296 2.134627758
0.00688292089 2.136693142
0.007905278787 2.131058251
0.008125172905 2.128158634
0.007895096045 2.131192557
0.009488544806 2.110186631
0.009733851752 2.106956584
0.009145464443 2.114706804
0.01049239536 2.09698979
0.01038771321 2.098364982
0.009854216141 2.105378013
0.01103036501 2.089925153
0.01158976547 2.082588219
0.01091767786 2.091404141
0.01201142298 2.068638921
0.01181414451 2.071219658
0.01182939627 2.071020102
0.01334665833 2.059607122
0.0135543713 2.05689521
0.01339545389 2.05896994
0.0139209955 2.052110484
0.01408242664 2.050004988
0.01442702149 2.045512885
0.01513794518 2.036258043
0.01554979161 2.030901878
0.015545447 2.030958357
0.01574127404 2.028410825
0.0162079927 2.022347902
0.01658266393 2.017484954
0.01713570334 2.010319202
0.01718845081 2.00963545
0.01727332451 2.00853541
0.01786057545 2.00093259
0.01793129533 2.000018776
0.01765257373 2.003621084
0.01950039548 1.983393284
0.01928339262 1.986191889
0.01876838971 1.992838747
0.01992008926 1.973871945
0.01985868224 1.974663068
0.02022475545 1.969948342
0.02128156535 1.955253108
0.02078625622 1.961619101
0.0207365002 1.962258957
0.02229011065 1.947106331
0.02162159178 1.955681974
0.0223828857 1.945917176
0.02318868445 1.93883981
0.02306884327 1.94037334
0.02334715793 1.936812519
0.02434535689 1.917595116
0.02435173117 1.917513761
0.02347825331 1.928672084
0.02460031653 1.911515726
0.02451365591 1.912621344
0.02526037746 1.903101263
0.02628476026 1.89739087
0.02564552505 1.905524705
0.02623644517 1.898005264
0.02700931077 1.885606994
0.02643995738 1.892837704
0.02734370082 1.881364341
0.0277959998 1.871928959
0.02761136579 1.874268935
0.02787713853 1.870900929
0.02922377614 1.855647418
0.02926310731 1.855150562
0.02838538476 1.866248383
0.02980647171 1.849546226
0.02946584791 1.85384549
0.03023209962 1.844178439
0.03057831954 1.838565444
0.03122820891 1.830384809
0.03081435732 1.835592952
0.03216219815 1.827822954
0.03204070219 1.829350768
0.03210736827 1.828512392
0.03243251301 1.808886701
0.0323707801 1.809661296
0.03257962145 1.807041266
0.03398722298 1.803847297
0.03391391024 1.804764144
0.03414037397 1.801932461
0.03456873744 1.788512422
0.03515449978 1.781196655
0.03443095881 1.790234519
0.0359090855 1.771795746
0.03599324282 1.770746988
0.03567169897 1.774755052
0.03680228455 1.760685285
0.03676382462 1.76116334
0.03634750042 1.766340774
0.03770735437 1.751217431
0.03765449761 1.751873165
0.0376451899 1.751988643
0.03869092264 1.737386633
0.03818729053 1.743624379
0.0388602409 1.735291066
0.03972088747 1.722533518
0.03929573161 1.72778641
0.03939415405 1.726569948
0.04026872376 1.717757933
0.04058952868 1.713804565
0.04011222235 1.719687545
0.04103171392 1.708355829
0.04178000374 1.699147439
0.0414796078 1.702842281
0.04260020597 1.689071361
0.04267870639 1.68810794
0.0426094153 1.688958328
0.04373285631 1.678171426
0.04311928893 1.685688672
0.043884823 1.676311136
0.04451917674 1.665567579
0.04450105459 1.665789079
0.04426699332 1.668650712
0.04585234325 1.655825098
0.04540906493 1.661234743
0.04577204048 1.656804699
0.04646903095 1.636078505
0.04607645832 1.640858202
0.04591159744 1.642866669
0.04759853969 1.628054697
0.04773842281 1.626357266
0.04691244199 1.636387846
0.04872563641 1.612289223
0.04796567417 1.621500718
0.04806804108 1.620259026
0.04949127677 1.602568692
0.04893080787 1.609345229
0.04920945134 1.605975143
0.05026003791 1.594060495
0.05012613492 1.59567672
0.05027122115 1.593925534
0.05123697713 1.580384917
0.0509868132 1.58339611
0.05112616494 1.581718543
0.05267094495 1.564265728
0.051816766 1.574529605
0.051931103 1.573154588
0.05319297031 1.558783859
0.05276453267 1.563923128
0.05348822507 1.555245034
0.05433680026 1.546864091
0.0546568277 1.543035358
0.0540725529 1.550027555
0.0555233995 1.542139028
0.05553372417 1.542015656
0.05565693503 1.540543592
0.05659809168 1.519892083
0.05655315191 1.520426815
0.05626692953 1.523833805
0.05723128957 1.50988468
0.05694218371 1.513320744
0.05690047717 1.513816617
0.05802554112 1.49980149
0.05787463965 1.50159021
0.05801975051 1.499870118
0.05953936507 1.483010804
0.05861195694 1.493984703
0.05884111993 1.4912709
0.06001196484 1.480366346
0.05987836367 1.481943967
0.06040468707 1.475731682
0.06108973016 1.466929599
0.06068197462 1.471734264
0.06136070708 1.463739092
0.06161878131 1.45481702
0.06157951973 1.455278895
0.06211286691 1.449008104
0.06282154774 1.446362678
0.0630893258 1.443222793
0.06280785544 1.446523282
0.06440436772 1.430008433
0.06350827926 1.440491844
0.06426125677 1.431681254
0.06452274968 1.426440466
0.06481343527 1.4230485
0.06490289264 1.422005092
0.06585282918 1.406161075
0.06571404009 1.407778214
0.06557361777 1.40941491
0.06703932748 1.403000783
0.06707484517 1.402587589
0.06732791189 1.399644525
0.06786309392 1.387560822
0.068349667 1.381921709
0.06805240169 1.385366095
0.06870700775 1.375264429
0.0683908298 1.378925001
0.06911876884 1.370501257
0.06991971004 1.363768505
0.07017480907 1.360822722
0.06983559077 1.364740264
0.07061799375 1.355715839
0.07067052414 1.355111356
0.07042201473 1.357971682
0.0721868619 1.343391627
0.07197815075 1.345788205
0.07191373386 1.346528125
0.07258181965 1.327840293
0.07249351276 1.32885322
0.07249301183 1.328858967
0.07412795269 1.315440269
0.07411960247 1.315535696
0.07382409732 1.318913927
0.07478050405 1.306830887
0.07422519146 1.313171339
0.07496357396 1.304742444
0.07557386108 1.298944672
0.07601304669 1.293945346
0.07576681095 1.296747653
0.07663297526 1.286894923
0.07697340774 1.283030122
0.07622865283 1.291489084
0.07763740331 1.274372555
0.07759881735 1.274809897
0.0775247388 1.275649631
0.07847494198 1.26601559
0.07886306522 1.261627415
0.07833817864 1.267562819
0.07923280049 1.257452387
0.08003874503 1.248361275
0.07962729022 1.253000337
0.08013178286 1.247312923
0.08041607263 1.244110983
0.08020498765 1.246488214
0.08136852406 1.233398734
0.08146790579 1.232282662
0.08162982451 1.230464858
0.08294493568 1.220613117
0.0826399752 1.224027262
0.08262856943 1.224155002
0.08372852694 1.20464435
0.08322832705 1.210235064
0.08322050533 1.21032254
0.08449946449 1.194799861
0.0843152229 1.196854529
0.08412462962 1.19898099
0.0858155214 1.186324536
0.08521170223 1.193041942
0.08567320011 1.18790696
0.08638451171 1.177389464
0.08644888669 1.176675023
0.08642160768 1.176977755
0.08762946808 1.163871965
0.08747473692 1.165584475
0.08714083831 1.169282137
0.08810284375 1.158355508
0.08854217582 1.153502429
0.08866989008 1.152092606
0.08887780882 1.149799816
0.08980864258 1.139542413
0.08897627725 1.148713635
0.09063234986 1.131457053
0.09041434133 1.133852514
0.09008224867 1.137503972
0.09170946793 1.119921415
0.09110257455 1.126579233
0.09128541842 1.124572336
0.09203730372 1.115076592
0.09218313845 1.113480978
0.09237343438 1.11139976
0.09303311705 1.102487947
0.09301663256 1.10266797
0.09350172498 1.097373425
0.09430949908 1.093656496
0.09419971858 1.094851764
0.09467201033 1.089711844
0.09480283668 1.084905468
0.09532086436 1.079276509
0.09517571118 1.080853037
0.09613163882 1.070480883
0.09642488556 1.067302604
0.09643094319 1.067236974
0.09762431136 1.050854973
0.0967033183 1.060810662
0.09669429434 1.060908321
0.09845429318 1.046891021
0.09822929011 1.049316132
0.09796012391 1.052219023
0.09939690448 1.035234954
0.09950632415 1.034056735
0.09957969435 1.033266872
0.09997722 1.025155832
0.09988569627 1.026137573
0.09989219113 1.026067897
0.1012679043 1.016476127
0.1010373189 1.018945064
0.101100396 1.018269539
0.1018049312 1.00971728
0.1018958372 1.008745487
0.1024918602 1.002379438
0.1029879271 0.9926960663
0.1027168577 0.9955824366
0.1027981578 0.9947165386
0.1038666609 0.9874535226
0.1042492861 0.9833898563
0.1035839238 0.9904588519
0.1049296002 0.9736667704
0.1047717785 0.9753390917
0.1048854168 0.9741348827
0.1059540782 0.9653254301
0.1062374417 0.9623302614
0.1060472634 0.9643402195
0.1064695872 0.9598780756
0.1071750813 0.9524347169
0.1064906639 0.9596555117
0.1081544219 0.9469538662
0.1080533306 0.9480169593
0.1082114762 0.9463539937
0.1088737133 0.9319507756
0.1084684419 0.9362065113
0.1089441697 0.9312113655
0.1096227905 0.9267135635
0.110129328 0.9214108151
0.109977245 0.9230021911
0.1104671151 0.9139544822
0.1104975443 0.9136365952
0.1109913764 0.9084811156
0.1117283819 0.900356919
0.1114647129 0.903101816
0.111628184 0.9013997986
0.1123752197 0.8979779485
0.1127431794 0.894155845
0.1128911541 0.8926198144
0.1141357423 0.8799684234
0.1133040873 0.888585671
0.1139057087 0.8823500745
0.1152318007 0.8694635205
0.1147988188 0.8739365326
0.1143655261 0.8784177928
0.1156583494 0.8634667304
0.1152968941 0.8671963382
0.1161389185 0.858513499
0.1162720867 0.8576489934
0.1166988436 0.8532579906
0.117061417 0.8495312251
0.1180542427 0.8391033172
0.1175202078 0.844580558
0.1174179525 0.8456301959
0.1190891483 0.8311731266
0.1187169894 0.8349789697
0.1185060971 0.8371372869
0.1195036608 0.8222054582
0.1192434598 0.8248630908
0.1198001147 0.819179761
0.1207846691 0.8146595909
0.1206057399 0.8164807866
0.1208975997 0.8135105914
0.1219136077 0.8001200722
0.1216720082 0.8025720303
0.1211802179 0.8075679757
0.1226721707 0.7902826166
0.1221877133 0.7951873615
0.1225167994 0.7918549414
0.1238796039 0.7840202534
0.1233877922 0.7889872826
0.1239213589 0.7835988496
0.1248688639 0.7701197982
0.1248865505 0.7699414484
0.1248057515 0.7707562852
0.1252965495 0.763062659
0.1250931458 0.765108404
0.1256638197 0.7593716281
0.1265168841 0.753097254
0.1261780917 0.7564942013
0.1266289301 0.7519744882
0.127839809 0.739712823
0.1270380776 0.747728482
0.1273529871 0.7445779806
0.1286118202 0.7346202589
0.128041277 0.7403105867
0.12890025 0.7317469201
0.1289423548 0.7293408455
0.1296799386 0.7220040198
0.1291118856 0.7276532126
0.1305584327 0.7148663236
0.1303415945 0.7170175232
0.1304525278 0.7159168228
0.1318037967 0.7009536886
0.1318150958 0.7008418509
0.1315500011 0.7034666358
0.132182877 0.6972153291
0.1322533041 0.6965205973
0.1322999245 0.6960607804
0.1337435409 0.6812792253
0.1329751566 0.6888422088
0.1330977515 0.687634481
0.1346200895 0.6765889825
0.1341543609 0.6811607011
0.1345695783 0.6770845328
0.1355217884 0.667526584
0.1352714521 0.6699776567
0.1354462002 0.6682665002
0.1362522234 0.6572733689
0.1366805659 0.653094841
0.1364023239 0.6558085617
0.1372894966 0.6471609002
0.137558626 0.6445426077
0.1368561749 0.6513806616
0.1379864363 0.636929005
0.1377278043 0.639442336
0.138302762 0.633857459
0.1391395094 0.6292030408
0.1392478861 0.628152993
0.1394283544 0.6264051603
0.1405990698 0.6170149779
0.1402549348 0.6203354785
0.1398543592 0.6242045665
0.1407926467 0.6115637644
0.1408275602 0.6112272103
0.1414598279 0.6051380213
0.1418857867 0.6027086856
0.1425675357 0.5961596238
0.1417900282 0.6036295661
0.1429516187 0.5924814677
0.1434023103 0.5881659586
0.1427096176 0.5948009506
0.1443787343 0.5798532837
0.143909578 0.5843361801
0.1440003487 0.5834683849
0.144638857 0.5763524637
0.1448564476 0.5742812267
0.144894049 0.5739234286
0.1460112876 0.5623900843
0.1458768836 0.5636666381
0.145957291 0.562902879
0.1469318425 0.554561397
0.1473692169 0.5504201553
0.1471623045 0.5523786473
0.1480438661 0.5465499401
0.1479055235 0.5478567652
0.1482966088 0.5441637828
0.1488843859 0.5359248437
0.148507558 0.5394771794
0.1493558607 0.531485642
0.1501295931 0.5244006182
0.1501740529 0.5239830008
0.1498423836 0.5270996937
0.1509256652 0.5143711197
0.1507455693 0.5160585339
0.1505548645 0.5178462973
0.1520560777 0.5077040697
0.1515363681 0.5125601087
0.1521892907 0.506460527
0.1531024465 0.4966072459
0.1532198842 0.4955139888
0.1525598152 0.5016635437
0.1541004864 0.491474033
0.1539976032 0.4924291283
0.1539965437 0.4924389658
0.1550147558 0.4788561354
0.155116932 0.4779099238
0.1546508071 0.482228792
0.1553306273 0.4759353447
0.1561610916 0.4682637051
0.1559137537 0.4705466211
0.1571139932 0.4666453116
0.1570417419 0.4673101709
0.1572260175 0.465614738
0.1575489182 0.4554834712
0.1578748617 0.4524901682
0.1574762382 0.4561513178
0.1590643119 0.4415854576
0.1591259685 0.4410213664
0.1583210748 0.4483933063
0.1593364951 0.4391007149
0.159771563 0.4351261149
0.1593957009 0.438559537
0.1606987709 0.4246428309
0.1602996302 0.4282757314
0.1606006384 0.425535617
0.1617806887 0.4192519751
0.1614136243 0.4225851997
0.1620682332 0.416643378
0.1630061122 0.4085306156
0.1625992565 0.4122166981
0.1626511025 0.4117467296
0.163216226 0.4038364073
0.1635285073 0.4010155313
0.1634770412 0.4014802512
0.1650034102 0.3877279127
0.1649609454 0.3881096686
0.1640782983 0.3960555592
0.165785471 0.3859388574
0.1657640687 0.3861308079
0.1659074518 0.3848450876
0.1661298847 0.3717761365
0.1660540252 0.372455849
0.1663490663 0.3698131043
0.1677069646 0.367890832
0.16756099 0.3691927466
0.1679081175 0.3660977316
0.1681183469 0.3598568068
0.1683912919 0.3574270199
0.1682635033 0.3585643593
0.1693138365 0.3492281287
0.1695621983 0.3470259952
0.169152355 0.350660814
0.1699266317 0.3437965007
0.1703782318 0.3397993005
0.170166901 0.3416691492
0.1713311369 0.3313829094
0.1716379323 0.3286783707
0.1715649375 0.3293216234
0.1725238807 0.3199481418
0.1723598224 0.3213901747
0.1720469172 0.324142539
0.1736468185 0.3108554459
0.173141844 0.3152829231
0.1732009242 0.3147645704
0.1740544877 0.3074636486
0.1746163006 0.3025539932
0.1741452578 0.306669839
0.1756736242 0.2933370647
0.1754610213 0.2951879622
0.1748318149 0.3006728726
0.1759920643 0.2905659473
0.1762442009 0.2883740084
0.1766155207 0.285149061
0.1776155617 0.2765248374
0.176994125 0.2819085862
0.1771354272 0.2806835202
0.1784880612 0.270914651
0.178130457 0.2740030726
0.1783909981 0.2717525898
0.1788528867 0.2658005091
0.1789743404 0.2647551456
0.1791951244 0.2628558512
0.1798641828 0.2548258796
0.1798837048 0.2546582295
0.1803817051 0.2503849916
0.1810208855 0.2471830019
0.1814082943 0.2438666455
0.1815370272 0.2427655385
0.1819537467 0.238992904
0.181806021 0.2402539652
0.1825893092 0.233574101
0.1828527972 0.231547937
0.1835420177 0.2256887689
0.1831149253 0.229318044
0.1843337548 0.2189738239
0.184194005 0.2201578587
0.1837078872 0.2242805906
0.1851356079 0.212187735
0.1854430717 0.2095910793
0.1847078996 0.2158041237
0.185901085 0.2024857637
0.1856836051 0.2043194496
0.1859433266 0.2021297498
0.1869101068 0.1972394799
0.1873769212 0.1933204496
0.1871259676 0.1954265441
0.1875321562 0.1920185069
0.1883735441 0.1849731064
0.1877580029 0.1901255034
0.1890805875 0.1790668943
0.1891007884 0.1788983774
0.1888012973 0.181397867
0.1895435854 0.175204109
0.1900359762 0.1711055251
0.1903515104 0.1684824884
0.1905959775 0.1664548146
0.1913976515 0.1598074416
0.1906734163 0.1658119501
0.1919815778 0.1539529375
0.191874247 0.1548402288
0.1916421907 0.1567596669
0.1928955407 0.1474333587
0.1932968689 0.1441282074
0.1932355061 0.1446332831
0.1935009544 0.1424445148
0.1942549358 0.1362512284
0.1933812949 0.1434288136
0.1944540435 0.1346187911
0.1947475809 0.1322165847
0.1947774197 0.1319725238
0.1962259888 0.1231784908
0.1960283741 0.1247898807
0.1957074136 0.1274092898
0.1970900456 0.1169842069
0.1969177617 0.1183870427
0.1970399103 0.1173923556
0.1980780789 0.1069134086
0.1977128933 0.1098768556
0.1978092466 0.1090946102
0.1986823719 0.100452436
0.1983408636 0.103215313
0.1992167964 0.09613510684
0.1992784256 0.09537915285
0.2001524779 0.08833611445
0.1993718081 0.09462570685
0.2008937462 0.08237794439
0.2009823321 0.08166572315
0.2010302419 0.08128062134
0.2019985123 0.07352439966
0.2021336579 0.07244241801
0.2016325668 0.07645663569
0.2026706667 0.06637804192
0.202475706 0.06793406846
0.2024290447 0.06830663431
0.2036375932 0.06045456078
0.2039879557 0.05767016468
0.2032204816 0.06377371957
0.2042578419 0.05552971243
0.20478543 0.05134649406
0.204469462 0.05385089118
0.2057167096 0.04709634686
0.2055740509 0.04822317857
0.2060003351 0.04485766962
0.2067862238 0.03249285868
0.2060553208 0.03824693247
0.2062045409 0.03707102504
0.2075995917 0.02915837856
0.2079583607 0.02634106539
0.2074696345 0.03017974858
0.2082769886 0.02385038742
0.2087672845 0.02001548912
0.2083469 0.02330317433
0.2090332025 0.01793312833
0.2098838388 0.0113012374
0.2099293244 0.01094716072
0.2103812804 0.007436193187
0.2108974092 0.003424109957
0.2102917518 0.008132863819
0.2110008371 0.002627159446
0.2112032444 0.001058022396
0.2110813035 0.002003222096
0.211980907 -0.004960481275
0.2123542386 -0.007844012967
0.2122160432 -0.006777057737
0.2131535968 -0.01400782219
0.2133919217 -0.01583874497
0.2129290729 -0.01228153096
0.2142704218 -0.02258547687
0.2146297011 -0.02534066791
0.2146898513 -0.02580160121
0.2157350012 -0.03631738794
0.2149149468 -0.03005294639
0.2148500703 -0.02955658068
0.2159474631 -0.03964587762
0.2158349242 -0.03878789685
0.2163086058 -0.04239688514
0.2170833558 -0.04592023556
0.2169114592 -0.04461482156
0.2174906557 -0.04901017907
0.2178051502 -0.04951970961
0.2186272613 -0.05573608166
0.2182657475 -0.05300473839
0.2187771209 -0.05686728657
0.2196418239 -0.06338266949
0.2191314137 -0.05953924617
0.2203280645 -0.06853940641
0.2203666238 -0.06882911333
0.2204326285 -0.0693249324
0.2207171946 -0.0714574046
0.2214454718 -0.07690826302
0.2211115409 -0.07441069257
0.2224186807 -0.08376996154
0.221719792 -0.07855759078
0.2224465576 -0.0839775979
0.2230756008 -0.09231197608
0.2229109049 -0.09108774413
0.2227903331 -0.09019103721
0.2238859048 -0.09507247517
0.2240804661 -0.09651080547
0.223645957 -0.09329721768
0.2254782432 -0.1055157649
0.2252692247 -0.1039754216
0.2248140767 -0.1006171921
0.2261317577 -0.1103613679
0.2260363849 -0.1096603444
0.2263161171 -0.1117157826
0.2273572917 -0.1206291532
0.2272768801 -0.1200407605
0.2269208873 -0.1174337821
0.2283304187 -0.1277360274
0.2282016779 -0.1267972748
0.2276156188 -0.1225182279
0.2289977771 -0.1325951447
0.2294098221 -0.1355893271
0.2290747812 -0.1331550517
0.2297402532 -0.1379891173
0.2298425046 -0.1387287952
0.2295042464 -0.1362807941
0.2314168233 -0.1459300697
0.2309603865 -0.1426321949
0.231362415 -0.145537249
0.2316897597 -0.1520744636
0.2323079062 -0.1565199498
0.232098844 -0.1550175979
0.2328765764 -0.1606005656
0.232967682 -0.1612535069
0.2329533106 -0.1611505236
0.2340981578 -0.170294941
0.2337826655 -0.1680424717
0.2335783836 -0.1665825686
0.2350156928 -0.1732237665
0.2350155494 -0.173222747
0.235117249 -0.1739457619
0.2354314468 -0.1788308879
0.2361233024 -0.1837350261
0.2362128075 -0.1843685342
0.2370255827 -0.1887881646
0.2367257086 -0.1866699931
0.2369787523 -0.1884575356
0.2376832656 -0.1947475246
0.2381451366 -0.1979963396
0.2374498471 -0.1931034741
0.2386592919 -0.201603508
0.238882044 -0.2031646587
0.2385855012 -0.2010860544
0.2396359977 -0.2084392663
0.2398838337 -0.210172233
0.240183462 -0.2122651507
0.2404466019 -0.2140986211
0.2411004306 -0.2186457305
0.2402353941 -0.2126273063
0.2415836002 -0.2236295448
0.2414110865 -0.2224328582
0.2417496704 -0.2247807798
0.2422762997 -0.2288366777
0.2422939189 -0.2289585004
0.2430132893 -0.2339252456
0.2436579961 -0.2363256155
0.2440262645 -0.238857083
0.243284272 -0.2337529257
0.2448110188 -0.2442379931
0.2449244498 -0.2450153846
0.2446111946 -0.242867673
0.2452666003 -0.2499495977
0.2453120633 -0.2502600208
0.245667565 -0.2526854904
0.2465034346 -0.2576055085
0.2463346242 -0.2564568055
0.2465072053 -0.2576311584
0.2480363067 -0.2671070701
0.2471855686 -0.2613422581
0.247249805 -0.2617782178
0.2486367255 -0.2702381776
0.2488595642 -0.2717405996
0.2487510315 -0.2710090171
0.249273808 -0.27608191
0.2492736092 -0.2760805724
0.249641672 -0.2785551165
0.2504338077 -0.2823165007
0.250604902 -0.2834619202
0.2504634432 -0.2825149566
0.2514716789 -0.2925359354
0.2511357588 -0.2902941326
0.2510492076 -0.2897160316
0.2529273791 -0.2957291751
0.2522557433 -0.2912651848
0.252864795 -0.295313725
0.2532176354 -0.3008559326
0.2535563135 -0.3030993364
0.2538584407 -0.3050980297
0.2546609675 -0.3113537262
0.2541087618 -0.307714033
0.2541936107 -0.3082738202
0.2550966734 -0.3132528297
0.2554185526 -0.3153678195
0.2557622663 -0.3176232082
0.2566652314 -0.3233750099
0.2558949549 -0.3183410279
0.2565173465 -0.3224097738
0.2577956269 -0.326407881
0.2575239638 -0.3246364073
0.2576862794 -0.3256950805
0.2586655163 -0.3365391144
0.2587633109 -0.3371731573
0.2581916684 -0.3334633273
0.2592347038 -0.3403547145
0.2588007673 -0.3375486089
0.2597654534 -0.3437800047
0.260122476 -0.3459454586
0.2607248108 -0.3498189067
0.259808915 -0.3439251814
0.2610775966 -0.3543559699
0.2608448939 -0.3528633044
0.2612358827 -0.355370462
0.2626300225 -0.3614351884
0.2618797676 -0.3566467401
0.262243935 -0.3589728988
0.2629717902 -0.3671447482
0.2628677337 -0.3664827487
0.2630103587 -0.3673900439
0.2637203041 -0.3689272106
0.2641912403 -0.3719101782
0.2638845638 -0.3699683273
0.2649590592 -0.3767617223
0.2655647523 -0.380581117
0.2655671746 -0.3805963714
0.2665623611 -0.3852855386
0.2656871432 -0.3797930992
0.2664615164 -0.3846537341
0.266989894 -0.3895146902
0.2673651602 -0.3918610127
0.2673683965 -0.3918812308
0.2679253813 -0.3953519573
0.2680708911 -0.3962587372
0.2684088606 -0.3983626846
0.2688423139 -0.4010510202
0.2695233987 -0.4052695644
0.2688903676 -0.4013490662
0.2702150431 -0.4074606606
0.2701822545 -0.4072584661
0.2701670692 -0.4071648147
0.2712771802 -0.4176658445
0.2706963084 -0.4140961219
0.2706271331 -0.413670405
0.2724170112 -0.4234275373
0.2716441744 -0.4186965078
0.2717655606 -0.4194406513
0.2727744464 -0.4252345884
0.2728926594 -0.4259552033
0.2728829871 -0.4258962559
0.2735442391 -0.4307221453
0.2736791054 -0.4315417931
0.2743555804 -0.4356456955
0.2753047843 -0.4405819183
0.2753433333 -0.4408148534
0.2749791589 -0.4386127156
0.2758130925 -0.4436391461
0.2762615395 -0.4463378583
0.2757788184 -0.4434326658
0.277021482 -0.4498161993
0.276944031 -0.4493526889
0.2768696683 -0.4489075094
0.2777175388 -0.4550469582
0.2778670683 -0.4559397083
0.278202953 -0.4579428864
0.2787549044 -0.4612204212
0.2791052624 -0.4633018912
0.2792119988 -0.4639353551
0.279362825 -0.4648296403
0.2794580141 -0.4653910578
0.2793052203 -0.4644897745
0.2805611391 -0.4719024729
0.2807952887 -0.4732779008
0.280311233 -0.4704328655
0.2814994951 -0.4774146264
0.2816745334 -0.4784414509
0.282137706 -0.4811545876
0.2830175321 -0.4862878464
0.2831988715 -0.4873446579
0.2825506732 -0.4835630206
0.2832717166 -0.4877675357
0.2834281092 -0.4886747562
0.2836273713 -0.4898297087
0.2845478398 -0.4950522497
0.2845869288 -0.4952783553
0.2848977639 -0.4970748862
0.2853538615 -0.5006687635
0.2852699306 -0.5001852328
0.2860879661 -0.504889929
0.2870668675 -0.5096471905
0.2870820474 -0.5097340686
0.2865196187 -0.506511036
0.287409771 -0.5132200277
0.2874305359 -0.5133383403
0.2875262703 -0.513883657
0.2887165368 -0.5190313934
0.2890505953 -0.5209239087
0.2889048533 -0.5200986165
0.2899337848 -0.5259129498
0.2898186959 -0.5252640114
0.2894629334 -0.5232557667
0.2909996248 -0.529846351
0.2903439716 -0.5261588817
0.2907885557 -0.528660533
0.2910630777 -0.5322664804
0.2911954076 -0.5330066164
0.291481913 -0.5346074642
0.2927478786 -0.5423361079
0.2924068177 -0.5404377273
0.2921077686 -0.5387706202
0.2935586935 -0.5461839986
0.2931156787 -0.5437271643
0.2936934873 -0.5469304817
0.2944388777 -0.551036039
0.2944068926 -0.5508595903
0.2940922573 -0.5491224158
0.2955754756 -0.5540739448
0.2956369986 -0.5544124923
0.2958956103 -0.555834464
0.2960410931 -0.5600001139
0.2962219387 -0.5609902844
0.296852668 -0.5644368027
0.2974365609 -0.5674511559
0.2977317651 -0.5690546328
0.2975331651 -0.5679761433
0.2983881589 -0.5751684081
0.2980505695 -0.5733404595
0.2978728448 -0.5723769033
0.2990690918 -0.5762910126
0.2992512111 -0.5772710155
0.2992530072 -0.5772806758
0.3002653415 -0.5837565728
0.3001258515 -0.5830094034
0.3001975432 -0.5833934807
0.3015141035 -0.588580277
0.3013214675 -0.5875537419
0.301201634 -0.5869146608
0.301782011 -0.5908184383
0.3019687757 -0.5918113924
0.3018304274 -0.591075939
0.3031686221 -0.5986423476
0.3028918166 -0.5971792595
0.3034732804 -0.6002502784
0.3044069856 -0.6047739758
0.3038128009 -0.6016537534
0.3043531428 -0.6044916231
0.305417971 -0.6099847681
0.3056357809 -0.6111220124
0.3048576638 -0.6070534028
0.3058516307 -0.6122454013
0.306282649 -0.6144867625
0.3063208486 -0.614685166
0.3074380973 -0.6180692612
0.3072612006 -0.6171527048
0.3073847851 -0.6177931229
0.3081091778 -0.6239362319
0.3084577291 -0.6257294085
0.3082372002 -0.6245952421
0.309365594 -0.6305093692
0.3088288494 -0.62775894
0.3090152921 -0.6287152009
0.3096352787 -0.6346860495
0.3097091064 -0.6350621444
0.3099718165 -0.636399263
0.3112276883 -0.6386252268
0.3108841281 -0.6368832871
0.3113605321 -0.6392979307
0.3120496939 -0.6440193131
0.3123813323 -0.6456937066
0.3119823385 -0.6436788853
0.3132718557 -0.6487618077
0.3128294699 -0.6465424757
0.3132828403 -0.6488168474
0.3144011755 -0.6532215389
0.3139993818 -0.6512133783
0.3142707646 -0.6525702216
0.3147384261 -0.6574840431
0.3149809301 -0.6586876372
0.3147024797 -0.6573055
0.3155907011 -0.6617129405
0.3159835232 -0.6636523447
0.3160331073 -0.6638968521
0.3166029458 -0.6667072476
0.317014917 -0.668732702
0.3172367716 -0.6698215626
0.317956969 -0.6733447195
0.3181654606 -0.674365223
0.3182633012 -0.6748437216
0.3192047806 -0.6779363784
0.3190050898 -0.6769670239
0.3187911402 -0.6759272657
0.3200955524 -0.6830967439
0.3199275748 -0.6822854206
0.3196464433 -0.680925876
0.3205997076 -0.6871321667
0.3205318343 -0.6868053515
0.3209682343 -0.6889044938
0.3217923436 -0.6907350659
0.3217589063 -0.6905751481
0.3221413131 -0.6924022614
0.3228350007 -0.6968548129
0.3229989834 -0.6976364009
0.3231995931 -0.6985915824
0.3234413738 -0.6997371361
0.3241823761 -0.7032413632
0.3232664688 -0.6989078546
0.3250044786 -0.7081953953
0.3245017876 -0.7058313822
0.3242683344 -0.7047312124
0.3255907165 -0.7127120459
0.325211512 -0.7109409008
0.325331155 -0.7115001325
0.3269409064 -0.7161490146
0.326895358 -0.7159374595
0.326357886 -0.7134369014
0.3275572678 -0.7181526639
0.3275799191 -0.7182576839
0.3280492935 -0.7204307841
0.3286072275 -0.7262716162
0.3282656284 -0.7246989348
0.3281781438 -0.7242956623
0.329660851 -0.7286811965
0.3297333059 -0.7290130924
0.3299034648 -0.7297919889
0.3305065278 -0.7325373138
0.3306445425 -0.7331649088
0.3306643061 -0.7332547379
0.3313929955 -0.7365591822
0.3318437922 -0.7385984001
0.3319057236 -0.7388781263
0.3320840625 -0.7396829653
0.332310203 -0.7407001556
0.3327416832 -0.7426371667
0.3330269933 -0.745294293
0.3331528593 -0.7458577884
0.3338459049 -0.7489529028
0.3344329931 -0.7501892445
0.3347554216 -0.7516203909
0.3347019541 -0.7513832604
0.3356288837 -0.7554833647
0.3354837439 -0.7548428879
0.3350819363 -0.7530668308
0.3362360238 -0.7576278392
0.3363462363 -0.7581128856
0.3368750463 -0.7604356499
0.3377550748 -0.7635860904
0.3375523941 -0.762703102
0.337317725 -0.7616793777
0.3381436748 -0.768004926
0.3379195279 -0.7670306918
0.3385508207 -0.7697710996
0.339088798 -0.7715453132
0.3388953624 -0.7707095485
0.3397491223 -0.7743907698
0.3406572629 -0.7754653177
0.3405782862 -0.7751275331
0.3404116815 -0.7744144138
0.3417878398 -0.7800088601
0.341615943 -0.7792786557
0.3412739959 -0.7778237337
0.3419173631 -0.7850739059
0.3418352242 -0.7847253709
0.3422592422 -0.7865226369
0.3435121408 -0.7885172682
0.3432116998 -0.7872528433
0.3433841205 -0.7879787828
0.3444013448 -0.7931451538
0.3443336079 -0.7928622577
0.3438294305 -0.7907527453
0.3447475015 -0.7968959283
0.3447301146 -0.796823487
0.3453353018 -0.7993401848
0.3458004394 -0.8015086613
0.3457916278 -0.8014721983
0.3460572787 -0.8025705623
0.3471601139 -0.8063022543
0.3467802926 -0.8047463898
0.3469263375 -0.8053450926
0.3479262275 -0.8096252943
0.347830668 -0.8092352028
0.347967324 -0.809792982
0.3489961002 -0.8130918979
0.3489474193 -0.812894602
0.3490329177 -0.8132410715
0.3501729879 -0.8158440576
0.3500130055 -0.815200487
0.3504630419 -0.8170091237
0.351309698 -0.8213531288
0.3514247475 -0.8218118457
0.3507079573 -0.8189481245
0.3518472365 -0.8236337818
0.3518119805 -0.823493598
0.3524402271 -0.8259866088
0.3525504415 -0.8262806171
0.3530456276 -0.8282366882
0.3526683509 -0.8267469765
0.3541030221 -0.8323915538
0.35399517 -0.8319691396
0.3536449401 -0.8305952757
0.3548950114 -0.8354875792
0.3554479008 -0.8376371917
0.3545373947 -0.834092811
0.3556748738 -0.8390251999
0.3556554565 -0.8389499921
0.3563428956 -0.841606446
0.3565783858 -0.8420007787
0.3571574887 -0.8442250922
0.3570023504 -0.843630094
0.3577598019 -0.8477161761
0.3575054309 -0.8467443655
0.3579988981 -0.8486280468
0.3587964457 -0.8504714925
0.3593513465 -0.8525700001
0.3588005619 -0.8504870896
0.359430947 -0.8528753796
0.3595230361 -0.8532207222
0.3594228741 -0.8528450942
0.3613248161 -0.857714081
0.3609220055 -0.8562069459
0.3611784361 -0.857166897
0.3620562461 -0.8636748444
0.3616631039 -0.8622174593
0.3613290032 -0.8609756821
0.3625178329 -0.8643868246
0.3626374186 -0.8648278272
0.3625214649 -0.8644002242
0.3637205817 -0.8700429744
0.3634300078 -0.8689823487
0.3636494248 -0.8697834535
0.3647214158 -0.8724534215
0.3652195509 -0.8742619094
0.3644952803 -0.8716302354
0.366055965 -0.8773723031
0.3652938884 -0.8746278682
0.3657759981 -0.8763658808
0.3671241287 -0.8799022949
0.3669428609 -0.8792554976
0.3665324003 -0.877787639
0.3672752349 -0.8816378139
0.3677460667 -0.8833122117
0.3681240511 -0.8846521158
0.36911853 -0.8871485857
0.3686358324 -0.8854501109
0.3686316198 -0.8854352606
0.3696899615 -0.8911855973
0.3692965665 -0.8898106033
0.3694586506 -0.8903776224
0.3701979432 -0.8919301212
0.3707244477 -0.893760361
0.3703946929 -0.8926149347
0.3712071511 -0.8954338182
0.371439948 -0.8962386237
0.3720597306 -0.8983741933
0.3724431741 -0.8996852762
0.3730026314 -0.9015989541
0.3722608548 -0.8990598213
0.3734519731 -0.9040745148
0.3730754044 -0.9027938015
0.3736583327 -0.9047747316
0.3742297342 -0.9074219623
0.3740623711 -0.9068567214
0.3745020363 -0.9083400104
0.3754547121 -0.9106979338
0.3752438745 -0.9099943107
0.3753943198 -0.9104965101
0.376073167 -0.9119360223
0.3762365182 -0.9124765675
0.3763326927 -0.9127944836
0.3774641301 -0.9174607394
0.3770119941 -0.9159763739
0.3774236039 -0.9173279155
0.378664492 -0.9184403867
0.3786586956 -0.9184215127
0.3788603641 -0.9190776485
0.3796634203 -0.9236988863
0.3797477807 -0.9239712143
0.3796755335 -0.9237380011
0.3801453633 -0.9252520996
0.3803321313 -0.9258523427
0.3801509927 -0.9252702052
0.3814847871 -0.9295379661
0.3817613303 -0.9304184783
0.3812062892 -0.928649156
0.3825766918 -0.9324510806
0.3823604898 -0.9317691776
0.3822930679 -0.9315562719
0.3829311283 -0.9341120511
0.3835711561 -0.9361151198
0.3828860325 -0.9339705021
0.3846939038 -0.9389707117
0.384371731 -0.937972421
0.3840733563 -0.9370453877
0.3852812226 -0.9423047376
0.3849166778 -0.9411838211
0.3851306194 -0.9418420894
0.3857468094 -0.9428473389
0.3858510769 -0.9431668817
0.385780316 -0.9429500567
0.3873579565 -0.9477541144
0.3875339023 -0.9482858771
0.386977678 -0.9466019569
0.3880972579 -0.9499953186
0.3878350391 -0.9492069603
0.3886121204 -0.9515378795
0.3894784459 -0.9544495068
0.3886997054 -0.9521349224
0.3891262165 -0.9534046207
0.3905022562 -0.9562517654
0.3903565483 -0.9558233272
0.3899962114 -0.9547613487
0.3913042262 -0.9588146404
0.3908551066 -0.9575018891
0.3915193142 -0.9594414136
0.3917462483 -0.9621716535
0.3917248811 -0.9621095745
0.3920678153 -0.9631044366
0.3934861229 -0.965269454
0.3926932019 -0.9629945357
0.3932829958 -0.9646882826
0.3937496618 -0.966525142
0.3941326006 -0.9676150471
0.3938561984 -0.9668287572
0.3951486427 -0.9704885771
0.395208574 -0.9706570502
0.3947825445 -0.9694573449
0.3961807534 -0.9726864207
0.3957983956 -0.9716191861
0.396381672 -0.9732456511
0.3971249769 -0.9749055378
0.3969862548 -0.9745223058
0.397399518 -0.9756624594
0.3978747017 -0.978058787
0.3978935026 -0.9781100952
0.3975913775 -0.9772844356
0.3986007658 -0.9800413469
0.399286425 -0.9819008045
0.398611484 -0.980070511
0.3996817917 -0.9829676505
0.3998711752 -0.9834780153
0.400289073 -0.9846007925
0.4007718157 -0.9858884065
0.4012273956 -0.9870985488
0.4004858568 -0.9851259781
0.401793598 -0.9885937477
0.4019895533 -0.9891084994
0.4015135102 -0.9878562008
0.4028780994 -0.991583985
0.4024086378 -0.9903574465
0.4031250541 -0.992226817
0.4037196055 -0.9948591746
0.4034632731 -0.9941988741
0.4035211509 -0.9943481186
0.4052021977 -0.9970842525
0.4048571785 -0.9962049313
0.404494568 -0.9952773337
0.4056176496 -0.9983021175
0.4055958685 -0.9982469432
0.4061750909 -0.9997098572
0.4069665914 -1.001872786
0.4064009096 -1.000458341
0.4068432401 -1.001565087
0.4079183667 -1.004035588
0.4073661269 -1.002666855
0.4079795988 -1.004186848
0.4084504279 -1.006934114
0.408285917 -1.006529576
0.4084870592 -1.007024093
0.4092737425 -1.007559896
0.4096212361 -1.008400001
0.4092351147 -1.007466309
0.4101782331 -1.009746745
0.4105651058 -1.010677279
0.4104676258 -1.010443192
0.4111753752 -1.012136978
0.4115128761 -1.012939952
0.4113344222 -1.01251576
0.4129389783 -1.016296516
0.4125406828 -1.015363817
0.4123161355 -1.014836113
0.4133649159 -1.017291877
0.4138963832 -1.018523723
0.413646366 -1.017945172
0.4148788694 -1.019627827
0.4147827549 -1.019408146
0.4147462064 -1.019324545
0.4156392772 -1.022520555
0.4152768898 -1.021698375
0.4156595998 -1.022566558
0.4165810192 -1.02463039
0.4165391154 -1.024536559
0.4163354376 -1.024079809
0.4172313371 -1.027296952
0.4171557965 -1.027129084
0.4172317359 -1.027297838
0.4187577464 -1.028213619
0.4186946351 -1.028075968
0.4187606458 -1.02821994
0.419889957 -1.031896771
0.4199146623 -1.031950247
0.4195246303 -1.031104074
0.4208156321 -1.033773439
0.4204650117 -1.033026713
0.4200193893 -1.032072898
0.4209365761 -1.034126444
0.4211450625 -1.034568222
0.4211094367 -1.034492815
0.4224229796 -1.037250881
0.422747988 -1.03792979
0.4223882094 -1.037178082
0.423177779 -1.038815145
0.4235734188 -1.039629416
0.4231680423 -1.038795053
0.4244847316 -1.041603328
0.4243326461 -1.041294806
0.4240458156 -1.04071125
0.4252957008 -1.043120591
0.4254010469 -1.043331986
0.4254183838 -1.043366747
0.4262282359 -1.044978578
0.4262498983 -1.045021327
0.4260708256 -1.044667563
0.4273098218 -1.047104093
0.4272430751 -1.046973826
0.4269767902 -1.04645294
0.4279157272 -1.049503338
0.4278351237 -1.049347323
0.4279675412 -1.049603536
0.4294938573 -1.051154838
0.4292238178 -1.050642903
0.4289959836 -1.050209457
0.4300887913 -1.053174675
0.4299080916 -1.052836894
0.429926771 -1.052871852
0.4307274436 -1.053614349
0.4314459095 -1.054943092
0.4309361627 -1.054001785
0.4324646163 -1.05733418
0.4317295503 -1.055995691
0.4317548592 -1.056042017
0.4327952007 -1.057402863
0.4333141551 -1.058336917
0.4335745535 -1.058802879
0.4341248934 -1.059776271
0.4343882742 -1.060242494
0.4339745339 -1.059509278
0.4352270135 -1.061123478
0.4349433818 -1.060629358
0.4355100615 -1.06161443
0.4362628346 -1.063305382
0.4357702382 -1.062460176
0.4362368815 -1.063261014
0.4366453947 -1.064146263
0.4372401263 -1.065152713
0.4366880849 -1.064218823
0.4382573946 -1.066854137
0.4384034569 -1.067098661
0.4384401476 -1.067159995
0.4389603831 -1.068010433
0.4391918154 -1.068388832
0.4391551257 -1.068328939
0.4394610821 -1.069284001
0.439651458 -1.069592377
0.440287374 -1.070615403
0.4411523853 -1.070692594
0.4410074298 -1.070463381
0.4413951455 -1.071075198
0.441497461 -1.072080152
0.4418691759 -1.072661912
0.4417467415 -1.072470703
0.4431797036 -1.075056912
0.4424652712 -1.073961703
0.4426022416 -1.074172737
0.4435152374 -1.076230542
0.4433668977 -1.076005376
0.4436321124 -1.076407531
0.4447669575 -1.076939337
0.4447592746 -1.076927948
0.4450794721 -1.077401275
0.4460077204 -1.078539911
0.4457998027 -1.078236969
0.4459548542 -1.078462993
0.4469548883 -1.080249031
0.446818555 -1.080054695
0.4463912091 -1.079442305
0.4480964222 -1.081860372
0.448202389 -1.082009079
0.447769393 -1.081399539
0.4485980815 -1.082552081
0.4488732076 -1.082930608
0.4488645539 -1.082918733
0.4496693884 -1.084196343
0.4493951124 -1.083824848
0.4498557948 -1.08444767
0.4502424249 -1.084784214
0.4506400354 -1.085313062
0.4504002894 -1.084994692
0.4512570538 -1.086125337
0.4520401794 -1.087141573
0.4515733843 -1.08653781
0.4526654757 -1.087943019
0.4529682166 -1.088326547
0.4523304166 -1.087515682
0.4532696129 -1.088708004
0.4540131968 -1.089633103
0.453173754 -1.088587666
0.4548018873 -1.090747961
0.4543355422 -1.090179532
0.4544424753 -1.090310389
0.4554497094 -1.091288621
0.4555328718 -1.091388325
0.4558234664 -1.091735262
0.4564770455 -1.092588511
0.4566227207 -1.09275854
0.4566573707 -1.092798899
0.4570762625 -1.093288818
0.4572396835 -1.093473548
0.457073906 -1.093286149
0.458322173 -1.094700495
0.4588862851 -1.095328463
0.4581438126 -1.094500168
0.4598578692 -1.096384208
0.4598230199 -1.096346646
0.4591553848 -1.095620742
0.4604457217 -1.097013006
0.4604613363 -1.097029404
0.4600257686 -1.09656953
0.4614817138 -1.098054224
0.4613506084 -1.097918455
0.4615091338 -1.098082561
0.4625839309 -1.099222649
0.462706419 -1.099346686
0.4624712747 -1.099108213
0.4631514077 -1.099787077
0.4636808584 -1.100306946
0.4634518732 -1.100083028
0.4646629127 -1.101254787
0.4647515956 -1.101338696
0.463952842 -1.100575329
0.4649061423 -1.10148121
0.4653905529 -1.101934338
0.4653672764 -1.101912709
0.4658745155 -1.102380759
0.4665131945 -1.102960276
0.4660113581 -1.102505847
0.4672398255 -1.103802537
0.4668866803 -1.103490343
0.4673963621 -1.103939851
0.468667759 -1.104509496
0.4682558789 -1.104156326
0.4684379342 -1.104312992
0.4688358568 -1.104975501
0.4692347855 -1.105307058
0.4691247297 -1.105216015
0.4701627848 -1.106061817
0.4703976908 -1.106249205
0.4703963085 -1.106248107
0.4710389354 -1.106754297
0.47116914 -1.106853906
0.4708311216 -1.106594373
0.4722180794 -1.107651159
0.4722124606 -1.107646968
0.4720892823 -1.10755489
0.4730623069 -1.108271151
0.4734047787 -1.108517206
0.4732204122 -1.108385135
0.4742733617 -1.108921434
0.4741904097 -1.108864058
0.4743452166 -1.108970985
0.4747210324 -1.109433599
0.4752530239 -1.109790786
0.4749490618 -1.109587631
0.4763440016 -1.110565056
0.4759268703 -1.110297841
0.4758022638 -1.110217113
0.4772986405 -1.110894839
0.4769713325 -1.110693944
0.4773697888 -1.110938128
0.4784288121 -1.111807872
0.4777550585 -1.111408993
0.4777936824 -1.111432189
0.4791728634 -1.112189264
0.4794739904 -1.112361609
0.479483145 -1.112366811
0.4801381987 -1.112716391
0.4801448709 -1.112719982
0.4800089526 -1.112646595
0.481367964 -1.113199058
0.4811919554 -1.113110604
0.4807642097 -1.112892173
0.4817477625 -1.11359296
0.4817059233 -1.113572435
0.4821848404 -1.113804566
0.4826649223 -1.113977282
0.4832707594 -1.114254309
0.4828614763 -1.114068239
0.4842076268 -1.114565838
0.4836273402 -1.11431461
0.484164003 -1.114547265
0.4846499773 -1.114848241
0.4853211803 -1.115118816
0.4847525063 -1.114890355
0.4856098299 -1.115231459
0.4859804263 -1.115372804
0.4857611404 -1.115289614
0.4863453888 -1.115508397
0.4870336941 -1.115754395
0.4865512537 -1.115583305
0.4880640139 -1.115984715
0.4876879055 -1.115862269
0.4881582984 -1.116014815
0.4891902594 -1.11644283
0.4890434238 -1.116399915
0.4883425467 -1.116187103
0.4893147544 -1.116478762
0.4901558837 -1.116710634
0.48988043 -1.116636791
0.4905108483 -1.116803989
0.491183078 -1.116973921
0.4912028399 -1.116978733
0.4920774647 -1.11716106
0.4913337673 -1.116995342
0.491740761 -1.117087871
0.492777394 -1.117354984
0.4925452827 -1.117309223
0.4923810421 -1.117275969
0.4939652185 -1.117523064
0.4939562604 -1.11752161
0.4933825281 -1.117424017
0.4950725408 -1.117663771
0.4942518933 -1.117545429
0.4947979746 -1.117626188
0.4957591747 -1.117780065
0.4954268236 -1.117740739
0.4955124064 -1.117751149
0.4964724458 -1.117858511
0.496122193 -1.117823631
0.4969933299 -1.117904296
0.4976045293 -1.117931723
0.4974451307 -1.117921099
0.497721497 -1.117939085
0.4985536232 -1.117986791
0.4984435091 -1.117982564
0.4985241694 -1.117985692
0.499667469 -1.118012439
0.4997787137 -1.118014124
0.4995280225 -1.118009859
0.5006437331 -1.118008854
0.500728529 -1.118007216
0.5002326979 -1.118014059
0.5014635807 -1.11798471
0.50149039 -1.117983599
0.5013704534 -1.117988419
0.5028963982 -1.117925904
0.5021134955 -1.117975994
0.5028635406 -1.117928337
0.5031265584 -1.117882639
0.5032101738 -1.117875549
0.5031559701 -1.117880166
0.5041297731 -1.1177852
0.5048325139 -1.117700861
0.5045847661 -1.117732107
0.5052675464 -1.11762555
0.5049886931 -1.117663858
0.5056628881 -1.117567664
0.5064982902 -1.11744931
0.5065989984 -1.117431469
0.5060646073 -1.117523027
0.5071638371 -1.117326167
0.5076331698 -1.117233099
0.5074964686 -1.117260817
0.5078878093 -1.117026692
0.5078500386 -1.117034659
0.5081052748 -1.116980079
0.5095465201 -1.116819431
0.5089771495 -1.116961688
0.5094726631 -1.116838375
0.5100097713 -1.11648319
0.509912518 -1.116509163
0.5097954204 -1.116540098
0.5116454189 -1.116417886
0.5115704369 -1.116441224
0.5115619758 -1.116443848
0.5119932302 -1.116086001
0.512432965 -1.115941992
0.5120567728 -1.116065512
0.5133184136 -1.115602259
0.5129498503 -1.115733067
0.5131402886 -1.115665933
0.5140691588 -1.115360964
0.5141059503 -1.115346623
0.5137814779 -1.115471844
0.5154520452 -1.114792251
0.5149398876 -1.115000971
0.5149350095 -1.115002925
0.5158205511 -1.11466139
0.5164005603 -1.11441021
0.5157670217 -1.114684117
0.5170930213 -1.113967797
0.5169791488 -1.114019826
0.5167711381 -1.114113969
0.5176682258 -1.113833148
0.5176850433 -1.113824809
0.5176402817 -1.113846986
0.5188343665 -1.113260067
0.5191893606 -1.113077349
0.518691072 -1.113332863
0.519957489 -1.112634774
0.5199011565 -1.112664886
0.5200904744 -1.11256335
0.5208270916 -1.112199647
0.52100249 -1.112099273
0.5205807312 -1.112339237
0.5216550387 -1.111726399
0.5224405532 -1.111261854
0.5222871699 -1.111353864
0.5228392142 -1.111019757
0.52341929 -1.110659873
0.5231297795 -1.110840616
0.5243186356 -1.11000285
0.5235286363 -1.110508952
0.5237391033 -1.110375756
0.5247965216 -1.109771783
0.5251981134 -1.109501355
0.5244853959 -1.109978317
0.5262829668 -1.108732519
0.5254220951 -1.109331049
0.5258935172 -1.109005751
0.5272395995 -1.108272513
0.5270501789 -1.108410442
0.5267065626 -1.108658193
0.5279679698 -1.107524833
0.5282297811 -1.10732749
0.5279968714 -1.107503139
0.5288278677 -1.10666786
0.5284646043 -1.10695038
0.5287440785 -1.106733339
0.5300000002 -1.106032168
0.529605848 -1.106347153
0.5299133365 -1.106101782
0.5304822536 -1.105555776
0.5311734406 -1.104986659
0.5311770433 -1.104983659
0.5312829154 -1.104895605
0.5315333012 -1.104681315
0.5317104454 -1.104528692
0.5327145015 -1.103776061
0.5326158615 -1.103862498
0.5330085316 -1.103516856
0.5339210836 -1.102842822
0.5334868419 -1.103235448
0.5340936285 -1.102685408
0.5348447234 -1.101429521
0.5344778958 -1.101770617
0.5341906495 -1.102035194
0.5360393499 -1.100890982
0.5355704619 -1.101337247
0.5357843838 -1.101134378
0.5366150426 -1.100034187
0.5367529413 -1.099898477
0.5366847403 -1.09996566
0.5379553957 -1.099102222
0.5377471576 -1.099313678
0.5376961408 -1.099365306
0.5382500186 -1.098392319
0.5389943913 -1.097621046
0.5383225216 -1.09831785
0.5397429187 -1.096543892
0.5390743917 -1.097255933
0.5394335113 -1.09687493
0.5402018334 -1.09633835
0.5408771398 -1.095603896
0.5404242992 -1.096097751
0.5413248242 -1.094729329
0.5411338082 -1.094940612
0.5415378725 -1.094492522
0.5421708509 -1.09416529
0.5424850758 -1.093805871
0.5421660686 -1.094170739
0.5433158815 -1.092850253
0.5434159991 -1.092733215
0.5432825737 -1.09288913
0.5447921842 -1.091108935
0.5448919894 -1.090989874
0.5443809323 -1.09159671
0.5455103212 -1.090235288
0.5456079728 -1.090116584
0.5454554728 -1.090301849
0.5460766398 -1.089541313
0.5462446762 -1.089332333
0.5464892715 -1.089026784
0.5473074769 -1.087559879
0.5469130191 -1.088058435
0.5473507933 -1.087504877
0.5484311042 -1.086866921
0.548161919 -1.087215714
0.5487856448 -1.086404564
0.5493266178 -1.085310471
0.549158428 -1.08553267
0.5493851187 -1.085233007
0.5506524545 -1.083925679
0.5502156271 -1.084513214
0.5503687478 -1.084307849
0.5515155952 -1.082421141
0.5516396325 -1.082250326
0.551173878 -1.082889592
0.5518760318 -1.081921222
0.552352389 -1.081256286
0.5527196688 -1.080739452
0.5536452284 -1.079420082
0.5537024973 -1.079337595
0.5527560766 -1.080689476
0.5540239484 -1.078055398
0.5539078651 -1.078223471
0.5538256989 -1.078342218
0.5548392462 -1.077679914
0.5554158322 -1.076826276
0.5554841351 -1.076724563
0.5559099466 -1.075371695
0.5557553546 -1.075603267
0.5560783121 -1.075118762
0.5569644782 -1.074489488
0.5574710972 -1.073711766
0.5572990816 -1.073976603
0.5581596113 -1.072643772
0.5581299005 -1.072690121
0.5577033739 -1.07335289
0.5586225704 -1.071923801
0.5590892922 -1.071182848
0.5592612426 -1.070908391
0.559734661 -1.069695525
0.5597910069 -1.069604972
0.5602238261 -1.068906547
0.5615119067 -1.068482722
0.5614168507 -1.068639477
0.5612912168 -1.068846284
0.5615431016 -1.067210594
0.5623971795 -1.065790565
0.5619993481 -1.066454453
0.5625270618 -1.065572903
0.5633364072 -1.064206365
0.5628139151 -1.065090577
0.5639322893 -1.063191025
0.5643726786 -1.062434746
0.5636749128 -1.063630607
0.5647821621 -1.061722148
0.5649887656 -1.061362195
0.5650657284 -1.061227815
0.5663873745 -1.059916197
0.5659645012 -1.060661416
0.5662644553 -1.060133309
0.5670480497 -1.057717304
0.5673377507 -1.057195861
0.5665846639 -1.058546686
0.5680038776 -1.056836776
0.5679557028 -1.056924642
0.5683553889 -1.056193768
0.5690583035 -1.05404535
0.5691288239 -1.053914977
0.5687754595 -1.05456691
0.5695183121 -1.053191289
0.5695548158 -1.053122437
0.5693427316 -1.053521958
0.5706414344 -1.051076918
0.57061058 -1.051135384
0.570381854 -1.051568003
0.5715038658 -1.049434329
0.571988561 -1.048500844
0.5720342075 -1.048412608
0.5728770919 -1.046773072
0.5729203119 -1.046688684
0.5727247124 -1.047070196
0.5737346487 -1.044663239
0.5733806943 -1.045361796
0.5737547462 -1.044623474
0.5747763067 -1.043329002
0.5744965255 -1.043889271
0.5750852528 -1.04270789
0.5758935821 -1.040003487
0.5752103591 -1.041392563
0.5753954675 -1.041017452
0.5768021577 -1.03889192
0.5770156856 -1.038453816
0.576726484 -1.039046889
0.5775893469 -1.036479539
0.5773030082 -1.037077482
0.5774563351 -1.036757573
0.5790990965 -1.035166358
0.5788025995 -1.035794426
0.5787038452 -1.036003094
0.5791734582 -1.033933959
0.5792582709 -1.03375195
0.5791468906 -1.033990934
0.5804270323 -1.031246232
0.5805161132 -1.031052635
0.5801120897 -1.031928981
0.581239705 -1.029482722
0.5815229224 -1.028864313
0.5814558687 -1.02901092
0.5820371949 -1.02774142
0.5827060096 -1.026261368
0.5829470504 -1.025725016
0.5838112076 -1.023744317
0.5831663062 -1.025189147
0.583481014 -1.024485473
0.5843790933 -1.02250756
0.5846403091 -1.021916559
0.5847698674 -1.021622754
0.5854448753 -1.018815347
0.5850736241 -1.019664611
0.5850001367 -1.019832281
0.5862292973 -1.018274612
0.5864166009 -1.017838572
0.5859996952 -1.018807837
0.5874694029 -1.015385299
0.5877464497 -1.014733725
0.5870357877 -1.016400965
0.5882046912 -1.013651238
0.5883525771 -1.013299817
0.588109851 -1.013876298
0.589618583 -1.010279586
0.5897630383 -1.009933763
0.5894224801 -1.010748156
0.5900041746 -1.009348056
0.5900002753 -1.009357472
0.5899274165 -1.00953334
0.5911034611 -1.00667718
0.5916436961 -1.005352717
0.5913669976 -1.006032061
0.5927165408 -1.002167457
0.5919042209 -1.004178211
0.591912066 -1.004158877
0.5929244266 -1.000379872
0.592830121 -1.000614881
0.5929484737 -1.000319909
0.5939595669 -0.9995862869
0.5947153636 -0.9976732344
0.5942074704 -0.9989604894
0.5952496791 -0.9963114975
0.5953181004 -0.9961370277
0.5954216916 -0.9958726378
0.5966049715 -0.9923041982
0.5958473021 -0.9942603895
0.5958180545 -0.9943355936
0.5968974725 -0.9920653932
0.5972793612 -0.991070837
0.5974893978 -0.9905221686
0.5984950164 -0.9887220609
0.5983223265 -0.9891780347
0.5980972265 -0.9897711913
0.5987439206 -0.9854702476
0.5987602207 -0.9854267876
0.5988731294 -0.9851255494
0.5996837819 -0.9825828023
0.5996175432 -0.9827599076
0.5997979371 -0.9822773039
0.6008026163 -0.9798989665
0.6006824968 -0.9802257884
0.6007384061 -0.9800737182
0.6024146348 -0.9790591553
0.6022735287 -0.9794466354
0.6024199365 -0.9790445863
0.603463739 -0.9744140267
0.6032813292 -0.9749199615
0.6027181083 -0.9764764855
0.603826306 -0.9718044581
0.6037271359 -0.9720805937
0.6035962183 -0.9724447246
0.60527835 -0.9693348132
0.6053025921 -0.9692666191
0.6051157397 -0.9697918352
0.6055903572 -0.9684532837
0.6062440724 -0.9665946997
0.6063029835 -0.9664266455
0.6073331863 -0.9640283047
0.6064946128 -0.9664354011
0.6072644658 -0.9642262742
0.607847648 -0.9619861648
0.6080103529 -0.9615149908
0.6079936658 -0.9615633472
0.6091084541 -0.9583188466
0.6092227652 -0.957983736
0.6084954979 -0.9601097877
0.6101750382 -0.9558337516
0.6099822958 -0.9564030289
0.6097652749 -0.9570428213
0.6105448982 -0.9540835254
0.6110515774 -0.9525772321
0.6109559111 -0.9528621634
0.6119618348 -0.9498556993
0.6122230824 -0.9490718973
0.6116868554 -0.9506787219
0.6131696953 -0.9459786541
0.6123937038 -0.9483268319
0.6127029406 -0.9473930068
0.6133354674 -0.9457020058
0.6142529224 -0.9429007717
0.6137629423 -0.9443996214
0.6151941062 -0.9402307379
0.6144686592 -0.9424618362
0.6146850433 -0.9417978288
0.6159444732 -0.9391597744
0.6158251381 -0.9395308307
0.6161138451 -0.9386324795
0.6165659205 -0.9357387698
0.6167911573 -0.9350335813
0.6168396079 -0.9348817104
0.6179069958 -0.931521374
0.618015975 -0.9311779077
0.6178305106 -0.9317622396
0.6183534719 -0.9301065478
0.6185394269 -0.9295148285
0.6187929146 -0.9287067214
0.6196027658 -0.926116427
0.6198461055 -0.9253347239
0.6196894798 -0.9258380498
0.6209072765 -0.9239722321
0.6207967587 -0.9243306026
0.6210681351 -0.9234500378
0.6216884118 -0.9193676453
0.6219847214 -0.9183992032
0.6212315535 -0.9208561992
0.6225877254 -0.9164177606
0.6224617666 -0.9168318546
0.6220954016 -0.9180338734
0.6230864726 -0.9137859715
0.6230727182 -0.9138313942
0.6239966479 -0.9107689027
0.6242059365 -0.9110599637
0.6248871175 -0.9087836012
0.6245743308 -0.9098304139
0.6257962968 -0.9050515001
0.6250011655 -0.9077304463
0.6253677572 -0.906497438
0.6269323555 -0.9032555749
0.6264862999 -0.904765923
0.6265849739 -0.904432272
0.6275516736 -0.8996111267
0.6270117413 -0.9014550941
0.6276946461 -0.8991215396
0.6287854 -0.8954769247
0.6281165748 -0.8977802949
0.6283341197 -0.8970324082
0.6291898296 -0.8941184759
0.6294279102 -0.8932910843
0.6291327547 -0.8943165998
0.6307381312 -0.8900380242
0.6303295463 -0.8914657341
0.6306110287 -0.8904826359
0.6312457993 -0.8868422449
0.6310637386 -0.8874829365
0.6316937286 -0.8852621459
0.6324928474 -0.8825245054
0.6327324953 -0.8816711644
0.6318680139 -0.8847421731
0.6329341286 -0.880953049
0.6335681005 -0.878686956
0.6337492178 -0.8780375827
0.6342720489 -0.8761552686
0.634553701 -0.8751390817
0.6339542914 -0.8772991667
0.6348075543 -0.8742258702
0.6356737193 -0.8710822517
0.6356816181 -0.8710534914
0.6366273485 -0.8688127543
0.6360953022 -0.8707560848
0.6364684314 -0.8693940037
0.6375359742 -0.8639764568
0.6372399356 -0.8650677645
0.6367318567 -0.8669352492
0.6382410839 -0.8616450909
0.6385354942 -0.8605516878
0.6378262505 -0.863181783
0.6395133441 -0.8564167506
0.6387756889 -0.8591706305
0.6389964739 -0.8583479074
0.6400941917 -0.8549016066
0.6398372162 -0.8558666881
0.6405490239 -0.8531891226
0.6409948528 -0.850882777
0.6410098257 -0.8508261026
0.6411592785 -0.8502600735
0.6424453017 -0.8466902944
0.6419227712 -0.848681412
0.6422469194 -0.8474470988
0.6426110806 -0.8451826496
0.6432110692 -0.8428776933
0.643286199 -0.8425883894
0.6437307867 -0.8408757582
0.644312176 -0.8386290551
0.6438162363 -0.8405461179
0.6445457751 -0.8348538733
0.6445329075 -0.8349037775
0.6448719222 -0.8335875047
0.6456587623 -0.8333905155
0.6464723672 -0.8302018194
0.6458530501 -0.8326306734
0.6474023714 -0.8271478974
0.6465607175 -0.8304679019
0.64718805 -0.8279951177
0.6482965699 -0.8229878087
0.6484333463 -0.8224433127
0.6483929969 -0.8226039929
0.648754093 -0.8211648805
0.6490993676 -0.8197866804
0.6492845847 -0.8190460485
0.6495845194 -0.8175935284
0.6497205871 -0.8170476298
0.650310125 -0.814676686
0.6505784892 -0.8130558884
0.65063639 -0.8128218674
0.6511320045 -0.8108150337
0.652157075 -0.8082337203
0.6516981743 -0.8101029391
0.6520080528 -0.8088413449
0.6530265793 -0.8038688801
0.6531952096 -0.8031762975
0.6525491101 -0.8058257584
0.6541681748 -0.800592829
0.6539418511 -0.8015283616
0.6538354558 -0.8019676828
0.6548086316 -0.7969764616
0.6547602591 -0.7971773614
0.6549561072 -0.7963635816
0.6559285904 -0.7918389906
0.6559805385 -0.7916214055
0.6554174171 -0.7939761809
0.6569884854 -0.7875373897
0.6565693332 -0.7892994991
0.656709972 -0.7887087813
0.6581311022 -0.7842174863
0.6576827768 -0.7861124485
0.6579181702 -0.7851181706
0.6589323144 -0.7773784443
0.6582466654 -0.7802996066
0.6582721211 -0.7801913796
0.6597071807 -0.7738547007
0.6594148589 -0.7751062328
0.6591868441 -0.7760808519
0.6602272439 -0.7724320741
0.6602008586 -0.7725455011
0.6610955713 -0.7686888212
0.6617677701 -0.7651184398
0.6612337862 -0.767432406
0.6612272027 -0.7674608871
0.6621588343 -0.7652504852
0.662746824 -0.7626874691
0.6621852289 -0.7651356311
0.6636804508 -0.7565096406
0.6632340483 -0.7584675168
0.663093076 -0.759084696
0.6641672364 -0.7564607091
0.6643603436 -0.7556089032
0.6647730579 -0.7537850444
0.6658756702 -0.7489815532
0.6654497268 -0.7508749056
0.6652859921 -0.7516014235
0.6667309006 -0.7454175113
0.6664760297 -0.7465568662
0.6664190366 -0.7468114053
0.6670290473 -0.7437470626
0.6673030663 -0.7425137814
0.6673823899 -0.7421563926
0.6680726423 -0.7390545494
0.6689227248 -0.7352123666
0.66801904 -0.7392961701
0.6691265355 -0.7342849876
0.6692000375 -0.7339499327
0.6689559055 -0.7350622362
0.6707178022 -0.7265505063
0.6702908896 -0.7285036303
0.6700647732 -0.7295361311
0.6714847004 -0.7235062213
0.67183188 -0.7219071255
0.6718162265 -0.7219792944
0.6719948323 -0.7196812335
0.6719806877 -0.7197465084
0.6726351515 -0.7167206646
0.6735126746 -0.7139309403
0.6729896743 -0.7163650075
0.6734566331 -0.7141921108
0.6744393325 -0.7081263867
0.6741085537 -0.7096731573
0.6738658021 -0.710806432
0.675144721 -0.7051095704
0.6750944629 -0.7053457254
0.6752006819 -0.7048465394
0.6763581803 -0.699836465
0.6758268271 -0.7023523066
0.6763302578 -0.6999688605
0.6773174385 -0.696214267
0.6776939448 -0.6944224211
0.6769377349 -0.6980174772
0.6782020885 -0.6919937689
0.6786624718 -0.6897925344
0.6779881555 -0.6930147129
0.6792974904 -0.6867391581
0.6794015305 -0.6862381555
0.6789086313 -0.6886091284
0.6802931516 -0.681934873
0.6802213809 -0.6822820066
0.680012361 -0.6832921862
0.6809661458 -0.6786730755
0.6815442256 -0.6758615962
0.6810809348 -0.678115515
0.6825687433 -0.6723807139
0.6819751605 -0.6752794268
0.6823099126 -0.6736458547
0.6830850679 -0.6683239358
0.6834793321 -0.6663849949
0.6831055171 -0.6682234719
0.6840276545 -0.6636814811
0.6843088633 -0.6622918465
0.6841862232 -0.6628981516
0.6853733169 -0.6567365266
0.6847340042 -0.6599107744
0.6849850693 -0.6586655206
0.6864778651 -0.6540115235
0.6860694517 -0.6560477369
0.6863115061 -0.6548414746
0.6865709841 -0.6510360509
0.6871195616 -0.648285768
0.6867367885 -0.6502056455
0.6883383766 -0.6454984562
0.6882729524 -0.6458290232
0.6883494526 -0.6454424814
0.6891641026 -0.6379658828
0.6892411645 -0.6375748199
0.6887905817 -0.6398591147
0.6903453444 -0.6331805869
0.6900407525 -0.6347350149
0.6897997912 -0.6359629523
0.6908767983 -0.6273550276
0.6906583387 -0.6284749973
0.6906695382 -0.6284176127
0.6923174961 -0.6207735715
0.6914095087 -0.6254482708
0.6916502532 -0.6242109724
0.6927079631 -0.6198086067
0.6928401646 -0.6191250727
0.6930971847 -0.6177948341
0.693487794 -0.6157711376
0.6938877014 -0.613690051
0.6939806434 -0.6132057736
0.6951603925 -0.607948969
0.6945707203 -0.6110314017
0.6950003821 -0.608786324
0.6958175246 -0.603776349
0.6953769297 -0.6060887346
0.6962573509 -0.6014628011
0.6972591864 -0.598414487
0.6969686742 -0.5999510136
0.6967902984 -0.6008933256
0.6982205693 -0.5918387407
0.6973999028 -0.596192781
0.6979075148 -0.5935017813
0.6990160844 -0.5859187704
0.6983466648 -0.5894889232
0.6986213811 -0.5880252595
0.699692083 -0.5842053144
0.6996693337 -0.584327203
0.7000854108 -0.5820957075
0.7002611329 -0.5799902706
0.7005693976 -0.5783320069
0.7010188086 -0.575909899
0.7021433027 -0.5718622925
0.701837697 -0.5735186387
0.7015633818 -0.5750032599
0.7025869993 -0.5674163678
0.7029744428 -0.5653082545
0.7029381075 -0.5655061294
0.7038559094 -0.5630828681
0.7038092773 -0.5633379133
0.7038841647 -0.5629283024
0.7042478034 -0.558351417
0.7048328216 -0.5551406609
0.7044781411 -0.5570883508
0.7059859327 -0.5477888902
0.7053360397 -0.5513752422
0.7051052449 -0.5526461271
0.7065377469 -0.5457311069
0.7068184099 -0.5441769135
0.7068659996 -0.5439131722
0.707858485 -0.539176264
0.7076392623 -0.5403982985
0.7072726443 -0.5424390919
0.708732522 -0.5326479608
0.7082582594 -0.5353011471
0.7082681605 -0.5352458186
0.7099410211 -0.5302730724
0.7098172701 -0.5309699839
0.7096083433 -0.5321456354
0.710064686 -0.5260182992
0.7107601636 -0.5220917227
0.7107478537 -0.5221613355
0.7117561718 -0.5177973442
0.7110402716 -0.5218581611
0.7118372524 -0.5173365615
0.7120526849 -0.5147598399
0.7123744961 -0.5129273816
0.7120775937 -0.5146181031
0.7130959332 -0.5088092753
0.7136632116 -0.5055613289
0.7134052224 -0.5070395138
0.7141411731 -0.5028198912
0.7144477555 -0.5010552661
0.7140250527 -0.5034875976
0.71489153 -0.4985041053
0.7149756884 -0.4980172528
0.715103749 -0.4972760642
0.7163462774 -0.4886516249
0.7158313118 -0.491637492
0.7163778687 -0.4884682211
0.7177606585 -0.4848757543
0.7174243943 -0.4868334038
0.717449228 -0.486688932
0.7179470876 -0.480757921
0.7183065824 -0.4786511927
0.7179376463 -0.4808132025
0.7196923228 -0.4722876291
0.7189989733 -0.4763650636
0.7194769232 -0.4735557279
0.720674241 -0.4669488575
0.7199601726 -0.4711669133
0.7205789351 -0.4675126276
0.720958879 -0.4630204035
0.7215347219 -0.4596018576
0.7214397228 -0.4601664418
0.7226303226 -0.4530061821
0.721766669 -0.4581532139
0.7220897658 -0.4562300288
0.7227183772 -0.4525522686
0.7231740257 -0.4498212405
0.7226647717 -0.4528731985
0.7238713101 -0.4432379638
0.7238008019 -0.4436614414
0.7240918657 -0.4419124294
0.7250604408 -0.4384776771
0.7255553829 -0.4354904151
0.7249850512 -0.4389321198
0.7255877158 -0.4352942636
0.7261895382 -0.4316453005
0.7265245313 -0.4296099632
0.7274082928 -0.423440928
0.7268755717 -0.4266877471
0.7266748688 -0.4279090123
0.7281279491 -0.419827244
0.7282637878 -0.4189957206
0.7278704575 -0.4214020957
0.728954868 -0.4124182569
0.7287476707 -0.4136905832
0.7287383496 -0.4137477937
0.7298879236 -0.4090124884
0.7300372596 -0.4080897641
0.7296281753 -0.4106160076
0.7314053668 -0.4002174737
0.7305935715 -0.405247493
0.7310164716 -0.4026293401
0.7319235512 -0.3969972022
0.7316829886 -0.3984934683
0.7323378679 -0.3944165694
0.7332856724 -0.3868062943
0.7326289557 -0.3909113178
0.7325531172 -0.3913846256
0.7336744794 -0.3854619698
0.73428587 -0.3816234914
0.7338133746 -0.3845908283
0.7345266921 -0.3801120314
0.7346263612 -0.379482844
0.7344134553 -0.3808265456
0.735473352 -0.3741394917
0.7359181399 -0.3713265152
0.7357257028 -0.3725441985
0.7368387929 -0.366305109
0.7365813224 -0.3679404402
0.7372217234 -0.3638696249
0.737599426 -0.3615562421
0.7377595452 -0.3605362978
0.7382344964 -0.3575068567
0.7388039544 -0.3503961857
0.738513757 -0.3522545578
0.7383932861 -0.3530253683
0.7398220505 -0.3464093381
0.7400639708 -0.3448544744
0.7400961156 -0.3446477559
0.7405089148 -0.3419855247
0.7411692345 -0.3377207772
0.7403709109 -0.3428753601
0.7418807052 -0.3302986205
0.7413311024 -0.3338616409
0.7412360135 -0.3344772698
0.7430815693 -0.3301130643
0.7429361879 -0.3310610307
0.7431193782 -0.3298664366
0.7435533894 -0.3191744064
0.7433929744 -0.3202223989
0.7433135502 -0.3207410219
0.7447560522 -0.3158510331
0.7446497393 -0.3165490843
0.744827915 -0.3153790099
0.7451801252 -0.3115446252
0.7455626094 -0.3090263716
0.7452913217 -0.3108129186
0.7463581789 -0.3037758143
0.7469919025 -0.2995812466
0.7467936885 -0.3008943676
0.7476331576 -0.2935849501
0.7474856529 -0.2945647731
0.7471635118 -0.2967026151
0.7484457509 -0.2899176029
0.7485700325 -0.2890893124
0.7487460082 -0.2879157915
0.7497358044 -0.2812952253
0.7499456929 -0.2798881598
0.7497692442 -0.2810711287
0.7502542578 -0.2764451772
0.7503081087 -0.276083375
0.7505961411 -0.2741468811
0.7514183229 -0.2699825966
0.7519078263 -0.2666770928
0.7517124242 -0.2679973689
0.7522155753 -0.2645966438
0.7523567931 -0.2636404483
0.7525937707 -0.2620346544
0.7531466581 -0.2582851424
0.7535168788 -0.2557664412
0.7530853212 -0.258702077
0.7540411295 -0.2521987749
0.754584268 -0.2484936075
0.7548641337 -0.2465813373
0.7549425811 -0.2460405967
0.755330672 -0.2433837355
0.7551983712 -0.244289918
0.7566549149 -0.2352609788
0.7563564541 -0.2373151994
0.7562436661 -0.2380908645
0.7569688419 -0.2321275351
0.7576735707 -0.2272629958
0.7577908339 -0.2264522693
0.7580608822 -0.223367514
0.758040794 -0.2235066085
0.7585382199 -0.2200591586
0.7596270027 -0.2123291531
0.7589660687 -0.2169276687
0.7589425125 -0.2170913471
0.7599769035 -0.2094044137
0.7597991669 -0.2106438556
0.7605859038 -0.2051511378
0.761435282 -0.2032316216
0.7613366278 -0.2039227241
0.7613841378 -0.2035899347
0.7617625575 -0.198762664
0.7622801647 -0.1951235134
0.7621594292 -0.1959730131
0.763478248 -0.186817444
0.7628519908 -0.1912407591
0.7632514214 -0.188420758
0.7638135503 -0.1843005153
0.7642368099 -0.1813019372
0.7641067125 -0.1822241225
0.7652393736 -0.170448075
0.764720618 -0.1741364838
0.764662523 -0.1745490962
0.7659898944 -0.168831042
0.7661931273 -0.1673799719
0.7660089015 -0.1686953791
0.7666868822 -0.1638499767
0.7669775084 -0.1617691483
0.7667697855 -0.1632566359
0.7675887617 -0.1573852944
0.7683787583 -0.1517046574
0.7682023889 -0.1529743304
0.7687391749 -0.1491074428
0.7694621869 -0.1438868036
0.7689562091 -0.1475417811
0.7704681943 -0.1362493464
0.7698246014 -0.1409145852
0.7696926842 -0.1418694466
0.7714666309 -0.1297050899
0.770780932 -0.1346885444
0.770815362 -0.1344386185
0.7723866164 -0.1226273166
0.7723383055 -0.1229803829
0.7715876037 -0.1284586188
0.7733208209 -0.1163736476
0.7726301026 -0.1214321988
0.77301668 -0.1186026345
0.7740880199 -0.1101554077
0.7742508365 -0.1089570118
0.7735056128 -0.1144363369
0.7748050849 -0.1038626706
0.7745839306 -0.1054927517
0.775112361 -0.1015956267
0.7756331927 -0.09614633072
0.7753982051 -0.09788355186
0.7760756866 -0.09287103123
0.7768471832 -0.08814244697
0.7765062474 -0.0906735453
0.7768863968 -0.08785112649
0.7783050281 -0.07890665033
0.7783151635 -0.07883102609
0.7775917581 -0.08422173272
0.77891683 -0.07432912784
0.7792170978 -0.07208170881
0.7785393443 -0.07715106748
0.7795074958 -0.06990343932
0.7798877585 -0.06704859431
0.7799971071 -0.06622693429
0.780482228 -0.06257834761
0.7805750883 -0.0618793571
0.7804939167 -0.06249037624
0.7819173743 -0.05278744264
0.7816535884 -0.05478138204
0.781849746 -0.05329881803
0.7828506438 -0.04770687173
0.7827284705 -0.04863392332
0.7831638986 -0.04532806387
0.7841011338 -0.03773648915
0.7833275034 -0.04362599576
0.7841511151 -0.03735543863
0.7846917747 -0.03065942775
0.7847894912 -0.02991285061
0.7845568276 -0.03169003452
0.7853746918 -0.02543803877
0.785587195 -0.02380839217
0.78560004 -0.02370984802
0.786824474 -0.01365190026
0.7865714861 -0.01559810519
0.7863394603 -0.01738154161
0.7872035533 -0.01138694193
0.7879566536 -0.005575606844
0.7878849895 -0.006129261335
0.788908077 -0.002729202274
0.7886907565 -0.004413277595
0.788998329 -0.002029443117
0.7899801355 0.007022311022
0.7898063807 0.005670737981
0.7894622917 0.00299659124
0.7904462007 0.01496126964
0.7901241098 0.01245246061
0.7907769884 0.01754071753
0.7913814732 0.02104349124
0.7914659273 0.0217047032
0.7911990245 0.01961570801
0.7921439095 0.02973961903
0.7921322484 0.02964820978
0.792643682 0.03366069331
0.7938956573 0.03682816837
0.7935418191 0.0340445394
0.7936870981 0.0351870363
0.7947545085 0.04550464706
0.7942595914 0.04159521372
0.7946785185 0.04490396267
0.795191863 0.0510286693
0.7956031059 0.05428949295
0.7950797919 0.05014082254
0.7966429285 0.06255254018
0.7964539306 0.0610486459
0.7959330067 0.05690851145
0.7977988064 0.06622034268
0.7977021496 0.06544810741
0.7976317237 0.06488560043
0.7986404326 0.0797526481
0.7979474777 0.07420503813
0.7981980881 0.07620987034
0.7989991251 0.08137806301
0.799613572 0.0863142472
0.798896458 0.08055427088
0.8004488683 0.09440892901
0.8002959433 0.09317638266
0.7998791484 0.08982028039
0.801280058 0.09975136829
0.8011882107 0.09900897307
0.8007847436 0.09575045582
0.802713069 0.1077216816
0.8021283416 0.102981699
0.8025700851 0.1065617617
0.80312846 0.1149288363
0.8028051233 0.1123002945
0.8036988953 0.1195729894
0.8045247272 0.1261199832
0.8045545838 0.1263638815
0.8039556749 0.1214759716
0.8049316278 0.1306062916
0.8047891658 0.1294409187
0.8055941427 0.1360329777
0.8066368916 0.1418769481
0.8058366906 0.1353049567
0.8062689006 0.1388525313
0.807107637 0.1492969645
0.8069072464 0.1476448623
0.8070117773 0.1485065239
0.8078505275 0.1534473551
0.8084337368 0.1582695049
0.8080706872 0.1552666294
0.8094026444 0.1655832648
0.8086294489 0.1591688702
0.8093440059 0.1650962402
0.8099349169 0.170723276
0.8099685415 0.1710031301
0.809920601 0.1706041354
0.8108430821 0.1771001771
0.8109613332 0.1780856408
0.8115148489 0.1827034381
0.8124575459 0.1887431832
0.8122488054 0.1869936668
0.8118739437 0.1838547745
0.8126445411 0.193353705
0.8128259766 0.1948777124
0.813024572 0.1965468714
0.8136515231 0.2018152617
0.8137699615 0.2028136322
0.8138477126 0.2034692354
0.815133738 0.2143218305
0.8151016067 0.214050145
0.8148009236 0.2115090682
0.8160105713 0.2217461377
0.816049332 0.2220749763
0.8156590391 0.218765652
0.8171826893 0.2317016625
0.8172764548 0.2324981362
0.8171731803 0.2316209034
0.8182915794 0.2374040479
0.8179027618 0.2340901038
0.8180786955 0.2355891075
0.8184543422 0.2425484981
0.8190563111 0.247697192
0.8184563597 0.2425657371
0.8198430211 0.2544137306
0.8196381201 0.2526557766
0.8199961194 0.2557279767
0.8206060082 0.2658137512
0.8205384927 0.2652329938
0.8204180305 0.2641970999
0.8221537492 0.2734182383
0.8213597172 0.2665610023
0.8219794566 0.2719116034
0.8223624211 0.2761441287
0.822641002 0.2785576804
0.8227876096 0.2798286859
0.8233784284 0.2868229635
0.8234395833 0.2873536761
0.8240499951 0.2926564344
0.8248948252 0.2981378042
0.8250281575 0.2992990046
0.8247767072 0.2971095051
0.8261144328 0.3078360121
0.8253659868 0.3012965212
0.825734136 0.3045113192
0.8270176989 0.3146368006
0.8262954496 0.3083062076
0.8270208873 0.3146647783
0.8272945019 0.3191318959
0.8278979245 0.3244389412
0.8271641504 0.3179867497
0.8288097273 0.3324721341
0.82893923 0.3336148374
0.8283527757 0.3284436897
0.8294404033 0.3380438463
0.829916351 0.3422541711
0.8296691726 0.3400668247
0.8308494544 0.3486222442
0.83013499 0.3422863513
0.8310360182 0.350278953
0.8315494616 0.3588735889
0.8311497435 0.3553196803
0.8315709336 0.3590646185
0.8328093358 0.3651855894
0.8322649167 0.3603277907
0.832953087 0.3664695951
0.8336765909 0.3757308802
0.8338656353 0.3774208986
0.8339346401 0.3780380261
0.8345121059 0.3854740974
0.834177072 0.3824660471
0.8343525516 0.3840411878
0.8357449814 0.3944938624
0.8352093067 0.3896730551
0.8353623424 0.3910495154
0.8361832105 0.3982571705
0.8363736631 0.3999774533
0.8361163839 0.3976537831
0.8372110881 0.4095036758
0.8370640722 0.4081737184
0.8376071251 0.4130892501
0.8388609435 0.4185066957
0.8383408631 0.4137876651
0.8385958078 0.4161000386
0.8390751991 0.4244590515
0.8398298317 0.4313325978
0.839638295 0.4295865456
0.8407160851 0.4383113575
0.8400980989 0.4326693395
0.8403645201 0.4351004244
0.8410135865 0.4421455761
0.8412145459 0.4439849675
0.8411600667 0.4434862097
0.8425326853 0.4582552158
0.8420598324 0.4539121684
0.8419068067 0.4525079471
0.8428464431 0.4647735376
0.8428315184 0.4646362396
0.8431602145 0.4676614104
0.8446438396 0.4736543577
0.8442251833 0.4697850731
0.8441518661 0.469107948
0.8455043571 0.4810879495
0.8452765862 0.4789770134
0.8452553937 0.4787806761
0.8462219656 0.490460105
0.845830057 0.4868212895
0.8464747318 0.4928091895
0.847308704 0.5015587981
0.8467065549 0.4959466983
0.8472830059 0.5013190902
0.8482210978 0.508793848
0.8484279216 0.5107269337
0.8482596337 0.5091539383
0.8491033425 0.5144125627
0.8491176645 0.5145465601
0.8495645215 0.5187301289
0.8496726526 0.5223801571
0.8498089126 0.5236616164
0.8496314584 0.5219928436
0.8514727729 0.5378500228
0.8506294062 0.5299037745
0.8513544359 0.5367338938
0.8522975292 0.5489286675
0.8517682392 0.5439286465
0.8517971886 0.5442019266
0.8534112424 0.5543575606
0.8526842039 0.5474701256
0.8535073532 0.5552691058
0.8542353625 0.5677108524
0.8539024773 0.5645482175
0.853520388 0.5609217758
0.8552665206 0.5749775885
0.8547261534 0.5698307401
0.854997983 0.5724188623
0.8556418846 0.5788707259
0.855767007 0.5800649646
0.8557525168 0.5799266406
0.8572262936 0.5930444472
0.8570487333 0.5913428837
0.8566789763 0.5878022111
0.8574411742 0.6017875559
0.8575212975 0.6025571454
0.8578769099 0.6059749044
0.8585567582 0.6068010236
0.8593119284 0.6140742436
0.8591682649 0.6126894088
0.8594805372 0.6157002441
0.8600844596 0.6215305058
0.8598990206 0.6197392379
0.8605818034 0.6263370884
0.8609313796 0.6297229753
0.8605200088 0.6257389066
0.8616549877 0.6372742535
0.8615458189 0.6362150133
0.8621652835 0.6422297785
0.8631899538 0.6486785878
0.862494739 0.6419114536
0.8631543701 0.6483319058
0.8634936536 0.6546263977
0.8642471548 0.6619833459
0.8640056471 0.6596236825
0.8651859366 0.6689907837
0.8647190398 0.6644185935
0.8646671171 0.6639104899
0.8655514133 0.6747534647
0.865918447 0.6783532481
0.8661379484 0.680507795
0.8670647821 0.683363287
0.8669650753 0.6823830511
0.8670228213 0.6829507299
0.8679268731 0.6961526219
0.8675758556 0.6926900865
0.8678251482 0.6951488383
0.8684635521 0.7034317086
0.86880696 0.7068268061
0.8690461693 0.7091936163
0.8699533827 0.7141165566
0.8694862835 0.7094826315
0.8700629413 0.7152042961
0.8703920511 0.7225487337
0.8706832545 0.7254421809
0.8710462939 0.7290525888
0.8717619533 0.7324066327
0.8716090528 0.7308816968
0.871943911 0.7342221858
0.8724777531 0.7491160543
0.8721850105 0.7461913449
0.8721453694 0.7457954778
0.8736471829 0.7589995202
0.8731656921 0.7541720553
0.8732007498 0.754523337
0.8747824218 0.7664401394
0.8748893241 0.7675132426
0.8749799101 0.7684228013
0.8752329022 0.7709750014
0.8757266588 0.7759497008
0.8753843995 0.7725006725
0.8764421636 0.7818024567
0.8763773469 0.7811477983
0.8767779719 0.7851959793
0.8773495416 0.7923464395
0.8777081892 0.7959778621
0.8777203876 0.7961014352
0.8780963131 0.7999154894
0.878593986 0.8049679109
0.8785643918 0.8046672821
0.8790589663 0.8096944392
0.8793793456 0.8129544735
0.8793624177 0.8127821537
0.8804234814 0.8242033243
0.8803548446 0.8235027529
0.880246004 0.8223920821
0.8810306232 0.8298008052
0.8817937041 0.8376104737
0.8812320534 0.8318608027
0.8823250497 0.8430577001
0.8822490576 0.8422781836
0.8818848235 0.8385440691
0.8836616029 0.8560892627
0.8832465071 0.8518182665
0.883096672 0.8502777209
0.884481094 0.8652367471
0.8845948377 0.8664102734
0.8840287923 0.8605736558
0.8847677979 0.8681976369
0.8856285014 0.8770938532
0.8853690779 0.8744103636
0.8862193087 0.8838319849
0.885845192 0.8799567483
0.8865368476 0.8871241154
0.8876344943 0.8979049142
0.8875268536 0.8967854606
0.8867870871 0.8891003632
0.8883526521 0.9070871052
0.8879445096 0.9028357046
0.8880080678 0.9034974619
0.8894366126 0.9137346622
0.8891900459 0.9111610214
0.8892785956 0.9120851076
0.8898665909 0.9238053246
0.8899215592 0.9243806103
0.8902469845 0.9277880968
0.8910324158 0.9334005883
0.8914189101 0.9374585211
0.8907333016 0.9302628399
0.8921754697 0.9466930218
0.8920092291 0.9449440079
0.8919023995 0.9438204468
0.8932225308 0.9595070707
0.8928065381 0.9551201263
0.8927346981 0.9543629918
0.894013492 0.9648010931
0.8942057241 0.966833175
0.8942373548 0.967167638
0.8951815978 0.9771682928
0.8952166106 0.9775397169
0.8946923779 0.9719819721
0.8959578278 0.9850484688
0.8958993072 0.9844267501
0.8961818953 0.9874297925
0.8965120489 0.9913009268
0.8974415903 1.001202444
0.8966518891 0.9927890289
0.8979296316 1.006406929
0.898339998 1.010792083
0.8974623551 1.001419137
0.8988854281 1.02140959
0.8985781189 1.018118594
0.8986440414 1.018824349
0.900109587 1.029749113
0.9002997918 1.031789421
0.8999396989 1.027927561
0.9004123863 1.033002959
0.9010667515 1.040039356
0.9005300312 1.034267149
0.9019148089 1.049444125
0.9013748338 1.04362465
0.902238938 1.052941121
0.9029430168 1.060277859
0.9030153912 1.061060566
0.902611829 1.056697956
0.9035997303 1.067384831
0.9042411528 1.074336803
0.90404479 1.072207378
0.9043400996 1.080085857
0.9043001542 1.079652485
0.9050688658 1.087999825
0.9054186429 1.087127608
0.9055529295 1.088588696
0.9054319235 1.087272084
0.9063647359 1.097427835
0.90651004 1.099015089
0.9062939709 1.096655027
0.9081456134 1.116892918
0.9081129497 1.116535208
0.9073018007 1.107661251
0.9091018554 1.127372996
0.9091302479 1.127684397
0.9086404162 1.122315097
0.9100355656 1.132379824
0.9096361749 1.127987685
0.9100494808 1.132532928
0.9106115878 1.143569745
0.9103643162 1.140846149
0.911013442 1.147999507
0.9112340309 1.150844446
0.9120395493 1.159741738
0.9112545998 1.151071422
0.912669229 1.166706858
0.9129197964 1.169482811
0.9122235875 1.161773907
0.9136122529 1.177163079
0.9136518089 1.177601932
0.9137016261 1.178154687
0.914270616 1.184473527
0.9144882283 1.186895249
0.91424653 1.184205563
0.9151249123 1.193977599
0.9152244408 1.195088261
0.9152278072 1.195125832
0.9168172393 1.21541926
0.9161695722 1.208180845
0.9161829447 1.208330183
0.9170743259 1.215747493
0.9179380069 1.225423241
0.9173992373 1.2193851
0.9183485966 1.231826601
0.9180957901 1.228989572
0.918686476 1.235621005
0.9196821777 1.24895649
0.9190101342 1.241391821
0.9190845846 1.242229255
0.9206155455 1.252778564
0.9204889763 1.251351248
0.9204939387 1.2514072
0.9213065948 1.261695582
0.9213345029 1.262010877
0.921739027 1.266583393
0.922757981 1.273865846
0.9223618193 1.269378114
0.9227537543 1.273817944
0.923533283 1.286939934
0.923116012 1.282200132
0.923588153 1.287563553
0.9247532854 1.298503068
0.9245167131 1.295807514
0.9242023997 1.292228484
0.9257405516 1.313417179
0.9252537655 1.307859373
0.9249268558 1.304130501
0.9260756989 1.317571932
0.92622133 1.319237198
0.9261006003 1.317856635
0.927216071 1.33062646
0.9276279562 1.33534722
0.9271206634 1.329533609
0.9284098253 1.342126776
0.9283499986 1.341439085
0.9281958028 1.339667094
0.9293839656 1.350867691
0.9291541026 1.348220001
0.9296680673 1.354142092
0.9300504341 1.364050366
0.9300069398 1.363548487
0.93036282 1.36765646
0.9310870143 1.372384088
0.9311295602 1.372875791
0.9316061563 1.378387138
0.9320537484 1.386804764
0.9318605138 1.384565042
0.9324196062 1.391048052
0.9331629724 1.399273385
0.9332049713 1.399761867
0.9327541806 1.394521273
0.9343374996 1.412941055
0.9344574108 1.414338569
0.9338029831 1.406716191
0.9355199458 1.422374994
0.9353138026 1.419966515
0.9349029982 1.415170272
0.936404537 1.436735774
0.9360964582 1.433129436
0.9356497557 1.427904907
0.9365761553 1.439101611
0.9374700834 1.449584373
0.936786601 1.4415675
0.9381863248 1.455875891
0.9376637898 1.449735672
0.9383853537 1.458216573
0.9391200021 1.469100693
0.9387010543 1.464165172
0.9390592795 1.468385042
0.9395356111 1.473888062
0.9402365699 1.482161795
0.9396123074 1.4747927
0.9407411981 1.486864089
0.9408567581 1.488230138
0.9413161789 1.493664552
0.9422272062 1.510236507
0.9414523184 1.501049534
0.941433399 1.500825429
0.9429918502 1.513937961
0.9425363871 1.50852675
0.9431950294 1.516353664
0.9435099817 1.5209739
0.9442871869 1.530231284
0.9437482301 1.523809982
0.9445746265 1.533657637
0.944672575 1.534826784
0.9448472917 1.536912902
0.9457269013 1.547422824
0.9458206604 1.548543844
0.9460458969 1.551237821
0.9467684218 1.559891791
0.9470503845 1.563274707
0.9463136519 1.554440074
0.94786032 1.572997333
0.9481854393 1.576904576
0.9474776208 1.568401734
0.9489473569 1.583823231
0.9487664244 1.581644048
0.9487585988 1.581549815
0.9498625304 1.598390754
0.9493102924 1.591724732
0.9497898803 1.597513333
0.950653579 1.607243944
0.95054253 1.605901263
0.9507837364 1.608818084
0.9520578303 1.623675256
0.9520643556 1.623754317
0.9517811123 1.620323553
0.953032087 1.634213265
0.9525423791 1.628263493
0.952495641 1.627695979
0.9531430084 1.636854037
0.9535735692 1.64209339
0.9539534485 1.646720148
0.9546394674 1.65625658
0.9545228735 1.654834395
0.9544630162 1.65410441
0.9558352483 1.672797789
0.9553067737 1.666337539
0.9551756843 1.66473622
0.9563534099 1.683815954
0.9561573072 1.681412121
0.9561654145 1.68151148
0.9573316759 1.688024762
0.9576642556 1.692107523
0.9574525769 1.689508604
0.9583443192 1.703100191
0.9582053016 1.701390707
0.9586172666 1.706458102
0.9596462287 1.71649985
0.9598555531 1.719082179
0.9597300998 1.717534385
0.96069611 1.729460832
0.9608202724 1.730995812
0.9601471144 1.722678733
0.9614300771 1.738542646
0.9616657592 1.741462035
0.9611142418 1.734632736
0.9619981933 1.745579682
0.9624281885 1.750912239
0.9628499943 1.756148058
0.9633599903 1.762489259
0.9637550856 1.767403707
0.9635266043 1.7645612
0.9643639818 1.772836624
0.9642741845 1.771717832
0.9646868364 1.776860881
0.9648952891 1.781605462
0.965260822 1.786169436
0.9655446581 1.789715833
0.9666913766 1.805143858
0.9659197425 1.795489485
0.9661844983 1.798800202
0.9669897648 1.807794029
0.9675282919 1.814545862
0.9676275578 1.815791267
0.9686814868 1.829033163
0.9686151494 1.828198955
0.9679584659 1.819947371
0.9688260033 1.830850902
0.9696471115 1.841189497
0.9689344716 1.832215592
0.9700856769 1.847390538
0.9699856572 1.846129044
0.9704931935 1.852533104
0.9710368847 1.864826005
0.9709233362 1.863391001
0.9708905092 1.862976204
0.9726422147 1.876162186
0.9717135147 1.864394862
0.9724906134 1.874239704
0.9732718381 1.887041632
0.9735467104 1.890533896
0.9727071509 1.879873621
0.9740466893 1.896891653
0.9744351175 1.901833403
0.9738847487 1.894832571
0.9748797102 1.91010468
0.9747386547 1.908307554
0.9753676659 1.916325627
0.9765224316 1.92846679
0.9764118083 1.927052465
0.9760008467 1.921801178
0.9774658013 1.939853557
0.9771896301 1.936316318
0.97657705 1.92847761
0.9779024842 1.95401452
0.9776840542 1.95121411
0.9775740957 1.949804856
0.9791412322 1.962042101
0.979361222 1.964870798
0.9787287856 1.956742236
0.9794995178 1.966652311
0.9803834043 1.978035247
0.9797014672 1.969251224
0.9809058416 1.990462239
0.9804866908 1.985049672
0.980817616 1.989322574
0.981464685 1.991983795
0.9818335938 1.996754329
0.9821384126 2.000698839
0.9827065465 2.008053274
0.9832493441 2.0150878
0.982713998 2.008149791
0.9835288011 2.018709133
0.9839950689 2.024764788
0.9835277137 2.018695016
0.9847559462 2.034654421
0.9852058175 2.040508823
0.9851870615 2.040264633
0.9858263983 2.048593937
0.9860685813 2.051749499
0.9862306935 2.053862643
0.9863540253 2.055475645
0.9872564956 2.067264125
0.9869382398 2.063104428
0.9874855056 2.070255302
0.9882041884 2.079662466
0.987375694 2.068819148
0.9884477398 2.082854304
0.9890781405 2.091123468
0.9883362797 2.081393356
0.9893086945 2.094147763
0.9898450544 2.101195884
0.9900813496 2.104303407
0.991078327 2.117428877
0.9909981958 2.116373065
0.9904818996 2.109574456
0.9915807972 2.124052839
0.9916572094 2.125061422
0.9914638666 2.122509748
0.9929215176 2.142214018
0.9922313548 2.133087603
0.9928234149 2.140915971
0.9940125292 2.156208717
0.9939857163 2.155853299
0.993736674 2.152553042
0.9945911243 2.163672146
0.9945297405 2.162857549
0.9947896442 2.166307308
0.9954191124 2.174878175
0.9957643041 2.17947118
0.9951561032 2.171380809
0.996098186 2.183908012
0.9965128487 2.189435926
0.9965774202 2.190297149
0.9978212561 2.206888399
0.9979281266 2.208316208
0.9971996572 2.198589793
0.9990144355 2.218166638
0.9987971775 2.215258171
0.998318539 2.208855031
0.9992499574 2.229662424
0.9990547852 2.227048332
0.9998205442 2.237310596


==> data/samplet1_1_8.txt <==
0.0009086607105 2.236305001
0.0002354693254 2.245363075
0.0007026438455 2.239075746
0.0002339755448 2.245383188
0.0006994379275 2.239118872
0.0008210103584 2.237483681
0.001472867552 2.225710398
0.001901879437 2.219948937
0.001167043902 2.229820522
0.002028906552 2.214088137
0.002131278797 2.212715177
0.002698565641 2.205112163
0.003732394495 2.195433706
0.003728121836 2.195490832
0.003546163005 2.197924109
0.004074515624 2.18667522
0.003964981909 2.188138848
0.004279449606 2.18393769
0.00463254718 2.179223634
0.005636338287 2.172629846
0.00521074596 2.178301567
0.00555925669 2.173656723
0.005970296243 2.162309928
0.0059362205 2.162763482
0.006768094014 2.151700071
0.007156550915 2.141895732
0.007039032296 2.143456292
0.00688292089 2.145529913
0.007905278787 2.139876813
0.008125172905 2.136962227
0.007895096045 2.140011812
0.008131709075 2.136875613
0.008115247129 2.13709376
0.009488544806 2.118917849
0.009733851752 2.115674952
0.009145464443 2.123456011
0.01049239536 2.105668546
0.01038771321 2.107049203
0.009854216141 2.114090113
0.01103036501 2.09857584
0.01158976547 2.091209774
0.01091767786 2.100060703
0.01201142298 2.077205146
0.01181414451 2.079796117
0.01182939627 2.079595769
0.01334665833 2.068135634
0.0135543713 2.065412583
0.01339545389 2.067495835
0.01293063542 2.073593065
0.0139209955 2.060611222
0.01408242664 2.05849739
0.01442702149 2.053987505
0.01513794518 2.044696057
0.01554979161 2.039318717
0.015545447 2.039375419
0.01574127404 2.036817815
0.0162079927 2.030730937
0.01658266393 2.025848783
0.01713570334 2.018654765
0.01718845081 2.017968648
0.01727332451 2.016864804
0.01701752148 2.020192298
0.01786057545 2.009232508
0.01793129533 2.008314014
0.01765257373 2.011934769
0.01783693157 2.009539619
0.01815044136 2.005468653
0.01950039548 1.991622713
0.01928339262 1.994432334
0.01876838971 2.001105365
0.01992008926 1.982534902
0.01985868224 1.983329213
0.02022475545 1.978595493
0.0200738993 1.980545787
0.02128156535 1.963371881
0.02078625622 1.969762886
0.0207365002 1.970405257
0.02229011065 1.95519312
0.02162159178 1.963802423
0.0223828857 1.9539993
0.02318868445 1.947227438
0.02306884327 1.948768639
0.02334715793 1.945190006
0.02325304974 1.946399837
0.02434535689 1.925566225
0.02435173117 1.925484552
0.02347825331 1.936686576
0.02460031653 1.920183417
0.02451365591 1.921293296
0.02526037746 1.911736538
0.02490352457 1.916301767
0.02628476026 1.90528297
0.02564552505 1.913448594
0.02623644517 1.905899764
0.02700931077 1.893453061
0.02643995738 1.900712001
0.02734370082 1.889193853
0.0277959998 1.879721672
0.02761136579 1.882070774
0.02787713853 1.878689634
0.02922377614 1.863376691
0.02926310731 1.862877901
0.02838538476 1.874018947
0.02980647171 1.857251759
0.02946584791 1.861567752
0.03023209962 1.851863094
0.03057831954 1.84622828
0.03122820891 1.83801586
0.03081435732 1.843244236
0.03216219815 1.835444055
0.03204070219 1.836977803
0.03210736827 1.836136171
0.03243251301 1.816434334
0.0323707801 1.817211933
0.03257962145 1.814581742
0.03398722298 1.811375396
0.03391391024 1.812295793
0.03414037397 1.809453148
0.03456873744 1.795981155
0.03515449978 1.788637085
0.03443095881 1.797709918
0.0359090855 1.779199856
0.03599324282 1.778147046
0.03567169897 1.782170599
0.03680228455 1.768046152
0.03676382462 1.768525783
0.03634750042 1.773720282
0.03614998714 1.776186302
0.03770735437 1.758542139
0.03765449761 1.7592004
0.0376451899 1.759316323
0.03869092264 1.744658054
0.03818729053 1.750919822
0.0388602409 1.742554421
0.03972088747 1.72780445
0.03929573161 1.733078234
0.03939415405 1.731856933
0.03915725796 1.734796964
0.04026872376 1.724956535
0.04058952868 1.720985131
0.04011222235 1.726894952
0.040743522 1.719079758
0.04103171392 1.715510832
0.04178000374 1.706270368
0.0414796078 1.709978074
0.04181319231 1.705860879
0.04260020597 1.696157229
0.04267870639 1.695190117
0.0426094153 1.696043763
0.04373285631 1.68390448
0.04311928893 1.691452042
0.043884823 1.682036691
0.04336530714 1.688424524
0.04451917674 1.672563503
0.04450105459 1.67278585
0.04426699332 1.675658422
0.04585234325 1.660190022
0.04540906493 1.665615342
0.04577204048 1.661172461
0.0452542361 1.667511555
0.04646903095 1.642961874
0.04607645832 1.647759799
0.04591159744 1.649775928
0.04759853969 1.634910513
0.04773842281 1.633206167
0.04691244199 1.643277628
0.04724108968 1.63926811
0.04872563641 1.621027319
0.04796567417 1.630272864
0.04806804108 1.62902658
0.04809575977 1.628689163
0.04881079627 1.619992253
0.04949127677 1.607659074
0.04893080787 1.61446453
0.04920945134 1.611080061
0.04893674928 1.614392343
0.05026003791 1.60078412
0.05012613492 1.602406479
0.05027122115 1.600648647
0.05123697713 1.587056701
0.0509868132 1.590079303
0.05112616494 1.588395379
0.05267094495 1.571285788
0.051816766 1.581587668
0.051931103 1.580207558
0.05220791146 1.576867789
0.05319297031 1.565373907
0.05276453267 1.570532608
0.05348822507 1.56182171
0.05433680026 1.553409124
0.0546568277 1.549565938
0.0540725529 1.556584536
0.0555233995 1.539186141
0.05553372417 1.539062535
0.05565693503 1.53758769
0.05517983493 1.543300901
0.05659809168 1.526335477
0.05655315191 1.526872222
0.05626692953 1.530292035
0.05723128957 1.516290436
0.05694218371 1.51973942
0.05690047717 1.520237158
0.05802554112 1.510729026
0.05787463965 1.512525738
0.05801975051 1.510797961
0.05848661897 1.505242998
0.05841816862 1.506057076
0.05953936507 1.489315706
0.05861195694 1.500330761
0.05884111993 1.497606776
0.06001196484 1.486661343
0.05987836367 1.488244874
0.06040468707 1.482009326
0.06108973016 1.473174304
0.06068197462 1.477996942
0.06136070708 1.469971867
0.06161878131 1.461016457
0.06157951973 1.461480059
0.06211286691 1.45518584
0.06282154774 1.452529975
0.0630893258 1.449377307
0.06280785544 1.452691232
0.06337956914 1.445962332
0.06266966763 1.454318985
0.06324123178 1.447589712
0.06440436772 1.436115364
0.06350827926 1.446637822
0.06426125677 1.437794412
0.06452274968 1.432535584
0.06481343527 1.429128852
0.06490289264 1.428080902
0.06477933656 1.429528358
0.06515156326 1.425168981
0.06585282918 1.416640319
0.06571404009 1.418263492
0.06557361777 1.419906295
0.0662713746 1.411748475
0.06594836826 1.415523268
0.06606504535 1.414159404
0.06703932748 1.408076222
0.06707484517 1.407662062
0.06732791189 1.404712115
0.06698831045 1.408671176
0.06786309392 1.393507777
0.068349667 1.387846185
0.06805240169 1.391304299
0.06752180538 1.397482703
0.06870700775 1.381168178
0.0683908298 1.384842298
0.06911876884 1.376387388
0.06991971004 1.369629769
0.07017480907 1.366673102
0.06983559077 1.370605119
0.07061799375 1.361547375
0.07067052414 1.360940663
0.07042201473 1.363811536
0.0721868619 1.349177729
0.07197815075 1.351583131
0.07191373386 1.352325775
0.07258181965 1.333569157
0.07249351276 1.334585811
0.07249301183 1.334591579
0.07412795269 1.321120835
0.07411960247 1.321216611
0.07382409732 1.32460723
0.07367412832 1.326328872
0.07329307352 1.330706107
0.07478050405 1.312758372
0.07422519146 1.319117908
0.07496357396 1.310663648
0.07470394915 1.313634597
0.07557386108 1.304567505
0.07601304669 1.299549873
0.07576681095 1.302362439
0.07663297526 1.292476142
0.07697340774 1.28859603
0.07622865283 1.29708851
0.07688076527 1.289651622
0.07763740331 1.280862658
0.07759881735 1.281301612
0.0775247388 1.282144443
0.07775524902 1.279522293
0.07847494198 1.271518075
0.07886306522 1.267113903
0.07833817864 1.273070946
0.07923280049 1.262921769
0.08003874503 1.253795117
0.07962729022 1.25845231
0.0800054526 1.254171779
0.08013178286 1.252747297
0.08041607263 1.249533713
0.08020498765 1.251919589
0.08136852406 1.238782545
0.08146790579 1.237662423
0.08162982451 1.235838022
0.08294493568 1.227133239
0.0826399752 1.230564208
0.08262856943 1.230692578
0.0829482768 1.227095664
0.08372852694 1.209923976
0.08322832705 1.215534919
0.08322050533 1.215622712
0.08449946449 1.20004392
0.0843152229 1.202106011
0.08412462962 1.204240158
0.0858155214 1.191538022
0.08521170223 1.198279658
0.08567320011 1.193126151
0.08638451171 1.182570747
0.08644888669 1.181853733
0.08642160768 1.182157555
0.08622167278 1.18438496
0.08762946808 1.169004609
0.08747473692 1.170723276
0.08714083831 1.174434235
0.08810284375 1.163468329
0.08854217582 1.158597827
0.08866989008 1.157182945
0.08887780882 1.154881934
0.08980864258 1.144587765
0.08897627725 1.153791857
0.09063234986 1.136473463
0.09041434133 1.138877493
0.09008224867 1.14254202
0.09170946793 1.124896595
0.09110257455 1.131578205
0.09128541842 1.129564134
0.09203730372 1.120034478
0.09218313845 1.118433172
0.09237343438 1.116344533
0.09303311705 1.107400957
0.09301663256 1.107581622
0.09350172498 1.102268223
0.09430949908 1.098538072
0.09419971858 1.099737589
0.09467201033 1.094579402
0.09480283668 1.08975174
0.09532086436 1.084106908
0.09517571118 1.085687879
0.09535010106 1.083788538
0.09613163882 1.075280189
0.09642488556 1.072090647
0.09643094319 1.072024784
0.09762431136 1.055584814
0.0967033183 1.065575719
0.09669429434 1.065673724
0.09845429318 1.052940713
0.09822929011 1.055375272
0.09796012391 1.058289475
0.0984609843 1.052868335
0.09939690448 1.03990971
0.09950632415 1.038727333
0.09957969435 1.037934684
0.09997722 1.033624024
0.09988569627 1.034609998
0.09989219113 1.034540022
0.1002538334 1.030645475
0.100295471 1.030197304
0.1002726336 1.030443111
0.1012679043 1.022130011
0.1010373189 1.024606566
0.101100396 1.023928957
0.1013298034 1.021465441
0.1018049312 1.014302319
0.1018958372 1.013327115
0.1024918602 1.006938736
0.1029879271 0.996362385
0.1027168577 0.9992613122
0.1027981578 0.9983916468
0.1026741917 0.9997177801
0.1038666609 0.9919605796
0.1042492861 0.9878827174
0.1035839238 0.9949764141
0.1049296002 0.9802934258
0.1047717785 0.9819727227
0.1048854168 0.9807634906
0.1052393766 0.9769992156
0.1049949038 0.9795987622
0.1059540782 0.9697552885
0.1062374417 0.9667496924
0.1060472634 0.9687666474
0.1064695872 0.9642889735
0.1071750813 0.956819736
0.1064906639 0.9640656353
0.1081544219 0.9513198478
0.1080533306 0.9523866282
0.1082114762 0.950717895
0.1088737133 0.9374869255
0.1084684419 0.9417536499
0.1089441697 0.9367456078
0.1089938083 0.9362234079
0.1096227905 0.9310094176
0.110129328 0.9256883376
0.109977245 0.9272852131
0.1104671151 0.9214967286
0.1104975443 0.9211775737
0.1109913764 0.9160015378
0.1112804479 0.9129747282
0.1117283819 0.9045618322
0.1114647129 0.9073161792
0.111628184 0.9056083016
0.1123752197 0.9021791092
0.1127431794 0.8983404137
0.1128911541 0.8967977168
0.1127605837 0.8981589361
0.1141357423 0.8841032937
0.1133040873 0.8927501045
0.1139057087 0.8864931108
0.1152318007 0.872133269
0.1147988188 0.8766230948
0.1143655261 0.8811212109
0.1145228477 0.8794874314
0.1156583494 0.8675450909
0.1152968941 0.8712874537
0.1161389185 0.8625749337
0.1162720867 0.8617111251
0.1166988436 0.8573042672
0.117061417 0.8535640542
0.1169570983 0.8546398153
0.1180542427 0.8430985909
0.1175202078 0.8485944781
0.1174179525 0.8496476916
0.1190891483 0.8369361675
0.1187169894 0.8407584654
0.1185060971 0.842926117
0.1191203713 0.8366156583
0.1195036608 0.8261433364
0.1192434598 0.8288099877
0.1198001147 0.8231073773
0.1207846691 0.8195082885
0.1206057399 0.8213372527
0.1208975997 0.8183543886
0.1209457534 0.8178624693
0.1219136077 0.8039832208
0.1216720082 0.8064434587
0.1211802179 0.8114562871
0.1226721707 0.7966166639
0.1221877133 0.8015416212
0.1225167994 0.7981954669
0.1229524299 0.7937704636
0.1238796039 0.7878291404
0.1233877922 0.7928128786
0.1239213589 0.7874063199
0.1248688639 0.7738819713
0.1248865505 0.7737030223
0.1248057515 0.7745205971
0.1252965495 0.769396107
0.1250931458 0.7714487115
0.1256638197 0.7656927076
0.1258659583 0.7636559794
0.1265168841 0.7568024198
0.1261780917 0.7602107292
0.1266289301 0.7556759004
0.127839809 0.7433733051
0.1270380776 0.7514157139
0.1273529871 0.7482546932
0.1286118202 0.7382637672
0.128041277 0.7439730476
0.12890025 0.7353808671
0.1289423548 0.7329667917
0.1296799386 0.7256055815
0.1291118856 0.7312735464
0.1305584327 0.7184442003
0.1303415945 0.7206025342
0.1304525278 0.719498183
0.1318037967 0.7044871077
0.1318150958 0.7043750604
0.1315500011 0.7070047702
0.1316026158 0.7064826874
0.1310396118 0.7120731166
0.131629603 0.7062149294
0.132182877 0.7007347938
0.1322533041 0.7000377685
0.1322999245 0.6995764339
0.1337435409 0.6847461472
0.1329751566 0.692334052
0.1330977515 0.6911223417
0.1346200895 0.6800404875
0.1341543609 0.6846272374
0.1345695783 0.6805376664
0.1355217884 0.6709483289
0.1352714521 0.6734074434
0.1354462002 0.6716906722
0.1362522234 0.6606615198
0.1366805659 0.6564693246
0.1364023239 0.6591919199
0.1372894966 0.6505182365
0.137558626 0.6478912201
0.1368561749 0.6547520686
0.1371012749 0.6523566611
0.1379864363 0.6402507338
0.1377278043 0.6427722591
0.138302762 0.6371691801
0.1391395094 0.6324996383
0.1392478861 0.6314461756
0.1394283544 0.6296926605
0.1405990698 0.6202720124
0.1402549348 0.6236032741
0.1398543592 0.627484912
0.1407926467 0.6144436107
0.1408275602 0.6141059534
0.1414598279 0.607996821
0.140952239 0.6129004205
0.1418857867 0.6059194319
0.1425675357 0.5993492262
0.1417900282 0.6068432883
0.1429516187 0.5956592267
0.1434023103 0.5913298235
0.1427096176 0.5979861836
0.1443787343 0.5829904329
0.143909578 0.5874877361
0.1440003487 0.5866171507
0.144638857 0.5794822621
0.1448564476 0.5774013417
0.144894049 0.577041871
0.1447624522 0.578300106
0.1460112876 0.5654712889
0.1458768836 0.5667519238
0.145957291 0.5659857229
0.1469318425 0.5576180266
0.1473692169 0.5534590932
0.1471623045 0.5554259509
0.147381633 0.5533411054
0.1480438661 0.5480786988
0.1479055235 0.5493903496
0.1482966088 0.5456837331
0.1477648331 0.5507247915
0.1488843859 0.5395213502
0.148507558 0.5430849609
0.1493558607 0.5350680739
0.1490421393 0.5380306351
0.1501295931 0.5273609956
0.1501740529 0.5269420562
0.1498423836 0.5300686189
0.1509256652 0.5174492812
0.1507455693 0.5191406327
0.1505548645 0.520932571
0.1507733152 0.5188800023
0.1520560777 0.5096878711
0.1515363681 0.5145591602
0.1521892907 0.5084404264
0.1519516063 0.5106665065
0.1516558181 0.5134388983
0.1531024465 0.4994829934
0.1532198842 0.4983865545
0.1525598152 0.5045540216
0.1530122608 0.5003252512
0.1541004864 0.4943306999
0.1539976032 0.4952887866
0.1539965437 0.4952986549
0.1550147558 0.4816733081
0.155116932 0.4807241395
0.1546508071 0.4850565108
0.1553306273 0.4787434023
0.1561610916 0.4710478433
0.1559137537 0.4733378717
0.1571139932 0.4694243977
0.1570417419 0.4700913225
0.1572260175 0.4683906231
0.1575489182 0.4582289967
0.1578748617 0.4552259155
0.1574762382 0.4588990259
0.1575832167 0.457912853
0.1590643119 0.4442912416
0.1591259685 0.4437254711
0.1583210748 0.451119381
0.1586169825 0.4483990822
0.1593364951 0.4417919551
0.159771563 0.4378076843
0.1593957009 0.4412494593
0.1595530184 0.4398084368
0.1606987709 0.4272919942
0.1602996302 0.4309360653
0.1606006384 0.4281875243
0.1617806887 0.4192696072
0.1614136243 0.4226131289
0.1620682332 0.416652959
0.1611794442 0.4247481323
0.1630061122 0.4111303721
0.1625992565 0.4148277387
0.1626511025 0.4143563307
0.163216226 0.4064218197
0.1635285073 0.4035923327
0.1634770412 0.4040584706
0.1650034102 0.390264257
0.1649609454 0.3906471728
0.1640782983 0.3986172386
0.165785471 0.388469759
0.1657640687 0.3886622915
0.1659074518 0.3873726744
0.1661298847 0.3771672821
0.1660540252 0.3778490532
0.1663490663 0.3751983073
0.1665305451 0.3735690091
0.1666330025 0.3726495503
0.1677069646 0.3703670948
0.16756099 0.3716729344
0.1679081175 0.3685685914
0.1681183469 0.362307392
0.1683912919 0.3598698559
0.1682635033 0.3610108219
0.1688133041 0.3561050323
0.1693138365 0.351648238
0.1695621983 0.3494395043
0.169152355 0.35308522
0.1699266317 0.3461944491
0.1703782318 0.3421916432
0.170166901 0.3440641111
0.1699511853 0.3459766737
0.1699816024 0.3457069158
0.1713311369 0.3337498157
0.1716379323 0.3310356539
0.1715649375 0.3316811949
0.171468979 0.3325300377
0.1725238807 0.3222808645
0.1723598224 0.3237271815
0.1720469172 0.3264877289
0.1736468185 0.3131948167
0.173141844 0.3176336246
0.1732009242 0.3171139441
0.173337485 0.3159130909
0.1740544877 0.3097589
0.1746163006 0.3048319404
0.1741452578 0.3089622912
0.1742744635 0.3078287516
0.1747547105 0.3036194282
0.1756736242 0.2955911567
0.1754610213 0.297447499
0.1748318149 0.3029485662
0.1759920643 0.2928118911
0.1762442009 0.2906135138
0.1766155207 0.2873791031
0.1776155617 0.2796892937
0.176994125 0.2850862223
0.1771354272 0.283858154
0.1775409463 0.2803367481
0.1772320247 0.2830189275
0.1784880612 0.273103081
0.178130457 0.2762005118
0.1783909981 0.2739434631
0.1788528867 0.2662227022
0.1789743404 0.2651731997
0.1791951244 0.2632663873
0.1790969848 0.2641138124
0.1793691019 0.2617647487
0.1798641828 0.2556054056
0.1798837048 0.255437318
0.1803817051 0.2511529413
0.1797266935 0.2567895001
0.1810208855 0.2493025418
0.1814082943 0.2459766022
0.1815370272 0.2448723161
0.1819537467 0.2410888093
0.181806021 0.2423535036
0.1825893092 0.2356544156
0.1828527972 0.233622442
0.1835420177 0.2277464698
0.1831149253 0.2313861489
0.1843337548 0.2210123155
0.184194005 0.2221997337
0.1837078872 0.2263342588
0.1851356079 0.21420686
0.1854430717 0.2116028107
0.1847078996 0.2178335589
0.185901085 0.2034941061
0.1856836051 0.2053300012
0.1859433266 0.203137664
0.1856092311 0.2059581358
0.1869101068 0.1992161625
0.1873769212 0.1952860474
0.1871259676 0.1973980966
0.1875321562 0.1939804263
0.1883735441 0.1869151559
0.1877580029 0.192082078
0.1890805875 0.1809924263
0.1891007884 0.1808234975
0.1888012973 0.1833290995
0.1886571241 0.1845361437
0.1895435854 0.1771186979
0.1900359762 0.1730086327
0.1903515104 0.1703782592
0.1905959775 0.1683449286
0.1913976515 0.1616790166
0.1906734163 0.1677002687
0.1919815778 0.1558082273
0.191874247 0.1566979845
0.1916421907 0.1586227605
0.1928955407 0.149270572
0.1932968689 0.1459562756
0.1932355061 0.146462748
0.1935009544 0.1442679149
0.1942549358 0.1380575443
0.1933812949 0.1452549334
0.1944540435 0.1364206139
0.1947475809 0.13401181
0.1947774197 0.1337670792
0.1962259888 0.1249489215
0.1960283741 0.126564718
0.1957074136 0.1291912976
0.1970900456 0.1187377048
0.1969177617 0.1201443703
0.1970399103 0.1191469675
0.1980780789 0.1086394847
0.1977128933 0.1116109889
0.1978092466 0.1108266155
0.1986823719 0.1030928379
0.1983408636 0.1058647451
0.1992167964 0.09876141505
0.1986062091 0.1037107529
0.1991732808 0.09911381332
0.1992784256 0.09707399296
0.2001524779 0.09001196919
0.1993718081 0.09631851272
0.2008937462 0.08403778745
0.2009823321 0.0833236516
0.2010302419 0.08293751485
0.2019985123 0.07516053749
0.2021336579 0.0740756624
0.2016325668 0.07810062308
0.2026706667 0.06846700356
0.202475706 0.07002628416
0.2024290447 0.07039962974
0.2026428028 0.06868979385
0.2036375932 0.06205856199
0.2039879557 0.05926651289
0.2032204816 0.06538685756
0.203416095 0.06382539695
0.2042578419 0.05711581016
0.20478543 0.05292301551
0.204469462 0.05543314241
0.2047814159 0.05295488798
0.2057167096 0.04803442692
0.2055740509 0.04916514557
0.2060003351 0.04578803164
0.2060130331 0.04568751031
0.2053155645 0.05121531825
0.2067862238 0.03392047993
0.2060553208 0.0396936109
0.2062045409 0.03851380579
0.2063247154 0.03756408536
0.2075995917 0.03067841329
0.2079583607 0.0278577846
0.2074696345 0.03170098941
0.2074136404 0.03214172337
0.2082769886 0.02535440449
0.2087672845 0.0215089629
0.2083469 0.02480568566
0.2082411516 0.02563573238
0.2090332025 0.01942302912
0.2098838388 0.01277399667
0.2099293244 0.01241900667
0.2103812804 0.008899007544
0.2108974092 0.004876594754
0.2102917518 0.009597474327
0.2110008371 0.004077616524
0.2112032444 0.002504454151
0.2110813035 0.003452078129
0.211980907 -0.003531698422
0.2123542386 -0.006422984189
0.2122160432 -0.005353161265
0.2128201088 -0.01002566231
0.2131535968 -0.01259985337
0.2133919217 -0.01443541578
0.2129290729 -0.01086918281
0.2142704218 -0.02119923612
0.2146297011 -0.02396139172
0.2146898513 -0.02442348899
0.2157350012 -0.03258367821
0.2149149468 -0.0263033571
0.2148500703 -0.0258057305
0.2158192113 -0.03322756669
0.2152901144 -0.02917880067
0.2159474631 -0.03670857738
0.2158349242 -0.03584844533
0.2163086058 -0.03946647471
0.2164478733 -0.04052906225
0.2170833558 -0.04459253467
0.2169114592 -0.04328386533
0.2174906557 -0.04769017254
0.2178051502 -0.04820501451
0.2186272613 -0.05443468687
0.2182657475 -0.05169750836
0.2179033264 -0.0489499189
0.2187771209 -0.055569492
0.2196418239 -0.06209991945
0.2191314137 -0.05824763032
0.2193373688 -0.05980290979
0.2190894762 -0.05793079634
0.2203280645 -0.06726759043
0.2203666238 -0.06755800885
0.2204326285 -0.0680550453
0.2207171946 -0.07019273505
0.2214454718 -0.0756569064
0.2211115409 -0.07315324229
0.2224186807 -0.08135853737
0.221719792 -0.07613640281
0.2224465576 -0.08156656156
0.2222802583 -0.08032528447
0.2225021763 -0.08198153916
0.2230756008 -0.09088284732
0.2229109049 -0.08965755594
0.2227903331 -0.08876007067
0.2229825204 -0.09019044526
0.2238859048 -0.09386512094
0.2240804661 -0.09530690051
0.223645957 -0.09208560115
0.2254782432 -0.1043334378
0.2252692247 -0.1027894181
0.2248140767 -0.09942315882
0.2261317577 -0.1086219657
0.2260363849 -0.1079186982
0.2263161171 -0.1099807142
0.2263155008 -0.1099761735
0.2273572917 -0.1159516251
0.2272768801 -0.1153612316
0.2269208873 -0.1127453824
0.2273959126 -0.1162351241
0.2275055055 -0.1170393758
0.2283304187 -0.1266063069
0.2282016779 -0.1256653499
0.2276156188 -0.1213762342
0.2289977771 -0.1314768086
0.2294098221 -0.1344779841
0.2290747812 -0.1320380245
0.2297402532 -0.1368814039
0.2298425046 -0.1376245418
0.2295042464 -0.1351650884
0.2295247445 -0.1353142166
0.2314168233 -0.1448427469
0.2309603865 -0.1415372389
0.231362415 -0.1444490181
0.2316897597 -0.1510038138
0.2323079062 -0.1554605716
0.232098844 -0.1539544144
0.2315575145 -0.1500490038
0.2323735324 -0.155933123
0.2328765764 -0.1595469771
0.232967682 -0.1602014101
0.2329533106 -0.1600981916
0.2340981578 -0.1697361676
0.2337826655 -0.1674791435
0.2335783836 -0.1660162827
0.2336870994 -0.1667949356
0.2350156928 -0.1721988736
0.2350155494 -0.1721978519
0.235117249 -0.1729224967
0.2354314468 -0.1778186497
0.2361233024 -0.1827337899
0.2362128075 -0.1833687156
0.2370255827 -0.189708755
0.2367257086 -0.1875866919
0.2369787523 -0.1893775191
0.2363706052 -0.1850706594
0.2376832656 -0.1937708241
0.2381451366 -0.1970268331
0.2374498471 -0.1921231248
0.2386592919 -0.2006419533
0.238882044 -0.2022065394
0.2385855012 -0.20012336
0.2396359977 -0.20749312
0.2398838337 -0.2092276384
0.240183462 -0.2113224189
0.2398879772 -0.2092566234
0.2401551706 -0.2111247298
0.2404466019 -0.2131644437
0.2411004306 -0.2177214252
0.2402353941 -0.2116899252
0.2415836002 -0.2227160044
0.2414110865 -0.2215167315
0.2417496704 -0.2238697246
0.2422762997 -0.2279343272
0.2422939189 -0.2280564116
0.2430132893 -0.2330338015
0.2436579961 -0.2354368074
0.2440262645 -0.2379736081
0.243284272 -0.2328586831
0.2433406519 -0.2332478599
0.2448110188 -0.2433671403
0.2449244498 -0.2441453646
0.2446111946 -0.241995348
0.2447871262 -0.2432031749
0.2452666003 -0.2475086769
0.2453120633 -0.2478200704
0.245667565 -0.250253116
0.2458785739 -0.2516956425
0.2465034346 -0.256305016
0.2463346242 -0.2551539159
0.2465072053 -0.2563307194
0.2465830729 -0.256847794
0.2480363067 -0.2662852157
0.2471855686 -0.2605084692
0.247249805 -0.260945334
0.2486367255 -0.2694231851
0.2488595642 -0.2709308646
0.2487510315 -0.2701967225
0.248570847 -0.268977208
0.249273808 -0.275278431
0.2492736092 -0.2752770907
0.249641672 -0.2777566809
0.2504338077 -0.2815256832
0.250604902 -0.2826734192
0.2504634432 -0.2817245407
0.2514716789 -0.2917656974
0.2511357588 -0.2895193891
0.2510492076 -0.2889401242
0.2529273791 -0.2959458248
0.2522557433 -0.2914779232
0.252864795 -0.2955300133
0.2523595082 -0.2921689906
0.2526378157 -0.2940210646
0.2532176354 -0.3001022208
0.2535563135 -0.3023500662
0.2538584407 -0.3043527063
0.2546609675 -0.3106206561
0.2541087618 -0.3069738296
0.2541936107 -0.307534716
0.2550966734 -0.3125234619
0.2554185526 -0.3146425702
0.2557622663 -0.3169023384
0.2566652314 -0.3226652191
0.2558949549 -0.3176215452
0.2565173465 -0.3216981297
0.2577956269 -0.3257039146
0.2575239638 -0.3239290463
0.2576862794 -0.3249897492
0.2586655163 -0.335854428
0.2587633109 -0.336489671
0.2581916684 -0.3327728046
0.2592347038 -0.3396772124
0.2588007673 -0.3368658257
0.2597654534 -0.3431089206
0.260122476 -0.345274656
0.2607248108 -0.3491542013
0.259808915 -0.3432511815
0.2604989413 -0.3477005581
0.2610775966 -0.3537044891
0.2608448939 -0.3522090643
0.2612358827 -0.354720853
0.2626300225 -0.3607966599
0.2618797676 -0.3559994599
0.262243935 -0.358329878
0.2629717902 -0.3665165781
0.2628677337 -0.3658533776
0.2630103587 -0.3667623185
0.2637203041 -0.3683022457
0.2641912403 -0.3712905701
0.2638845638 -0.3693452349
0.2649590592 -0.3761507766
0.2655647523 -0.3799769582
0.2655671746 -0.3799922396
0.2665623611 -0.3846896297
0.2656871432 -0.3791875426
0.2664615164 -0.3840567199
0.266989894 -0.3889261814
0.2673651602 -0.3912765885
0.2673683965 -0.3912968418
0.2679253813 -0.3947736109
0.2680708911 -0.3956810647
0.2684088606 -0.3977865639
0.2678656329 -0.3944008321
0.2688423139 -0.400482778
0.2695233987 -0.4047131568
0.2688903676 -0.4007816614
0.2692858529 -0.4032391262
0.2702150431 -0.4069585195
0.2701822545 -0.4067556799
0.2701670692 -0.4066617296
0.2701699775 -0.4066797234
0.2712771802 -0.4171251897
0.2706963084 -0.4135495174
0.2706271331 -0.4131230884
0.2724170112 -0.4228963615
0.2716441744 -0.4181575266
0.2717655606 -0.4189029024
0.2727744464 -0.4247063558
0.2728926594 -0.4254281464
0.2728829871 -0.4253691029
0.2735442391 -0.4302028156
0.2736791054 -0.4310237899
0.2743555804 -0.4351343008
0.2753047843 -0.440078386
0.2753433333 -0.4403116921
0.2749791589 -0.4381060397
0.2758130925 -0.4431400817
0.2762615395 -0.4458394465
0.2757788184 -0.4429335502
0.2761450737 -0.445138918
0.277021482 -0.4493271281
0.276944031 -0.4488628992
0.2768696683 -0.4484170289
0.2777175388 -0.4529138965
0.2778670683 -0.4538068841
0.278202953 -0.4558105826
0.2780945168 -0.4551640459
0.2787549044 -0.4607489073
0.2791052624 -0.4628304796
0.2792119988 -0.4634639707
0.2786350047 -0.4600357896
0.279362825 -0.4664000507
0.2794580141 -0.4669637267
0.2793052203 -0.4660588175
0.2799866025 -0.4700893884
0.2799514667 -0.4698818565
0.2805611391 -0.4714468845
0.2807952887 -0.4728243294
0.280311233 -0.4699751147
0.2814994951 -0.4769671219
0.2816745334 -0.4779954459
0.282137706 -0.4807125268
0.2830175321 -0.4858531547
0.2831988715 -0.4869114779
0.2825506732 -0.4831244128
0.2832717166 -0.4873349531
0.2834281092 -0.4882434519
0.2836273713 -0.4894000276
0.2845478398 -0.4946298993
0.2845869288 -0.4948563206
0.2848977639 -0.4966553529
0.2853538615 -0.5002542004
0.2852699306 -0.4997700037
0.2860879661 -0.5044811431
0.2870668675 -0.5092393381
0.2870820474 -0.5093261888
0.2865196187 -0.5061041449
0.2865928675 -0.5065242567
0.287409771 -0.5111997158
0.2874305359 -0.511318327
0.2875262703 -0.5118650196
0.2871322876 -0.5096135898
0.2887165368 -0.5186436359
0.2890505953 -0.5205411152
0.2889048533 -0.5197136595
0.2883958046 -0.5168190159
0.2899337848 -0.5255318222
0.2898186959 -0.5248820551
0.2894629334 -0.5228712353
0.2909996248 -0.5294702061
0.2903439716 -0.5257780729
0.2907885557 -0.5282828943
0.2910630777 -0.5318886003
0.2911954076 -0.5326312304
0.291481913 -0.5342374684
0.2911278417 -0.5322521127
0.2927478786 -0.5431331493
0.2924068177 -0.5412343458
0.2921077686 -0.5395668523
0.2920039702 -0.5389875092
0.2935586935 -0.5453398194
0.2931156787 -0.5428817464
0.2936934873 -0.5460866731
0.2936311929 -0.5457415785
0.2944388777 -0.5510205498
0.2944068926 -0.5508439967
0.2940922573 -0.5491057859
0.2946750348 -0.5523232464
0.2955754756 -0.5537271191
0.2956369986 -0.5540660594
0.2958956103 -0.5554896757
0.2960410931 -0.5583980588
0.2962219387 -0.5593890385
0.296852668 -0.5628383377
0.296708257 -0.5620495388
0.2966124459 -0.5615258901
0.2974365609 -0.5671194485
0.2977317651 -0.5687246845
0.2975331651 -0.5676450131
0.2983881589 -0.5748450923
0.2980505695 -0.5730151665
0.2978728448 -0.572050562
0.2990690918 -0.5759688675
0.2992512111 -0.5769499002
0.2992530072 -0.5769595706
0.3002653415 -0.583442211
0.3001258515 -0.5826942735
0.3001975432 -0.583078746
0.3015141035 -0.5882708115
0.3013214675 -0.5872432474
0.301201634 -0.5866035232
0.301782011 -0.590511208
0.3019687757 -0.591505146
0.3018304274 -0.5907689643
0.3031686221 -0.5979267834
0.3028918166 -0.5964630127
0.3034732804 -0.5995354514
0.3033347565 -0.5988043234
0.3044069856 -0.6044801317
0.3038128009 -0.6013570123
0.3043531428 -0.6041975189
0.305417971 -0.6096957033
0.3056357809 -0.6108339704
0.3048576638 -0.606761672
0.3058516307 -0.6119583511
0.306282649 -0.6142016816
0.3063208486 -0.6144002582
0.3074380973 -0.6196377494
0.3072612006 -0.6187224682
0.3073847851 -0.619361996
0.3066476271 -0.6155412322
0.3081091778 -0.6236601809
0.3084577291 -0.6254562221
0.3082372002 -0.6243202455
0.3078989489 -0.6225753124
0.309365594 -0.6302376731
0.3088288494 -0.627485036
0.3090152921 -0.6284420691
0.3096352787 -0.6322354454
0.3097091064 -0.6326128085
0.3099718165 -0.6339544323
0.3103893928 -0.6360831018
0.3102245206 -0.6352431991
0.3112276883 -0.6383597937
0.3108841281 -0.636616552
0.3113605321 -0.6390329958
0.3120496939 -0.6437578386
0.3123813323 -0.6454334462
0.3119823385 -0.6434171621
0.3132718557 -0.648300425
0.3128294699 -0.6460781359
0.3132828403 -0.6483555377
0.3132084736 -0.6479823543
0.3144011755 -0.6529664441
0.3139993818 -0.6509569352
0.3142707646 -0.6523146921
0.3147384261 -0.6572317496
0.3149809301 -0.6584361069
0.3147024797 -0.6570530926
0.3155907011 -0.6614633222
0.3159835232 -0.6634039011
0.3160331073 -0.6636485549
0.3166029458 -0.6664589004
0.317014917 -0.6684852837
0.3172367716 -0.6695746331
0.3168350154 -0.6676009562
0.317956969 -0.6731018721
0.3181654606 -0.6741229459
0.3182633012 -0.6746017098
0.3192047806 -0.6791818965
0.3190050898 -0.6782117409
0.3187911402 -0.6771711174
0.3185509833 -0.6760015533
0.3200955524 -0.6828589487
0.3199275748 -0.6820472311
0.3196464433 -0.6806870166
0.3205997076 -0.6868962886
0.3205318343 -0.6865693201
0.3209682343 -0.6886694348
0.3217923436 -0.6905008155
0.3217589063 -0.6903408287
0.3221413131 -0.69216872
0.3228350007 -0.6966231107
0.3229989834 -0.6974050208
0.3231995931 -0.6983605906
0.3234413738 -0.6995065783
0.3241823761 -0.7030120957
0.3232664688 -0.6986769794
0.3250044786 -0.7079678048
0.3245017876 -0.7056029959
0.3242683344 -0.7045024425
0.3255907165 -0.711411353
0.325211512 -0.7096340945
0.325331155 -0.7101952576
0.3258394792 -0.7125751474
0.3269409064 -0.7159254087
0.326895358 -0.7157138556
0.326357886 -0.713213296
0.3268965299 -0.7157192993
0.3275572678 -0.7179278867
0.3275799191 -0.7180329336
0.3280492935 -0.7202065715
0.3286072275 -0.7260486766
0.3282656284 -0.7244756569
0.3281781438 -0.7240722948
0.329660851 -0.7284586707
0.3297333059 -0.7287898507
0.3299034648 -0.7295670625
0.329534129 -0.7278791041
0.3305065278 -0.7323152984
0.3306445425 -0.7329428686
0.3306643061 -0.733032694
0.3300883643 -0.7304107169
0.3313929955 -0.7363377801
0.3318437922 -0.738377227
0.3319057236 -0.7386569822
0.3320840625 -0.7394619005
0.332310203 -0.740479171
0.3327416832 -0.7424163124
0.3330269933 -0.7450735703
0.3331528593 -0.7456370944
0.3338459049 -0.7487323213
0.3344329931 -0.7499686572
0.3347554216 -0.7513998031
0.3347019541 -0.7511626739
0.3356288837 -0.7552626913
0.3354837439 -0.7546222373
0.3350819363 -0.7528462254
0.3362360238 -0.7576589638
0.3363462363 -0.7581431094
0.3368750463 -0.7604615243
0.3362895898 -0.7578943113
0.3365404459 -0.7589954425
0.3377550748 -0.76336483
0.3375523941 -0.7624819419
0.337317725 -0.7614583254
0.3381436748 -0.7677831231
0.3379195279 -0.7668090134
0.3385508207 -0.76954905
0.339088798 -0.7700360456
0.3388953624 -0.7692001619
0.3397491223 -0.772881863
0.3398395662 -0.7732707353
0.3406572629 -0.7752421733
0.3405782862 -0.7749044655
0.3404116815 -0.7741915047
0.3417878398 -0.781921612
0.341615943 -0.7811896642
0.3412739959 -0.77973126
0.3412967574 -0.7798284358
0.3419173631 -0.7848483105
0.3418352242 -0.784499872
0.3422592422 -0.7862966284
0.3435121408 -0.7878350382
0.3432116998 -0.7865725957
0.3433841205 -0.7872973993
0.3435862402 -0.7881460263
0.3444013448 -0.7929168073
0.3443336079 -0.7926340179
0.3438294305 -0.7905252767
0.3447475015 -0.7966661007
0.3447301146 -0.7965936879
0.3453353018 -0.7991093672
0.3458004394 -0.8012768101
0.3457916278 -0.801240363
0.3460572787 -0.8023382419
0.3471601139 -0.8061395439
0.3467802926 -0.8045805444
0.3469263375 -0.8051804554
0.3469226187 -0.8051651866
0.3479262275 -0.8097038307
0.347830668 -0.809315412
0.347967324 -0.8098707986
0.3477524309 -0.8089972198
0.3489961002 -0.8122334065
0.3489474193 -0.8120362234
0.3490329177 -0.8123824946
0.3493462298 -0.8136497318
0.3490215498 -0.8123364655
0.3501729879 -0.8166987318
0.3500130055 -0.8160555761
0.3504630419 -0.8178630351
0.3497214151 -0.8148815571
0.3501342208 -0.8165429452
0.3499758496 -0.8159061046
0.351309698 -0.8211074549
0.3514247475 -0.8215660263
0.3507079573 -0.8187031764
0.3508711091 -0.8193560217
0.3513556058 -0.8212904799
0.3518472365 -0.8233891122
0.3518119805 -0.8232490263
0.3524402271 -0.8257402622
0.3525504415 -0.826039772
0.3530456276 -0.8279884706
0.3526683509 -0.8265043795
0.3525624651 -0.8260871666
0.3541030221 -0.8321402885
0.35399517 -0.8317182124
0.3536449401 -0.8303454335
0.3548950114 -0.8352337958
0.3554479008 -0.8373815799
0.3545373947 -0.8338401839
0.3556748738 -0.8387683575
0.3556554565 -0.8386932156
0.3563428956 -0.8413472985
0.3565783858 -0.8417412384
0.3571574887 -0.8439634736
0.3570023504 -0.8433690375
0.3577598019 -0.8471819452
0.3575054309 -0.8462133707
0.3579988981 -0.8480907645
0.3578952939 -0.8476971481
0.3587964457 -0.8502036991
0.3593513465 -0.852300018
0.3588005619 -0.8502192801
0.359182355 -0.8516624776
0.359430947 -0.8526051097
0.3595230361 -0.8529500716
0.3594228741 -0.8525748576
0.3613248161 -0.8570833116
0.3609220055 -0.8555838492
0.3611784361 -0.8565389188
0.3613131439 -0.8570399233
0.3612091729 -0.8566532782
0.3620562461 -0.8633923287
0.3616631039 -0.8619366706
0.3613290032 -0.8606963415
0.3625178329 -0.8641034044
0.3626374186 -0.8645438679
0.3625214649 -0.8641167877
0.3637205817 -0.8699357547
0.3634300078 -0.8688733255
0.3636494248 -0.8696757933
0.3635010572 -0.8691333147
0.3647214158 -0.8721597085
0.3652195509 -0.8739657793
0.3644952803 -0.8713376064
0.366055965 -0.8774533426
0.3652938884 -0.8747101459
0.3657759981 -0.8764473861
0.3655127821 -0.8754996879
0.365641505 -0.8759633829
0.3671241287 -0.8795981877
0.3669428609 -0.8789523376
0.3665324003 -0.8774866046
0.3672752349 -0.8813311858
0.3677460667 -0.8830030893
0.3681240511 -0.8843409651
0.36911853 -0.8868335424
0.3686358324 -0.8851377335
0.3686316198 -0.8851229063
0.3696899615 -0.8898963454
0.3692965665 -0.8885208163
0.3694586506 -0.8890880589
0.3700378895 -0.8911094149
0.3701979432 -0.8916073997
0.3707244477 -0.8934345973
0.3703946929 -0.8922910816
0.3712071511 -0.8951032108
0.371439948 -0.8959056973
0.3720597306 -0.8980350501
0.3712182455 -0.895141488
0.3717671984 -0.8970313054
0.3724431741 -0.899349283
0.3730026314 -0.9012595415
0.3722608548 -0.8987249314
0.3734519731 -0.9037305334
0.3730754044 -0.9024521659
0.3736583327 -0.904429455
0.3742297342 -0.9070716449
0.3740623711 -0.9065074704
0.3745020363 -0.9079879483
0.3754547121 -0.9096787581
0.3752438745 -0.9089748811
0.3753943198 -0.9094772624
0.3757626104 -0.9107045142
0.376073167 -0.9120986674
0.3762365182 -0.9126404599
0.3763326927 -0.9129591083
0.3769007852 -0.9148362364
0.3774641301 -0.9170460026
0.3770119941 -0.9155596089
0.3774236039 -0.9169129982
0.3773287539 -0.916601533
0.378664492 -0.918067723
0.3786586956 -0.9180488902
0.3788603641 -0.9187035912
0.3796634203 -0.9233146584
0.3797477807 -0.9235863734
0.3796755335 -0.9233536853
0.3801453633 -0.9248652342
0.3803321313 -0.9254640861
0.3801509927 -0.9248832979
0.3805670474 -0.9262159827
0.3803608813 -0.925556186
0.3805983597 -0.9263160915
0.3814847871 -0.9291408769
0.3817613303 -0.9300175937
0.3812062892 -0.9282558765
0.3809729936 -0.9275129069
0.3825766918 -0.9320463423
0.3823604898 -0.9313661066
0.3822930679 -0.9311537193
0.3829311283 -0.9337032636
0.3835711561 -0.9357013029
0.3828860325 -0.9335620665
0.3846939038 -0.9385495735
0.384371731 -0.9375538745
0.3840733563 -0.9366292266
0.3852812226 -0.9413790417
0.3849166778 -0.9402579603
0.3851306194 -0.940916328
0.3854340489 -0.9418479599
0.3857468094 -0.9424159643
0.3858510769 -0.942734647
0.385780316 -0.9425184059
0.3873579565 -0.9473092655
0.3875339023 -0.9478395323
0.386977678 -0.9461603243
0.3880972579 -0.9498283558
0.3878350391 -0.949041296
0.3886121204 -0.951368335
0.3879895028 -0.9495051493
0.3894784459 -0.9539852211
0.3886997054 -0.951677492
0.3891262165 -0.9529434478
0.3905022562 -0.9557820494
0.3903565483 -0.9553549217
0.3899962114 -0.9542961694
0.3913042262 -0.9585258702
0.3908551066 -0.9572154475
0.3915193142 -0.9591515167
0.3910952198 -0.9579167173
0.3917462483 -0.961683448
0.3917248811 -0.9616215657
0.3920678153 -0.9626132624
0.3934861229 -0.9648806996
0.3926932019 -0.962613274
0.3932829958 -0.9643014573
0.3933953019 -0.9646218497
0.3928196471 -0.9629759924
0.3937496618 -0.9660247593
0.3941326006 -0.9671089674
0.3938561984 -0.9663267919
0.3937531638 -0.9660346923
0.3951486427 -0.9699726185
0.395208574 -0.970140506
0.3947825445 -0.9689449505
0.3961807534 -0.9721627725
0.3957983956 -0.9710993193
0.396381672 -0.9727200065
0.3971249769 -0.9748925311
0.3969862548 -0.974509719
0.397399518 -0.9756486129
0.3967926706 -0.9739746431
0.3978747017 -0.9775156362
0.3978935026 -0.9775667515
0.3975913775 -0.9767441855
0.3986007658 -0.979493505
0.399286425 -0.9813466428
0.398611484 -0.9795225709
0.399289742 -0.9813555766
0.3996817917 -0.9824058176
0.3998711752 -0.9829142
0.400289073 -0.9840325823
0.4007718157 -0.9853124493
0.4012273956 -0.9865179414
0.4004858568 -0.9845529228
0.4005784373 -0.9847990645
0.401793598 -0.9880094193
0.4019895533 -0.9885220397
0.4015135102 -0.9872749077
0.4028780994 -0.9909946187
0.4024086378 -0.9897752648
0.4031250541 -0.9916336572
0.4027961194 -0.9907821169
0.4037196055 -0.9942483184
0.4034632731 -0.9935908841
0.4035211509 -0.9937394824
0.4052021977 -0.9962728153
0.4048571785 -0.9953964917
0.404494568 -0.9944720239
0.4050000982 -0.9957598872
0.4056176496 -0.9976760145
0.4055958685 -0.9976210894
0.4061750909 -0.9990773519
0.4069665914 -1.001230265
0.4064009096 -0.9998224016
0.4068432401 -1.000924006
0.4079183667 -1.003377284
0.4073661269 -1.002016671
0.4079795988 -1.003527641
0.4077571529 -1.002980935
0.4084504279 -1.006005285
0.408285917 -1.005602703
0.4084870592 -1.006094828
0.4086525512 -1.006498911
0.4084311921 -1.00595825
0.4092737425 -1.00688572
0.4096212361 -1.007725964
0.4092351147 -1.006792116
0.4095260803 -1.0074962
0.4101782331 -1.009071297
0.4105651058 -1.009992476
0.4104676258 -1.009760748
0.4106939688 -1.010298413
0.4111753752 -1.011444004
0.4115128761 -1.012242806
0.4113344222 -1.011820822
0.4129389783 -1.015734246
0.4125406828 -1.014807628
0.4123161355 -1.014283341
0.4127209739 -1.015227598
0.4121827822 -1.013971335
0.4126921239 -1.015160454
0.4133649159 -1.016574633
0.4138963832 -1.017797499
0.413646366 -1.017223178
0.4130989944 -1.015959906
0.4148788694 -1.018647346
0.4147827549 -1.018427175
0.4147462064 -1.018343387
0.4150182196 -1.018966116
0.4156392772 -1.021770863
0.4152768898 -1.020953403
0.4156595998 -1.021816601
0.4165810192 -1.023577516
0.4165391154 -1.023484059
0.4163354376 -1.023029128
0.4168212546 -1.024112389
0.4172313371 -1.025454074
0.4171557965 -1.025287211
0.4172317359 -1.025454955
0.4178610097 -1.026838972
0.4177615215 -1.02662087
0.4187577464 -1.027288669
0.4186946351 -1.027151872
0.4187606458 -1.027294951
0.4188682749 -1.027527984
0.419889957 -1.031090218
0.4199146623 -1.031143357
0.4195246303 -1.030302497
0.4208156321 -1.032954724
0.4204650117 -1.032212857
0.4200193893 -1.03126519
0.4209365761 -1.033849347
0.4211450625 -1.034288223
0.4211094367 -1.034213311
0.4218401873 -1.035743022
0.4224229796 -1.036408978
0.422747988 -1.037083303
0.4223882094 -1.036336669
0.423177779 -1.037962902
0.4235734188 -1.038771024
0.4231680423 -1.037942961
0.4230967221 -1.037796816
0.4231224546 -1.037849561
0.4244847316 -1.040436245
0.4243326461 -1.040130203
0.4240458156 -1.039551315
0.4243986513 -1.040263102
0.4245409091 -1.040549133
0.4252957008 -1.042237383
0.4254010469 -1.04244724
0.4254183838 -1.042481747
0.4262282359 -1.044081676
0.4262498983 -1.044124104
0.4260708256 -1.043772989
0.4273098218 -1.045956504
0.4272430751 -1.045826857
0.4269767902 -1.045308437
0.4276968974 -1.046705977
0.4279157272 -1.04793132
0.4278351237 -1.047776517
0.4279675412 -1.04803074
0.4282215039 -1.048516988
0.4284273598 -1.048909852
0.4294938573 -1.050210063
0.4292238178 -1.049702249
0.4289959836 -1.049272272
0.4300887913 -1.05221339
0.4299080916 -1.051878395
0.429926771 -1.051913066
0.4307274436 -1.05264941
0.4314459095 -1.053966986
0.4309361627 -1.053033611
0.4324646163 -1.056337511
0.4317295503 -1.055010572
0.4317548592 -1.055056502
0.4327952007 -1.056405572
0.4333141551 -1.057331406
0.4335745535 -1.057793227
0.4341248934 -1.0587578
0.4343882742 -1.059219803
0.4339745339 -1.058493211
0.4352270135 -1.060092694
0.4349433818 -1.059603164
0.4355100615 -1.060579051
0.4362628346 -1.062254055
0.4357702382 -1.061416899
0.4362368815 -1.062210112
0.4366453947 -1.063089907
0.4372401263 -1.064084013
0.4366880849 -1.063161583
0.4370138506 -1.063706914
0.4382573946 -1.065768048
0.4384034569 -1.066010148
0.4384401476 -1.066070873
0.4389603831 -1.066912554
0.4391918154 -1.067287059
0.4391551257 -1.067227784
0.4386908758 -1.066474615
0.4394610821 -1.068207003
0.439651458 -1.068512603
0.440287374 -1.069526309
0.4397601565 -1.068686651
0.4411523853 -1.070054927
0.4410074298 -1.069828508
0.4413951455 -1.070432846
0.4404364712 -1.068931158
0.4411506378 -1.070052201
0.441497461 -1.070939107
0.4418691759 -1.071514455
0.4417467415 -1.071325361
0.4431797036 -1.073566619
0.4424652712 -1.072482775
0.4426022416 -1.072691636
0.4431703795 -1.073552563
0.4435152374 -1.075042377
0.4433668977 -1.074819812
0.4436321124 -1.075217315
0.4447669575 -1.075871828
0.4447592746 -1.075860575
0.4450794721 -1.076328213
0.4443526351 -1.075262703
0.4444153951 -1.075355268
0.4460077204 -1.077323868
0.4457998027 -1.077024647
0.4459548542 -1.077247897
0.4469548883 -1.079011628
0.446818555 -1.078820519
0.4463912091 -1.078218221
0.4466284684 -1.078553221
0.4469127379 -1.078952596
0.4480964222 -1.080601918
0.448202389 -1.08074745
0.447769393 -1.080150875
0.4473204613 -1.079527
0.4485980815 -1.081284711
0.4488732076 -1.08165818
0.4488645539 -1.081646465
0.4496693884 -1.082906734
0.4493951124 -1.082540317
0.4498557948 -1.083154603
0.4502424249 -1.083486432
0.4506400354 -1.084007861
0.4504002894 -1.083693968
0.4512570538 -1.084811321
0.4520401794 -1.085813315
0.4515733843 -1.085218053
0.4520331277 -1.085804366
0.4526654757 -1.086599641
0.4529682166 -1.086977405
0.4523304166 -1.086178666
0.4532696129 -1.087353122
0.4540131968 -1.088263963
0.453173754 -1.087234615
0.4548018873 -1.089361132
0.4543355422 -1.088801715
0.4544424753 -1.088930508
0.4554497094 -1.089893043
0.4555328718 -1.089991129
0.4558234664 -1.090332407
0.4564770455 -1.091171467
0.4566227207 -1.091338635
0.4566573707 -1.091378313
0.4570762625 -1.09185968
0.4572396835 -1.092043283
0.457073906 -1.091857027
0.4577265762 -1.092586033
0.4570594856 -1.09184079
0.458322173 -1.093246968
0.4588862851 -1.093863676
0.4581438126 -1.093050191
0.4598578692 -1.094899873
0.4598230199 -1.094863013
0.4591553848 -1.09415054
0.4604457217 -1.095516783
0.4604613363 -1.095532863
0.4600257686 -1.095081834
0.4614817138 -1.096537787
0.4613506084 -1.096404697
0.4615091338 -1.096565564
0.4625839309 -1.097682949
0.462706419 -1.097803361
0.4624712747 -1.097571845
0.4621660754 -1.09726913
0.4631514077 -1.098236082
0.4636808584 -1.098746734
0.4634518732 -1.098526808
0.4637320047 -1.098795664
0.4646629127 -1.099671667
0.4647515956 -1.099753717
0.463952842 -1.099007049
0.4649061423 -1.099892969
0.4653905529 -1.100335911
0.4653672764 -1.100314772
0.4658745155 -1.100772118
0.4665131945 -1.101338097
0.4660113581 -1.100894311
0.4672398255 -1.102160146
0.4668866803 -1.101855487
0.4673963621 -1.102294114
0.468667759 -1.102754176
0.4682558789 -1.102414396
0.4684379342 -1.102565147
0.4686837464 -1.102767272
0.4688358568 -1.103303536
0.4692347855 -1.103626456
0.4691247297 -1.103537798
0.4701627848 -1.104360041
0.4703976908 -1.104545116
0.4703963085 -1.104544032
0.4706958905 -1.104777913
0.4710389354 -1.105033208
0.47116914 -1.105131333
0.4708311216 -1.104875647
0.4708506576 -1.104890508
0.4722180794 -1.105905144
0.4722124606 -1.105901078
0.4720892823 -1.105811729
0.4730623069 -1.106508263
0.4734047787 -1.106745038
0.4732204122 -1.106617966
0.4727307801 -1.106276039
0.4742733617 -1.107136202
0.4741904097 -1.107080691
0.4743452166 -1.107184136
0.4747210324 -1.107631597
0.4752530239 -1.107976755
0.4749490618 -1.107780479
0.4763440016 -1.108791656
0.4759268703 -1.108533858
0.4758022638 -1.108455937
0.475801156 -1.108455243
0.4772986405 -1.109041592
0.4769713325 -1.108848212
0.4773697888 -1.109083245
0.4784288121 -1.109961556
0.4777550585 -1.109580894
0.4777936824 -1.109603047
0.4778456478 -1.109632789
0.4791728634 -1.110285196
0.4794739904 -1.110450552
0.479483145 -1.110455541
0.4801381987 -1.110789767
0.4801448709 -1.110793202
0.4800089526 -1.110722996
0.481367964 -1.111250614
0.4811919554 -1.111166318
0.4807642097 -1.110957973
0.4817477625 -1.111522647
0.4817059233 -1.111503114
0.4821848404 -1.111723878
0.4823300355 -1.111789585
0.4826649223 -1.111990909
0.4832707594 -1.112253458
0.4828614763 -1.112077175
0.4842076268 -1.112598491
0.4836273402 -1.112361891
0.484164003 -1.11258102
0.4837595809 -1.112416609
0.4846499773 -1.112814209
0.4853211803 -1.113068526
0.4847525063 -1.112853844
0.4856098299 -1.113174155
0.4859804263 -1.113306474
0.4857611404 -1.113228627
0.4863453888 -1.113433158
0.4870336941 -1.113662294
0.4865512537 -1.113503031
0.4880640139 -1.113875983
0.4876879055 -1.113762823
0.4881582984 -1.113903752
0.4891902594 -1.114297405
0.4890434238 -1.114258145
0.4883425467 -1.114062728
0.4893147544 -1.114334259
0.4901558837 -1.114544452
0.48988043 -1.114477721
0.4901447043 -1.114541783
0.4905108483 -1.114625548
0.491183078 -1.114778591
0.4912028399 -1.114782906
0.4920774647 -1.11494399
0.4913337673 -1.11479709
0.491740761 -1.114879332
0.492777394 -1.115071366
0.4925452827 -1.115031382
0.4923810421 -1.115002211
0.4930000751 -1.115108359
0.4927395453 -1.115064946
0.4939652185 -1.115256907
0.4939562604 -1.115255683
0.4933825281 -1.11517279
0.4950725408 -1.115373143
0.4942518933 -1.115275955
0.4947979746 -1.11534265
0.4957591747 -1.115474917
0.4954268236 -1.115444156
0.4955124064 -1.115452363
0.4955932624 -1.115459934
0.4953085035 -1.115432486
0.4964724458 -1.115524761
0.496122193 -1.115499003
0.4969933299 -1.115556944
0.4976045293 -1.115572754
0.4974451307 -1.115566313
0.497721497 -1.115577044
0.4985536232 -1.115599677
0.4984435091 -1.115598358
0.4985241694 -1.115599356
0.499667469 -1.115597424
0.4997787137 -1.115594963
0.4995280225 -1.115600038
0.4991590384 -1.115604422
0.5006437331 -1.115566482
0.500728529 -1.115562672
0.5002326979 -1.1155822
0.5008366051 -1.115557534
0.5014635807 -1.115532901
0.50149039 -1.11553141
0.5013704534 -1.11553793
0.5019111601 -1.115505463
0.5028963982 -1.115433974
0.5021134955 -1.115505222
0.5028635406 -1.115437297
0.5031265584 -1.115355323
0.5032101738 -1.115346401
0.5031559701 -1.115352207
0.5038739467 -1.115268879
0.5041297731 -1.11524981
0.5048325139 -1.115146243
0.5045847661 -1.115184276
0.5052675464 -1.115055441
0.5049886931 -1.115101408
0.5056628881 -1.114986675
0.5064982902 -1.114848736
0.5065989984 -1.114827815
0.5060646073 -1.114935704
0.5058992461 -1.114967527
0.5060326901 -1.114941904
0.5071638371 -1.114707188
0.5076331698 -1.114601057
0.5074964686 -1.114632583
0.5078878093 -1.114367814
0.5078500386 -1.114376835
0.5081052748 -1.114315128
0.5095465201 -1.114136848
0.5089771495 -1.114295129
0.5094726631 -1.114157874
0.5100097713 -1.113795111
0.509912518 -1.113825347
0.5097954204 -1.113861414
0.5101336836 -1.113756216
0.5116454189 -1.113693352
0.5115704369 -1.113718828
0.5115619758 -1.113721694
0.5119932302 -1.113331577
0.512432965 -1.113175399
0.5120567728 -1.113309332
0.5121596001 -1.113273102
0.5133184136 -1.112806435
0.5129498503 -1.112947848
0.5131402886 -1.112875237
0.5140691588 -1.112545834
0.5141059503 -1.112530871
0.5137814779 -1.112661574
0.5142077324 -1.112489286
0.5137791743 -1.112662491
0.5154520452 -1.111935769
0.5149398876 -1.112159386
0.5149350095 -1.112161482
0.5158205511 -1.111795783
0.5164005603 -1.111527642
0.5157670217 -1.111820072
0.5170930213 -1.111056555
0.5169791488 -1.11111193
0.5167711381 -1.11121218
0.5176682258 -1.110913343
0.5176850433 -1.110904507
0.5176402817 -1.110928009
0.5188343665 -1.110305754
0.5191893606 -1.110112482
0.518691072 -1.110382805
0.519957489 -1.109644842
0.5199011565 -1.109676635
0.5200904744 -1.109569446
0.5208270916 -1.109185879
0.52100249 -1.109080229
0.5205807312 -1.10933287
0.5216550387 -1.108690147
0.5224405532 -1.108204233
0.5222871699 -1.108300424
0.5223943578 -1.108233271
0.5228392142 -1.1079453
0.52341929 -1.107567801
0.5231297795 -1.107757343
0.5243186356 -1.106879482
0.5235286363 -1.10740967
0.5237391033 -1.107270067
0.5247965216 -1.10663515
0.5251981134 -1.106353553
0.5244853959 -1.106850319
0.5249715619 -1.106512947
0.5262829668 -1.105702843
0.5254220951 -1.106326362
0.5258935172 -1.105987395
0.5262707268 -1.105711849
0.5272395995 -1.105071967
0.5270501789 -1.105215771
0.5267065626 -1.105474163
0.5279679698 -1.104292758
0.5282297811 -1.104087255
0.5279968714 -1.104270163
0.5288278677 -1.103400819
0.5284646043 -1.103694713
0.5287440785 -1.103468923
0.5300000002 -1.102565013
0.529605848 -1.102892525
0.5299133365 -1.102637384
0.5294148949 -1.103049685
0.5304822536 -1.102244897
0.5311734406 -1.101653949
0.5311770433 -1.101650835
0.5312829154 -1.101559432
0.5315333012 -1.101337185
0.5317104454 -1.101178926
0.5327145015 -1.10039848
0.5326158615 -1.100488064
0.5330085316 -1.100129886
0.5339210836 -1.099363532
0.5334868419 -1.099767791
0.5340936285 -1.099201488
0.5336918689 -1.099577555
0.5348447234 -1.097935193
0.5344778958 -1.098290824
0.5341906495 -1.098566767
0.534445271 -1.098322277
0.5360393499 -1.097462434
0.5355704619 -1.097928015
0.5357843838 -1.097716338
0.5358877033 -1.09761366
0.5358369861 -1.097664098
0.5366150426 -1.096526777
0.5367529413 -1.096386578
0.5366847403 -1.096455981
0.5379553957 -1.095396735
0.5377471576 -1.095615008
0.5376961408 -1.095668304
0.5374783104 -1.095895079
0.5382500186 -1.094833683
0.5389943913 -1.094039994
0.5383225216 -1.094757034
0.5389380871 -1.094100551
0.5397429187 -1.093022446
0.5390743917 -1.093751294
0.5394335113 -1.093361271
0.5395868068 -1.093193723
0.5402018334 -1.092714487
0.5408771398 -1.091957901
0.5404242992 -1.092466605
0.5405874015 -1.09228402
0.5406767112 -1.092183738
0.5413248242 -1.090893219
0.5411338082 -1.091112986
0.5415378725 -1.090646941
0.5410531229 -1.09120552
0.5421708509 -1.090474197
0.5424850758 -1.090106555
0.5421660686 -1.090479771
0.5427869273 -1.08975088
0.5433158815 -1.089120606
0.5434159991 -1.08900076
0.5432825737 -1.089160417
0.5437678697 -1.088577405
0.5447921842 -1.087330097
0.5448919894 -1.087207663
0.5443809323 -1.087831757
0.5455103212 -1.086432075
0.5456079728 -1.086310057
0.5454554728 -1.086500496
0.5460766398 -1.08570577
0.5462446762 -1.085491945
0.5464892715 -1.085179336
0.5467167267 -1.084887184
0.5473074769 -1.084206245
0.5469130191 -1.084718303
0.5473507933 -1.084149759
0.5474701736 -1.08399382
0.5478110119 -1.083546488
0.547491583 -1.083965814
0.5484311042 -1.08245018
0.548161919 -1.082808497
0.5487856448 -1.08197526
0.5483670726 -1.082535591
0.5479375218 -1.083105701
0.5479032874 -1.083150924
0.5493266178 -1.08137462
0.549158428 -1.081602634
0.5493851187 -1.081295132
0.5506524545 -1.080154395
0.5502156271 -1.080760648
0.5503687478 -1.080548725
0.5507017393 -1.080085672
0.5515155952 -1.078411033
0.5516396325 -1.078235889
0.551173878 -1.0788914
0.5518760318 -1.077898511
0.552352389 -1.077216893
0.5527196688 -1.076687172
0.5536452284 -1.075329675
0.5537024973 -1.075245185
0.5527560766 -1.076630093
0.5532842993 -1.07586012
0.5540239484 -1.073937337
0.5539078651 -1.074109512
0.5538256989 -1.07423116
0.5548392462 -1.073549805
0.5554158322 -1.072676535
0.5554841351 -1.072572492
0.5553263684 -1.072812621
0.5548612087 -1.073516706
0.5559099466 -1.07118953
0.5557553546 -1.071426611
0.5560783121 -1.070930593
0.5569644782 -1.070286605
0.5574710972 -1.069490717
0.5572990816 -1.069761727
0.5581596113 -1.068397969
0.5581299005 -1.068445388
0.5577033739 -1.069123499
0.5586225704 -1.067661343
0.5590892922 -1.066903508
0.5592612426 -1.066622823
0.559734661 -1.065786981
0.5597910069 -1.065694592
0.5602238261 -1.064982049
0.5604056433 -1.064681218
0.5615119067 -1.064142428
0.5614168507 -1.064302656
0.5612912168 -1.064514052
0.5615431016 -1.062846454
0.5623971795 -1.061392909
0.5619993481 -1.062072423
0.562303138 -1.061553922
0.5625270618 -1.061168302
0.5633364072 -1.059772
0.5628139151 -1.060675439
0.5639322893 -1.058734691
0.5643726786 -1.057962139
0.5636749128 -1.059183768
0.5647821621 -1.057234355
0.5649887656 -1.056866737
0.5650657284 -1.0567295
0.5663873745 -1.05503527
0.5659645012 -1.055801855
0.5662644553 -1.055258596
0.5658124823 -1.056076256
0.5670480497 -1.053142096
0.5673377507 -1.052608973
0.5665846639 -1.053990132
0.5664088749 -1.054310325
0.5680038776 -1.051807075
0.5679557028 -1.05189642
0.5683553889 -1.051153266
0.5676347386 -1.052490082
0.5690583035 -1.049397555
0.5691288239 -1.049264521
0.5687754595 -1.049929781
0.5695183121 -1.048526112
0.5695548158 -1.048455875
0.5693427316 -1.048863444
0.5706414344 -1.046369128
0.57061058 -1.046428768
0.570381854 -1.046870077
0.5715038658 -1.044691712
0.571988561 -1.043740175
0.5720342075 -1.043650236
0.571966897 -1.04378284
0.5728770919 -1.041981071
0.5729203119 -1.04189516
0.5727247124 -1.042283562
0.573199156 -1.041339673
0.5725443476 -1.042640798
0.5737346487 -1.040409704
0.5733806943 -1.041121884
0.5737547462 -1.040369165
0.5737769732 -1.040324318
0.5741889391 -1.039490686
0.5747763067 -1.038468757
0.5744965255 -1.039039843
0.5750852528 -1.037835686
0.5758935821 -1.035079513
0.5752103591 -1.036495129
0.5753954675 -1.036112835
0.5768021577 -1.033946861
0.5770156856 -1.033500439
0.576726484 -1.034104777
0.5775893469 -1.031489056
0.5773030082 -1.032098217
0.5774563351 -1.031772302
0.5790990965 -1.030151343
0.5788025995 -1.03079108
0.5787038452 -1.031003631
0.5791734582 -1.028112816
0.5792582709 -1.027929364
0.5791468906 -1.028170242
0.580065312 -1.026173999
0.5804270323 -1.026158709
0.5805161132 -1.025961577
0.5801120897 -1.026853947
0.581239705 -1.024362964
0.5815229224 -1.023733297
0.5814558687 -1.023882571
0.5820371949 -1.022584398
0.5827060096 -1.021079569
0.5829470504 -1.020534268
0.5825582514 -1.021413063
0.5826130848 -1.021289371
0.5838112076 -1.018521078
0.5831663062 -1.019991761
0.583481014 -1.019275479
0.5843790933 -1.017262296
0.5846403091 -1.016660789
0.5847698674 -1.016361769
0.5854448753 -1.013504803
0.5850736241 -1.014369056
0.5850001367 -1.01453969
0.5862292973 -1.012954649
0.5864166009 -1.012511002
0.5859996952 -1.013497191
0.5874694029 -1.010014955
0.5877464497 -1.009352089
0.5870357877 -1.011048269
0.5882046912 -1.008250897
0.5883525771 -1.007893427
0.588109851 -1.008479834
0.589618583 -1.004821339
0.5897630383 -1.004469592
0.5894224801 -1.005297945
0.5900041746 -1.003873945
0.5900002753 -1.003883522
0.5899274165 -1.004062386
0.5911034611 -1.001158062
0.5916436961 -0.9998129325
0.5913669976 -1.000502867
0.5914529127 -1.000288863
0.5927165408 -0.9965722541
0.5919042209 -0.9986167189
0.591912066 -0.9985970591
0.5929244266 -0.994754912
0.592830121 -0.994993844
0.5929484737 -0.9946939481
0.5939595669 -0.9939482055
0.5947153636 -0.9920035347
0.5942074704 -0.9933120472
0.5952496791 -0.9906193895
0.5953181004 -0.9904420496
0.5954216916 -0.9901733129
0.5966049715 -0.9865465329
0.5958473021 -0.9885346512
0.5958180545 -0.9886110858
0.5968974725 -0.9863024223
0.5972793612 -0.9852914604
0.5974893978 -0.9847337589
0.5974186204 -0.9849218241
0.5975706152 -0.9845177866
0.5984950164 -0.9832619063
0.5983223265 -0.9837234864
0.5980972265 -0.9843239436
0.5985706445 -0.983059508
0.5987439206 -0.9796024633
0.5987602207 -0.9795583082
0.5988731294 -0.9792522539
0.5996837819 -0.9768968465
0.5996175432 -0.9770767795
0.5997979371 -0.9765864732
0.5998673448 -0.9763975907
0.6008026163 -0.9739426622
0.6006824968 -0.974274646
0.6007384061 -0.9741201735
0.6024146348 -0.9723327749
0.6022735287 -0.9727253848
0.6024199365 -0.9723180131
0.6022411778 -0.9728153212
0.6021369036 -0.9731050144
0.6019154446 -0.9737192955
0.603463739 -0.9694794492
0.6032813292 -0.9699927932
0.6027181083 -0.9715721604
0.6034348901 -0.9695606965
0.603826306 -0.9657214477
0.6037271359 -0.9660018828
0.6035962183 -0.9663716871
0.60527835 -0.9632134623
0.6053025921 -0.9631440672
0.6051157397 -0.9636785375
0.6052740689 -0.9632257155
0.6048825408 -0.9643442549
0.6055903572 -0.9623184729
0.6062440724 -0.9604313173
0.6063029835 -0.960260685
0.6073331863 -0.9578256796
0.6064946128 -0.9602695648
0.6072644658 -0.9580266682
0.607847648 -0.955752156
0.6080103529 -0.9552746753
0.6079936658 -0.9553236787
0.6081653537 -0.9548191383
0.6091084541 -0.9520270619
0.6092227652 -0.9516871823
0.6084954979 -0.9538435398
0.6086209948 -0.9534724592
0.6086648411 -0.9533427101
0.6101750382 -0.9495069631
0.6099822958 -0.9500847922
0.6097652749 -0.9507342066
0.6105448982 -0.9477304678
0.6110515774 -0.9462016347
0.6109559111 -0.9464908249
0.6119618348 -0.9434395161
0.6122230824 -0.9426440495
0.6116868554 -0.9442748045
0.6131696953 -0.9402640359
0.6123937038 -0.9426470296
0.6127029406 -0.9416993418
0.6132474733 -0.9400242912
0.6133354674 -0.9392242956
0.6142529224 -0.9363818056
0.6137629423 -0.9379027054
0.6151941062 -0.9336726164
0.6144686592 -0.9359364332
0.6146850433 -0.9352626756
0.6159444732 -0.9320220724
0.6158251381 -0.9323976853
0.6161138451 -0.9314883066
0.6156040253 -0.933092632
0.6165659205 -0.9291151942
0.6167911573 -0.9283997723
0.6168396079 -0.9282456991
0.6179069958 -0.9248367565
0.618015975 -0.9244883252
0.6178305106 -0.9250811055
0.6183534719 -0.9234015434
0.6185394269 -0.9228013184
0.6187929146 -0.9219816076
0.6196027658 -0.9193539708
0.6198461055 -0.9185627695
0.6196894798 -0.91907221
0.6199088038 -0.9183586515
0.6209072765 -0.9166424342
0.6207967587 -0.9170045602
0.6210681351 -0.9161147703
0.6205982769 -0.9176540846
0.6216884118 -0.9125093361
0.6219847214 -0.9115271871
0.6212315535 -0.914018996
0.6225877254 -0.9088985948
0.6224617666 -0.9093196777
0.6220954016 -0.91054201
0.622718798 -0.9084599612
0.6230864726 -0.907577557
0.6230727182 -0.9076236391
0.6239966479 -0.9045167888
0.6238218397 -0.9051063749
0.6242059365 -0.9040857941
0.6248871175 -0.9017792204
0.6245743308 -0.9028399149
0.6246339174 -0.9026380538
0.6248757742 -0.9018177326
0.6257962968 -0.897992501
0.6250011655 -0.9007087102
0.6253677572 -0.8994585345
0.6269323555 -0.8961716698
0.6264862999 -0.8977029668
0.6265849739 -0.8973646844
0.6275516736 -0.8923573561
0.6270117413 -0.8942296601
0.6276946461 -0.8918602576
0.6273522257 -0.8930498911
0.6287854 -0.8882858283
0.6281165748 -0.8906208423
0.6283341197 -0.8898626709
0.6291898296 -0.8869087676
0.6294279102 -0.886070067
0.6291327547 -0.8871096013
0.6307381312 -0.8824863323
0.6303295463 -0.8839368547
0.6306110287 -0.8829380435
0.6303981729 -0.8836935376
0.6312457993 -0.8795333841
0.6310637386 -0.8801827717
0.6316937286 -0.8779318676
0.6324928474 -0.8751572108
0.6327324953 -0.8742923633
0.6318680139 -0.8774048358
0.6329341286 -0.8735613532
0.6335681005 -0.8712641788
0.6337492178 -0.870605914
0.6335007897 -0.8715085917
0.6342720489 -0.8687023441
0.634553701 -0.8676725543
0.6339542914 -0.8698615736
0.6348075543 -0.8667470985
0.6356737193 -0.8635615355
0.6356816181 -0.8635323921
0.6366273485 -0.8612618849
0.6360953022 -0.8632310541
0.6364684314 -0.8618508568
0.6375359742 -0.8570283979
0.6372399356 -0.8581352851
0.6367318567 -0.8600294754
0.6375290255 -0.8570544061
0.6382410839 -0.8539970667
0.6385354942 -0.8528894539
0.6378262505 -0.8555537569
0.6384976711 -0.8530318808
0.6377511698 -0.8558350057
0.6395133441 -0.8493993238
0.6387756889 -0.8521895447
0.6389964739 -0.8513559537
0.6396153775 -0.8490122207
0.6389607057 -0.8514910885
0.6392603053 -0.8503581119
0.6400941917 -0.8471672517
0.6398372162 -0.848144972
0.6405490239 -0.8454323718
0.6409948528 -0.843545592
0.6410098257 -0.8434882055
0.6411592785 -0.842915065
0.6406303666 -0.8449406934
0.6424453017 -0.8388489044
0.6419227712 -0.840865894
0.6422469194 -0.8396155365
0.6426110806 -0.8373161368
0.6432110692 -0.8349856424
0.643286199 -0.8346931366
0.6431789219 -0.8351107564
0.6437307867 -0.8329590855
0.644312176 -0.8306834082
0.6438162363 -0.8326251901
0.6445457751 -0.8268596648
0.6445329075 -0.8269102113
0.6448719222 -0.8255770062
0.6456587623 -0.8253788817
0.6464723672 -0.8221536782
0.6458530501 -0.8246103314
0.6457632059 -0.8249658577
0.6474023714 -0.8190551528
0.6465607175 -0.8224175074
0.64718805 -0.8199131681
0.6482965699 -0.8148421305
0.6484333463 -0.8142907224
0.6483929969 -0.814453442
0.648754093 -0.8129956659
0.6490993676 -0.8115984704
0.6492845847 -0.8108476408
0.6487595498 -0.8129736094
0.6495845194 -0.8096298074
0.6497205871 -0.8090765271
0.650310125 -0.8066735662
0.649507136 -0.8099442417
0.6505784892 -0.8059685082
0.65063639 -0.8057315786
0.6511320045 -0.8036998262
0.6513584868 -0.8027691632
0.652157075 -0.7999019095
0.6516981743 -0.8017945733
0.6520080528 -0.8005171513
0.6530265793 -0.7954824328
0.6531952096 -0.7947812006
0.6525491101 -0.797463777
0.6541681748 -0.7922618539
0.6539418511 -0.7932066067
0.6538354558 -0.7936502595
0.6539286743 -0.7932615685
0.6540922838 -0.7925788031
0.6548086316 -0.7885041795
0.6547602591 -0.7887075738
0.6549561072 -0.7878836919
0.6559285904 -0.7833030243
0.6559805385 -0.7830827492
0.6554174171 -0.7854666607
0.6569884854 -0.7789483078
0.6565693332 -0.7807321604
0.656709972 -0.7801341502
0.6581311022 -0.7749582161
0.6576827768 -0.7768811006
0.6579181702 -0.7758721662
0.6576172224 -0.7771618113
0.6589323144 -0.7686645928
0.6582466654 -0.7716215551
0.6582721211 -0.7715120003
0.6597071807 -0.7650977786
0.6594148589 -0.7663646104
0.6591868441 -0.767351154
0.6602272439 -0.7636578216
0.6602008586 -0.7637726323
0.6610955713 -0.7598689677
0.6617677701 -0.7562552588
0.6612337862 -0.7585973398
0.6612272027 -0.7586261673
0.6621588343 -0.756388948
0.662746824 -0.7537948834
0.6621852289 -0.7562727013
0.6636804508 -0.7488106434
0.6632340483 -0.7507940337
0.663093076 -0.7514192635
0.6639087108 -0.7477943933
0.6641672364 -0.7474929076
0.6643603436 -0.7466308445
0.6647730579 -0.7447850433
0.6658756702 -0.7399238671
0.6654497268 -0.7418399314
0.6652859921 -0.742575172
0.6667309006 -0.7355490565
0.6664760297 -0.7367020401
0.6664190366 -0.7369596254
0.6662019922 -0.7379397738
0.6670290473 -0.7346232846
0.6673030663 -0.733379784
0.6673823899 -0.7330194345
0.6679168659 -0.7305869998
0.6674228767 -0.732835446
0.6680726423 -0.729878228
0.6689227248 -0.7259903366
0.66801904 -0.730122727
0.6691265355 -0.7250519614
0.6692000375 -0.7247129373
0.6689559055 -0.7258384211
0.6707178022 -0.716729677
0.6702908896 -0.7187059422
0.6700647732 -0.7197506878
0.6701442281 -0.7193837327
0.6714847004 -0.7141456746
0.67183188 -0.7125277315
0.6718162265 -0.7126007506
0.6719948323 -0.7102756275
0.6719806877 -0.710341671
0.6726351515 -0.7072802298
0.6735126746 -0.7042606234
0.6729896743 -0.7067204231
0.6734566331 -0.7045245534
0.6732348998 -0.7055679866
0.6744393325 -0.698585301
0.6741085537 -0.700150168
0.6738658021 -0.701296712
0.675144721 -0.6955332985
0.6750944629 -0.6957722099
0.6752006819 -0.695267198
0.6763581803 -0.6901988029
0.6758268271 -0.6927439009
0.6763302578 -0.6903327371
0.6773174385 -0.6865345179
0.6776939448 -0.6847218864
0.6769377349 -0.688358667
0.6782020885 -0.6822651194
0.6786624718 -0.6800384076
0.6779881555 -0.6832978907
0.6792974904 -0.6769497867
0.6794015305 -0.6764430052
0.6789086313 -0.6788413405
0.6802931516 -0.6720897891
0.6802213809 -0.6724415012
0.680012361 -0.6734650102
0.679761728 -0.6746907312
0.6809661458 -0.6687910865
0.6815442256 -0.6659506665
0.6810809348 -0.6682277835
0.6814670767 -0.6663302624
0.6825687433 -0.6630429049
0.6819751605 -0.665979216
0.6823099126 -0.6643244474
0.6825338136 -0.6632159568
0.6830850679 -0.6583230362
0.6834793321 -0.6563657846
0.6831055171 -0.6582216232
0.6834733498 -0.6563955142
0.6840276545 -0.6536295349
0.6843088633 -0.6522217228
0.6841862232 -0.652835957
0.6841365087 -0.6530848329
0.6835960366 -0.6557861863
0.6853733169 -0.6466037257
0.6847340042 -0.649814058
0.6849850693 -0.6485546412
0.6864778651 -0.6438478015
0.6860694517 -0.6459071172
0.6863115061 -0.6446871661
0.6865709841 -0.6408386086
0.6871195616 -0.6380572032
0.6867367885 -0.6399988017
0.6883383766 -0.631848475
0.6882729524 -0.632182769
0.6883494526 -0.6317918691
0.6879202112 -0.6339831577
0.6891641026 -0.6276209073
0.6892411645 -0.6272254442
0.6887905817 -0.6295354537
0.6903453444 -0.6233933589
0.6900407525 -0.6249629968
0.6897997912 -0.6262029559
0.6902993061 -0.6236307663
0.6908767983 -0.617185663
0.6906583387 -0.6183164306
0.6906695382 -0.6182584927
0.690847874 -0.6173354519
0.6923174961 -0.6114210349
0.6914095087 -0.6161477262
0.6916502532 -0.6148966556
0.6922460437 -0.6117938003
0.6927079631 -0.6104990827
0.6928401646 -0.609807635
0.6930971847 -0.6084620027
0.6933119696 -0.6073361257
0.693487794 -0.6051743732
0.6938877014 -0.6030728901
0.6939806434 -0.6025838686
0.6933962043 -0.6056550623
0.6951603925 -0.5972686758
0.6945707203 -0.6003853194
0.6950003821 -0.5981153197
0.6958175246 -0.5934039086
0.6953769297 -0.5957418563
0.6962573509 -0.5910648121
0.6959519161 -0.5926897378
0.6972591864 -0.5876720325
0.6969686742 -0.5892216262
0.6967902984 -0.5901719547
0.6967977426 -0.5901323112
0.697234253 -0.5878051168
0.6982205693 -0.5809803566
0.6973999028 -0.5853823941
0.6979075148 -0.5826617192
0.6990160844 -0.5749952497
0.6983466648 -0.5786046653
0.6986213811 -0.5771248977
0.699692083 -0.5732629666
0.6996693337 -0.5733861928
0.7000854108 -0.5711302187
0.7002611329 -0.5690016779
0.7005693976 -0.5673252486
0.7010188086 -0.5648766299
0.7021433027 -0.5607847867
0.701837697 -0.5624592163
0.7015633818 -0.5639600565
0.7025869993 -0.5562903407
0.7029744428 -0.5541592522
0.7029381075 -0.5543592828
0.7038559094 -0.5519096268
0.7038092773 -0.5521674452
0.7038841647 -0.5517533806
0.7042478034 -0.5471267349
0.7048328216 -0.5438811218
0.7044781411 -0.5458499511
0.7059859327 -0.5364496734
0.7053360397 -0.5400748652
0.7051052449 -0.5413595268
0.7065377469 -0.5343695189
0.7068184099 -0.5327989578
0.7068659996 -0.5325324399
0.7069370382 -0.5321344862
0.707858485 -0.5277440585
0.7076392623 -0.5289792683
0.7072726443 -0.5310420779
0.708732522 -0.5207102049
0.7082582594 -0.5233919936
0.7082681605 -0.5233360684
0.7082651953 -0.5233528174
0.7099410211 -0.5187450347
0.7098172701 -0.5194494261
0.7096083433 -0.5206377001
0.710064686 -0.5144445801
0.7107601636 -0.5104759074
0.7107478537 -0.5105462659
0.7117561718 -0.5045433333
0.7110402716 -0.5086482819
0.7118372524 -0.5040775472
0.7109906399 -0.5089323559
0.7120526849 -0.5030655833
0.7123744961 -0.5012135528
0.7120775937 -0.5029223321
0.7130959332 -0.4970515091
0.7136632116 -0.4937689551
0.7134052224 -0.4952628854
0.7141411731 -0.4909983293
0.7144477555 -0.4892149451
0.7140250527 -0.4916731371
0.71489153 -0.484297738
0.7149756884 -0.483807225
0.715103749 -0.483060464
0.7155568265 -0.4804148746
0.7163462774 -0.4766796992
0.7158313118 -0.4796972072
0.7163778687 -0.476494353
0.7177606585 -0.4728638942
0.7174243943 -0.4748422522
0.717449228 -0.4746962516
0.7179470876 -0.468702546
0.7183065824 -0.4665735954
0.7179376463 -0.4687584108
0.7196923228 -0.4601429713
0.7189989733 -0.4642633509
0.7194769232 -0.46142442
0.720674241 -0.4547480465
0.7199601726 -0.4590104433
0.7205789351 -0.4553177396
0.720958879 -0.4507783277
0.7215347219 -0.447323922
0.7214397228 -0.4478944258
0.7226303226 -0.4399267712
0.721766669 -0.4451299034
0.7220897658 -0.4431857449
0.7219184855 -0.4442167346
0.7227183772 -0.4402004864
0.7231740257 -0.4374409273
0.7226647717 -0.4405247708
0.7238713101 -0.4307889163
0.7238008019 -0.4312168141
0.7240918657 -0.42944955
0.7250604408 -0.4259790219
0.7255553829 -0.4229606441
0.7249850512 -0.4264382008
0.7255877158 -0.4227624539
0.7261895382 -0.419075556
0.7265245313 -0.4170190777
0.7274082928 -0.410786032
0.7268755717 -0.4140665313
0.7266748688 -0.4153004737
0.7281279491 -0.4071349244
0.7282637878 -0.4062947912
0.7278704575 -0.4087260884
0.728954868 -0.3996492991
0.7287476707 -0.4009347819
0.7287383496 -0.4009925842
0.7298879236 -0.3962083693
0.7300372596 -0.3952761282
0.7296281753 -0.397828433
0.7314053668 -0.3873227024
0.7305935715 -0.3924045398
0.7310164716 -0.3897594059
0.7319235512 -0.3840692851
0.7316829886 -0.3855809409
0.7323378679 -0.3814621252
0.7332856724 -0.3737737045
0.7326289557 -0.3779208625
0.7325531172 -0.3783990317
0.7336744794 -0.372415619
0.73428587 -0.3685378134
0.7338133746 -0.3715355485
0.7345266921 -0.3670108657
0.7346263612 -0.3663752464
0.7344134553 -0.3677326852
0.735473352 -0.3609805093
0.7359181399 -0.3581351416
0.7357257028 -0.3593668428
0.7358533291 -0.3585500775
0.7368387929 -0.3530628963
0.7365813224 -0.3547149023
0.7372217234 -0.3506025924
0.737599426 -0.348306296
0.7377595452 -0.3472747341
0.7382344964 -0.3442108082
0.7380774188 -0.3452247953
0.7376658422 -0.3478784961
0.7388039544 -0.3369920965
0.738513757 -0.338869354
0.7383932861 -0.3396480005
0.7398220505 -0.3329648098
0.7400639708 -0.3313941686
0.7400961156 -0.331185353
0.7405089148 -0.3284961453
0.7411692345 -0.3241882085
0.7403709109 -0.3293949981
0.7418807052 -0.316691007
0.7413311024 -0.3202900553
0.7412360135 -0.3209119125
0.7430815693 -0.3153445502
0.7429361879 -0.3163002974
0.7431193782 -0.3150958985
0.7426939882 -0.3178912674
0.7435533894 -0.305454622
0.7433929744 -0.3065131784
0.7433135502 -0.3070370301
0.7447560522 -0.3020978051
0.7446497393 -0.3028028784
0.744827915 -0.3016210343
0.7451801252 -0.2977480891
0.7455626094 -0.2952045308
0.7452913217 -0.2970090283
0.7463581789 -0.2899020812
0.7469919025 -0.2856685358
0.7467936885 -0.2869938551
0.7469871139 -0.2857005664
0.7476331576 -0.2799159205
0.7474856529 -0.2809069764
0.7471635118 -0.2830693384
0.7475201218 -0.2806754392
0.7484457509 -0.2759042713
0.7485700325 -0.275067263
0.7487460082 -0.2738813941
0.748190036 -0.2776251401
0.7482024204 -0.2775418383
0.7497358044 -0.2671978974
0.7499456929 -0.2657788725
0.7497692442 -0.266971896
0.7494658463 -0.2690212953
0.7502542578 -0.2622973483
0.7503081087 -0.2619319398
0.7505961411 -0.2599761493
0.7514183229 -0.2557704072
0.7519078263 -0.2524320224
0.7517124242 -0.2537654286
0.7522155753 -0.2503308875
0.7523567931 -0.2493651906
0.7525937707 -0.2477434452
0.7531466581 -0.2439543624
0.7535168788 -0.2414128022
0.7530853212 -0.2443750821
0.7538935955 -0.2388228486
0.7531983721 -0.2435995684
0.7540411295 -0.2378074983
0.754584268 -0.2340644769
0.7548641337 -0.232132683
0.7546438439 -0.2336534266
0.7549425811 -0.2315929676
0.755330672 -0.2289101642
0.7551983712 -0.2298251932
0.7556028504 -0.2270262175
0.7558201899 -0.2255204154
0.7566549149 -0.2207046436
0.7563564541 -0.2227791452
0.7562436661 -0.2235624707
0.7569688419 -0.2175370348
0.7576735707 -0.2126231857
0.7577908339 -0.2118042465
0.7571659012 -0.2161643535
0.7580608822 -0.2086939084
0.758040794 -0.208834373
0.7585382199 -0.205352979
0.7596270027 -0.198851847
0.7589660687 -0.2034956664
0.7589425125 -0.2036609581
0.7595508615 -0.1993874272
0.7599769035 -0.1945935164
0.7597991669 -0.1958451327
0.7605859038 -0.1902984874
0.761435282 -0.1883601737
0.7613366278 -0.1890580526
0.7613841378 -0.1887220001
0.7617625575 -0.183851829
0.7622801647 -0.1801736251
0.7621594292 -0.1810322381
0.7624454148 -0.1789978065
0.763478248 -0.1714893153
0.7628519908 -0.175954801
0.7632514214 -0.1731079105
0.763110333 -0.1741139918
0.7638135503 -0.1692438285
0.7642368099 -0.1662159765
0.7641067125 -0.1671471628
0.7652393736 -0.1552459848
0.764720618 -0.1589752306
0.764662523 -0.1593924136
0.7648732884 -0.1578784636
0.7659898944 -0.1536235686
0.7661931273 -0.1521596873
0.7660089015 -0.1534867078
0.7659607727 -0.1538332395
0.766498781 -0.149955973
0.7661023827 -0.1528134556
0.7666868822 -0.1485939945
0.7669775084 -0.1464929342
0.7667697855 -0.1479948838
0.7675887617 -0.1420714636
0.7683787583 -0.1363341988
0.7682023889 -0.1376165228
0.7685060448 -0.1354082185
0.7684688751 -0.1356786645
0.7687391749 -0.133709279
0.7694621869 -0.1284410324
0.7689562091 -0.1321293354
0.7693018471 -0.1296105702
0.76946816 -0.12839745
0.7704681943 -0.120725665
0.7698246014 -0.1254360512
0.7696926842 -0.1264001582
0.7714666309 -0.1121773109
0.770780932 -0.1172139574
0.770815362 -0.1169613624
0.7707910039 -0.1171400681
0.7705902375 -0.118612405
0.7723866164 -0.1069720638
0.7723383055 -0.1073285364
0.7715876037 -0.1128596528
0.7733208209 -0.09928225034
0.7726301026 -0.1043902924
0.77301668 -0.1015330389
0.7726165216 -0.1044905978
0.7740880199 -0.09437996984
0.7742508365 -0.09317004336
0.7735056128 -0.09870210967
0.7748050849 -0.08811848843
0.7745839306 -0.0897648472
0.775112361 -0.08582881485
0.7748587894 -0.0877184925
0.7756331927 -0.08023623691
0.7753982051 -0.08199014539
0.7760756866 -0.07692949016
0.7768471832 -0.07215557728
0.7765062474 -0.07471095047
0.7768863968 -0.07186146357
0.7783050281 -0.06283130801
0.7783151635 -0.06275495985
0.7775917581 -0.06819729444
0.77891683 -0.05820766434
0.7792170978 -0.05593773036
0.7785393443 -0.06105788835
0.7786900431 -0.05992049094
0.7795074958 -0.05374202362
0.7798877585 -0.05085991289
0.7799971071 -0.05003040801
0.780482228 -0.04634699793
0.7805750883 -0.0456413381
0.7804939167 -0.04625818714
0.7819173743 -0.03646274927
0.7816535884 -0.03847568406
0.781849746 -0.03697899568
0.7828506438 -0.03133379402
0.7827284705 -0.03226966471
0.7831638986 -0.02893236284
0.7841011338 -0.0221020829
0.7833275034 -0.02804628058
0.7841511151 -0.02171749569
0.78407796 -0.02228037374
0.7846917747 -0.01412435013
0.7847894912 -0.01337068867
0.7845568276 -0.01516473785
0.7853746918 -0.008853428122
0.785587195 -0.007208338877
0.78560004 -0.007108861052
0.786824474 0.003044346807
0.7865714861 0.001079720659
0.7863394603 -0.0007206015662
0.7872035533 0.00533072786
0.7879566536 0.01119700664
0.7878849895 0.01063811985
0.788908077 0.01533691258
0.7886907565 0.01363924904
0.788998329 0.01604231707
0.7885419969 0.01247790526
0.7899801355 0.02391385275
0.7898063807 0.0225495384
0.7894622917 0.01985017422
0.7904462007 0.02957313091
0.7901241098 0.02703958134
0.7907769884 0.03217800475
0.7907679963 0.0321071549
0.7907606866 0.03204956287
0.7907168439 0.03170416172
0.7913814732 0.03806711644
0.7914659273 0.03873454702
0.7911990245 0.03662590287
0.7921439095 0.04684501488
0.7921322484 0.04675274632
0.792643682 0.05080293837
0.7938956573 0.05400013319
0.7935418191 0.05119036994
0.7936870981 0.05234359462
0.7947545085 0.06275799283
0.7942595914 0.05881190952
0.7946785185 0.06215167862
0.795191863 0.06833378177
0.7956031059 0.07162513319
0.7950797919 0.06743762036
0.7966429285 0.07996547814
0.7964539306 0.07844752221
0.7959330067 0.07426866024
0.7977988064 0.08926596667
0.7977021496 0.08848711154
0.7976317237 0.08791978214
0.7971983002 0.0844312044
0.7986404326 0.09732618635
0.7979474777 0.09172681796
0.7981980881 0.09375035993
0.7989991251 0.09896676543
0.799613572 0.1039489467
0.798896458 0.09813529364
0.8004488683 0.1121189948
0.8002959433 0.1108749765
0.7998791484 0.1074876267
0.801280058 0.1189065938
0.8011882107 0.1181565261
0.8007847436 0.1148643213
0.801483241 0.1205666908
0.802713069 0.1255554879
0.8021283416 0.1207714777
0.8025700851 0.1243847969
0.80312846 0.1328295544
0.8028051233 0.1301766217
0.8036988953 0.1375167791
0.8045247272 0.1441244607
0.8045545838 0.1443706555
0.8039556749 0.1394367046
0.8038783642 0.1388005065
0.8049316278 0.1486522879
0.8047891658 0.147476125
0.8055941427 0.1541291956
0.8066368916 0.1608118662
0.8058366906 0.1541756916
0.8062689006 0.1577579204
0.806058025 0.1560095181
0.807107637 0.1664265388
0.8069072464 0.1647605038
0.8070117773 0.1656294325
0.8074545455 0.1693132776
0.8068900579 0.1646176506
0.8078505275 0.1717042141
0.8084337368 0.1765680556
0.8080706872 0.1735392205
0.8082409568 0.1749592955
0.8085305212 0.1773761058
0.8094026444 0.1839522278
0.8086294489 0.1774787346
0.8093440059 0.1834607178
0.8099349169 0.1903353846
0.8099685415 0.1906176643
0.809920601 0.1902152114
0.8101255545 0.1919362004
0.8108430821 0.1964297304
0.8109613332 0.1974252953
0.8115148489 0.2020904047
0.8110584375 0.1982431065
0.8108995992 0.1969055054
0.8124575459 0.2079925716
0.8122488054 0.2062287482
0.8118739437 0.2030641806
0.8120354272 0.2044269532
0.8126445411 0.2119808765
0.8128259766 0.213517373
0.813024572 0.2152002083
0.8127568748 0.212932076
0.8136515231 0.2216322875
0.8137699615 0.222638409
0.8138477126 0.2232991016
0.814313815 0.2272632463
0.813913631 0.2238593736
0.815133738 0.2331383188
0.8151016067 0.2328641466
0.8148009236 0.2302998075
0.8160105713 0.2406309807
0.816049332 0.240962676
0.8156590391 0.2376245969
0.8156817444 0.2378186771
0.8171826893 0.2506770525
0.8172764548 0.2514808047
0.8171731803 0.2505955554
0.8182915794 0.2572088792
0.8179027618 0.2538598763
0.8180786955 0.2553747405
0.8179106025 0.2539273705
0.8184543422 0.2616228701
0.8190563111 0.2668185041
0.8184563597 0.2616402664
0.8198430211 0.273596233
0.8196381201 0.2718222689
0.8199961194 0.2749224461
0.8206060082 0.2837682085
0.8205384927 0.2831815539
0.8204180305 0.2821351399
0.8208280288 0.2856982556
0.8221537492 0.2927735923
0.8213597172 0.2858540445
0.8219794566 0.291253271
0.8223624211 0.2955242605
0.822641002 0.2979597203
0.8227876096 0.2992422603
0.8233784284 0.306172371
0.8234395833 0.3067079109
0.8240499951 0.3120588852
0.8236517784 0.3085669087
0.8248948252 0.3177174102
0.8250281575 0.3188891323
0.8247767072 0.3166797923
0.8261144328 0.3289104037
0.8253659868 0.3223093942
0.825734136 0.325554441
0.8254187858 0.3227745659
0.8270176989 0.3343657112
0.8262954496 0.3279778798
0.8270208873 0.3343939418
0.8272945019 0.3389058451
0.8278979245 0.3442580359
0.8271641504 0.3377509543
0.8274772459 0.3405256956
0.8288097273 0.3523641217
0.82893923 0.3535172435
0.8283527757 0.348298937
0.8284301981 0.3489873141
0.8288873408 0.3530551553
0.8288752219 0.3529472436
0.8294404033 0.3579845583
0.829916351 0.3622286695
0.8296691726 0.3600237719
0.830073456 0.363630946
0.8299731318 0.3627354027
0.8308494544 0.3686577948
0.83013499 0.3622648392
0.8310360182 0.3703294176
0.8315494616 0.3797160549
0.8311497435 0.3761264525
0.8315709336 0.3799090027
0.8312648012 0.3771592665
0.8328093358 0.3857399239
0.8322649167 0.3808408306
0.832953087 0.3870348412
0.8325941561 0.3838026181
0.8336765909 0.3960109838
0.8338656353 0.3977192666
0.8339346401 0.3983430625
0.8333796166 0.3933293492
0.8345121059 0.405840801
0.834177072 0.4028057705
0.8343525516 0.4043950403
0.8357449814 0.4149414174
0.8352093067 0.4100774042
0.8353623424 0.4114662033
0.8361832105 0.4187384371
0.8363736631 0.4204741191
0.8361163839 0.4181296478
0.8372110881 0.4300855965
0.8370640722 0.4287437399
0.8376071251 0.4337032426
0.8388609435 0.4394462113
0.8383408631 0.4346787439
0.8385958078 0.4370148558
0.8385389417 0.4364936279
0.8390751991 0.4451732525
0.8398298317 0.4521052482
0.839638295 0.450344352
0.8397612744 0.4514748517
0.8396226915 0.4502009444
0.8407160851 0.4607405012
0.8400980989 0.4550454204
0.8403645201 0.4574993738
0.8400430261 0.4545383949
0.8403113261 0.4570092614
0.8410135865 0.4630189513
0.8412145459 0.4648747367
0.8411600667 0.464371534
0.8425326853 0.4792720784
0.8420598324 0.4748903663
0.8419068067 0.47347364
0.8428464431 0.4858483763
0.8428315184 0.4857098566
0.8431602145 0.4887619416
0.8446438396 0.4948081298
0.8442251833 0.4909044679
0.8441518661 0.4902213254
0.8455043571 0.5027241852
0.8452765862 0.500594511
0.8452553937 0.5003964307
0.8453955656 0.5017068022
0.8451839586 0.4997288375
0.8462219656 0.5117630683
0.845830057 0.5080919714
0.8464747318 0.5141329861
0.847308704 0.5218006989
0.8467065549 0.516144276
0.8472830059 0.5215590982
0.8473453638 0.5221453872
0.8482210978 0.5302583526
0.8484279216 0.5322081307
0.8482596337 0.5306215526
0.8479577937 0.5277777921
0.8491033425 0.5359277113
0.8491176645 0.5360628945
0.8495645215 0.5402834782
0.8496726526 0.5439657944
0.8498089126 0.5452585751
0.8496314584 0.5435750586
0.8514727729 0.5595723133
0.8506294062 0.5515559029
0.8513544359 0.5584463326
0.8522975292 0.5708818284
0.8517682392 0.5658380238
0.8517971886 0.5661136974
0.8519260271 0.5673408526
0.8534112424 0.5762254798
0.8526842039 0.5692773368
0.8535073532 0.5771450567
0.8542353625 0.5871159624
0.8539024773 0.5839248146
0.853520388 0.5802656675
0.8544252925 0.5889380341
0.8552665206 0.5970270721
0.8547261534 0.5918349358
0.854997983 0.5944458339
0.8556418846 0.6009544511
0.855767007 0.6021591912
0.8557525168 0.6020196509
0.8572262936 0.6152527334
0.8570487333 0.6135362266
0.8566789763 0.6099644518
0.8574411742 0.6224475699
0.8575212975 0.6232228795
0.8578769099 0.6266660384
0.8579485342 0.6273599427
0.8585567582 0.6291300442
0.8593119284 0.6364670373
0.8591682649 0.6350700633
0.8594805372 0.6381037299
0.8600844596 0.6439882365
0.8598990206 0.6421803061
0.8595063682 0.6383552213
0.8605818034 0.6488394473
0.8609313796 0.6522530139
0.8605200088 0.6482363746
0.8604505664 0.6475587867
0.8616549877 0.6598701937
0.8615458189 0.6588016874
0.8621652835 0.664869057
0.8631899538 0.6713742217
0.862494739 0.6645479494
0.8631543701 0.6710245109
0.8634936536 0.677370339
0.8642471548 0.6847911128
0.8640056471 0.6824109825
0.8633185081 0.6756476335
0.8651859366 0.6919881927
0.8647190398 0.6873810016
0.8646671171 0.6868690077
0.8648318112 0.6884932555
0.8655514133 0.6976766868
0.865918447 0.7013078545
0.8661379484 0.703481181
0.8670647821 0.7063615418
0.8669650753 0.7053727661
0.8670228213 0.7059453907
0.8679268731 0.7196515897
0.8675758556 0.7161576692
0.8678251482 0.7186387087
0.867660107 0.7169959786
0.8677939848 0.7183284687
0.8684635521 0.726605004
0.86880696 0.7300313744
0.8690461693 0.7324199796
0.8683065889 0.7250399553
0.8689002878 0.730963108
0.8699533827 0.7373823737
0.8694862835 0.7327081914
0.8700629413 0.7384795606
0.8703920511 0.7458877867
0.8706832545 0.7488063586
0.8710462939 0.7524481082
0.8717619533 0.7570887466
0.8716090528 0.7555518542
0.871943911 0.7589185333
0.8715217733 0.7546748396
0.8724777531 0.7726855419
0.8721850105 0.7697354792
0.8721453694 0.76933618
0.8736471829 0.7826545855
0.8731656921 0.7777853183
0.8732007498 0.7781396424
0.8747824218 0.7901595963
0.8748893241 0.7912419883
0.8749799101 0.7921594196
0.8752329022 0.7947321549
0.8757266588 0.7997502227
0.8753843995 0.7962711284
0.8752121946 0.7945218471
0.8764421636 0.8056547322
0.8763773469 0.8049944177
0.8767779719 0.8090775693
0.8773495416 0.8162900047
0.8777081892 0.8199545346
0.8777203876 0.8200792341
0.8774022456 0.8168282978
0.8780963131 0.8239241536
0.878593986 0.8290201587
0.8785643918 0.828716937
0.8790589663 0.8337846673
0.8793793456 0.8370757047
0.8793624177 0.8369017463
0.8791647886 0.8348714009
0.8804234814 0.8478827305
0.8803548446 0.8471760254
0.880246004 0.8460556298
0.8804461343 0.8481159996
0.8810306232 0.8540643705
0.8817937041 0.8619394323
0.8812320534 0.8561416207
0.8809513521 0.8532471871
0.8823250497 0.8674379433
0.8822490576 0.8666508599
0.8818848235 0.8628804901
0.8823716707 0.867920895
0.8836616029 0.8805815323
0.8832465071 0.8762738426
0.883096672 0.8747200587
0.884481094 0.889807572
0.8845948377 0.8909911722
0.8840287923 0.8851044427
0.8847677979 0.8927938714
0.8856285014 0.9017664135
0.8853690779 0.8990599061
0.8862193087 0.9085623273
0.885845192 0.9046538643
0.8865368476 0.911882677
0.8876344943 0.9227558259
0.8875268536 0.9216267856
0.8867870871 0.9138758535
0.8871261401 0.9174264605
0.8867787086 0.9137881521
0.8870689207 0.9168270337
0.8883526521 0.9320166228
0.8879445096 0.9277288316
0.8880080678 0.9283962541
0.8894366126 0.9387210512
0.8891900459 0.9361253943
0.8892785956 0.937057386
0.8898665909 0.9477857218
0.8899215592 0.948365716
0.8902469845 0.9518010873
0.8902185156 0.9515004399
0.8910324158 0.958555072
0.8914189101 0.9626476575
0.8907333016 0.9553905219
0.8921754697 0.9700428549
0.8920092291 0.9682794626
0.8919023995 0.967146664
0.8923906264 0.9723262308
0.8932225308 0.9862291513
0.8928065381 0.9818025016
0.8927346981 0.981038513
0.8926691187 0.9803412242
0.894013492 0.9902234641
0.8942057241 0.992272864
0.8942373548 0.9926101771
0.8951815978 1.002696012
0.8952166106 1.003070598
0.8946923779 0.9974655295
0.8959578278 1.010643264
0.8958993072 1.010016255
0.8961818953 1.01304485
0.8965120489 1.016948916
0.8974415903 1.026934627
0.8966518891 1.018449675
0.8979296316 1.032183351
0.898339998 1.036605758
0.8974623551 1.027153173
0.8988854281 1.047313418
0.8985781189 1.043994482
0.8986440414 1.04470623
0.900109587 1.055723713
0.9002997918 1.057781335
0.8999396989 1.053886702
0.9004123863 1.059005156
0.9010667515 1.066101219
0.9005300312 1.060280068
0.9019148089 1.075585701
0.9013748338 1.069716911
0.902238938 1.079112321
0.9029430168 1.086511337
0.9030153912 1.087301117
0.902611829 1.082899082
0.9023493076 1.080037873
0.9035997303 1.093678304
0.9042411528 1.100689091
0.90404479 1.098541654
0.9043400996 1.106486767
0.9043001542 1.10604973
0.9050688658 1.11446765
0.9054186429 1.113585129
0.9055529295 1.115059919
0.9054319235 1.11373096
0.9057384917 1.11709864
0.9055690753 1.115237272
0.9063647359 1.123975291
0.90651004 1.125575943
0.9062939709 1.12319596
0.9081456134 1.14360465
0.9081129497 1.143243922
0.9073018007 1.134295094
0.9091018554 1.154173105
0.9091302479 1.154487132
0.9086404162 1.149072555
0.9100355656 1.15922212
0.9096361749 1.154792979
0.9100494808 1.159376514
0.9106115878 1.17063058
0.9103643162 1.167884564
0.911013442 1.175096797
0.9104092353 1.16838328
0.9108894917 1.173718746
0.9112340309 1.177842236
0.9120395493 1.186814391
0.9112545998 1.178071122
0.912669229 1.193840187
0.9129197964 1.196638928
0.9122235875 1.188866732
0.9124402345 1.191283889
0.9136122529 1.204382193
0.9136518089 1.204824735
0.9137016261 1.205382135
0.914270616 1.211754059
0.9144882283 1.214196114
0.91424653 1.211483845
0.9151249123 1.221337934
0.9152244408 1.222457915
0.9152278072 1.222495801
0.9168172393 1.241889306
0.9161695722 1.234590446
0.9161829447 1.234741032
0.9165794215 1.239207911
0.9170743259 1.24328619
0.9179380069 1.253043285
0.9173992373 1.246954385
0.9169962699 1.242405375
0.9183485966 1.258890044
0.9180957901 1.256028293
0.918686476 1.262717508
0.9184857213 1.260443007
0.9196821777 1.276777528
0.9190101342 1.269149552
0.9190845846 1.269993995
0.9206155455 1.280631568
0.9204889763 1.279192312
0.9204939387 1.279248732
0.9213065948 1.289623145
0.9213345029 1.289941076
0.921739027 1.294551814
0.922757981 1.301080966
0.9223618193 1.29655156
0.9227537543 1.301032619
0.922766692 1.301180608
0.923533283 1.315078374
0.923116012 1.310299007
0.923588153 1.315707197
0.9247532854 1.330740435
0.9245167131 1.328024037
0.9242023997 1.324417328
0.9243195973 1.325761845
0.9241352667 1.32364733
0.9257405516 1.34177646
0.9252537655 1.336172328
0.9249268558 1.332412365
0.9260756989 1.34596583
0.92622133 1.347644971
0.9261006003 1.346252905
0.927216071 1.359126892
0.9276279562 1.363889119
0.9271206634 1.35802444
0.927717268 1.364922348
0.9268197077 1.354548453
0.9284098253 1.372946651
0.9283499986 1.372253494
0.9281958028 1.37046742
0.9282344707 1.370915256
0.9293839656 1.379538761
0.9291541026 1.376869055
0.9296680673 1.382840384
0.9300504341 1.392831024
0.9300069398 1.392324975
0.93036282 1.396467085
0.9310870143 1.401285486
0.9311295602 1.401781271
0.9316061563 1.407338367
0.9312654112 1.403364666
0.9320537484 1.415774402
0.9318605138 1.413516089
0.9324196062 1.420052906
0.9331629724 1.428346473
0.9332049713 1.428839005
0.9327541806 1.423554948
0.9343374996 1.442130247
0.9344574108 1.443539537
0.9338029831 1.435852917
0.934006124 1.438237683
0.9355199458 1.451639569
0.9353138026 1.449211141
0.9349029982 1.444375167
0.936404537 1.466119268
0.9360964582 1.462483077
0.9356497557 1.457215289
0.9365761553 1.468502239
0.9374700834 1.47907146
0.936786601 1.470988471
0.937067062 1.474303729
0.9371650795 1.475462869
0.9381863248 1.485417732
0.9376637898 1.479226737
0.9383853537 1.487777764
0.9391200021 1.498751843
0.9387010543 1.493775537
0.9390592795 1.498030279
0.9395356111 1.503575007
0.9402365699 1.511918465
0.9396123074 1.504487271
0.9402426886 1.511991353
0.9395765029 1.504061375
0.9407411981 1.516661948
0.9408567581 1.518039275
0.9413161789 1.523518546
0.9422272062 1.540227219
0.9414523184 1.530964461
0.941433399 1.530738508
0.9429918502 1.543959172
0.9425363871 1.538503348
0.9431950294 1.546394787
0.9435099817 1.551053097
0.9442871869 1.56038675
0.9437482301 1.553912549
0.9445746265 1.563842815
0.944672575 1.565021021
0.9448472917 1.5671233
0.9444608423 1.56247445
0.9457269013 1.574801156
0.9458206604 1.57593188
0.9460458969 1.578649173
0.9460934805 1.579223405
0.9467684218 1.590291384
0.9470503845 1.593702116
0.9463136519 1.58479483
0.94786032 1.603504676
0.9481854393 1.607444032
0.9474776208 1.598871298
0.9489473569 1.614419521
0.9487664244 1.612222439
0.9487585988 1.612127431
0.9498625304 1.629106664
0.9493102924 1.62238592
0.9497898803 1.628222041
0.950653579 1.638032513
0.95054253 1.636678815
0.9507837364 1.639619569
0.9520578303 1.654598597
0.9520643556 1.654678307
0.9517811123 1.651219405
0.953032087 1.667278177
0.9525423791 1.661279648
0.952495641 1.660707482
0.9523543385 1.658978021
0.9531430084 1.667885388
0.9535735692 1.673167659
0.9539534485 1.677832308
0.9546394674 1.687446815
0.9545228735 1.686012987
0.9544630162 1.685277027
0.9558352483 1.703758573
0.9553067737 1.697244039
0.9551756843 1.695629261
0.9554990309 1.699613131
0.9563534099 1.715231624
0.9561573072 1.712808138
0.9561654145 1.71290831
0.9573316759 1.719474211
0.9576642556 1.723590558
0.9574525769 1.720970261
0.9573813823 1.720089238
0.9583443192 1.734673432
0.9582053016 1.732949984
0.9586172666 1.738058769
0.9596462287 1.74818039
0.9598555531 1.750783227
0.9597300998 1.749223141
0.9592344866 1.743064048
0.96069611 1.761251966
0.9608202724 1.762799572
0.9601471144 1.75441407
0.9608036727 1.762592643
0.9614300771 1.770405114
0.9616657592 1.773348305
0.9611142418 1.766463323
0.9619981933 1.777499522
0.9624281885 1.782875542
0.9628499943 1.788154023
0.9633599903 1.794547303
0.9637550856 1.799498034
0.9635266043 1.796634542
0.9636361519 1.798007295
0.9643639818 1.804325961
0.9642741845 1.803198668
0.9646868364 1.808380792
0.9645458408 1.806609638
0.9648952891 1.813818713
0.965260822 1.818419819
0.9655446581 1.821995063
0.9666913766 1.837548549
0.9659197425 1.827815673
0.9661844983 1.831153314
0.9669897648 1.840220264
0.9675282919 1.84702697
0.9676275578 1.848282494
0.9686814868 1.861631946
0.9686151494 1.860790964
0.9679584659 1.852472359
0.9688260033 1.863464445
0.9696471115 1.873886969
0.9689344716 1.864840216
0.9700856769 1.880138334
0.9699856572 1.878866603
0.9704931935 1.885322622
0.9710368847 1.897475521
0.9709233362 1.896027482
0.9708905092 1.895608918
0.9709882666 1.896855472
0.9726422147 1.911975632
0.9717135147 1.900113683
0.9724906134 1.910037694
0.971837875 1.901700742
0.9732718381 1.920110878
0.9735467104 1.923631424
0.9727071509 1.912884799
0.9740466893 1.930040662
0.9744351175 1.93502242
0.9738847487 1.927964906
0.9748797102 1.943360638
0.9747386547 1.941548967
0.9753676659 1.949631923
0.9765224316 1.961866704
0.9764118083 1.960442018
0.9760008467 1.955152255
0.9762551346 1.958424828
0.9774658013 1.97208277
0.9771896301 1.968515995
0.97657705 1.960611815
0.9772746745 1.969614131
0.9779024842 1.983100145
0.9776840542 1.98027565
0.9775740957 1.978854275
0.9782430669 1.987506755
0.9780728841 1.985304463
0.9791412322 1.995719963
0.979361222 1.998571819
0.9787287856 1.9903767
0.9791371184 1.995666646
0.9794995178 2.000365296
0.9803834043 2.011840101
0.9797014672 2.002985188
0.9809058416 2.024934571
0.9804866908 2.019484525
0.980817616 2.023787015
0.9806487801 2.021591543
0.981464685 2.025901175
0.9818335938 2.03071017
0.9821384126 2.034686476
0.9827065465 2.042100189
0.9832493441 2.049191397
0.982713998 2.042197483
0.9835288011 2.05284191
0.9839950689 2.058946334
0.9835277137 2.05282768
0.9847559462 2.068915596
0.9852058175 2.07481712
0.9851870615 2.074570966
0.9858263983 2.082967295
0.9860685813 2.086148248
0.9862306935 2.088278395
0.9863540253 2.089904364
0.9872564956 2.101787642
0.9869382398 2.097594499
0.9874855056 2.104802873
0.9882041884 2.114285646
0.987375694 2.103355174
0.9884477398 2.11750313
0.9890781405 2.125838721
0.9883362797 2.116030444
0.9893086945 2.12888731
0.9898450544 2.135992023
0.9900813496 2.139124493
0.991078327 2.152352833
0.9909981958 2.151288704
0.9904818996 2.144436538
0.9909392934 2.150506602
0.9915807972 2.159032409
0.9916572094 2.160049081
0.9914638666 2.157476941
0.9929215176 2.177339217
0.9922313548 2.168139638
0.9928234149 2.176030765
0.9940125292 2.191446072
0.9939857163 2.191087806
0.993736674 2.187761106
0.9945911243 2.198969289
0.9945297405 2.198148167
0.9947896442 2.201625556
0.9954191124 2.210265058
0.9957643041 2.214894827
0.9951561032 2.206739694
0.996098186 2.219367183
0.9965128487 2.224939323
0.9965774202 2.225807436
0.9978212561 2.242531404
0.9979281266 2.243970631
0.9971996572 2.23416643
0.9990144355 2.253899805
0.9987971775 2.250968093
0.998318539 2.24451377
0.9992499574 2.265487462
0.9990547852 2.262852481
0.9998205442 2.27319674


==> data/samplet2_1_0.txt <==
0.0009086607105 0
0.0002354693254 0
0.0007026438455 0
0.001472867552 0
0.001901879437 0
0.001167043902 0
0.002028906552 0
0.002131278797 0
0.002698565641 0
0.003732394495 0
0.003728121836 0
0.003546163005 0
0.004074515624 0
0.003964981909 0
0.004279449606 0
0.005636338287 0
0.00521074596 0
0.00555925669 0
0.005970296243 0
0.0059362205 0
0.006768094014 0
0.007156550915 0
0.007039032296 0
0.00688292089 0
0.007905278787 0
0.008125172905 0
0.007895096045 0
0.009488544806 0
0.009733851752 0
0.009145464443 0
0.01049239536 0
0.01038771321 0
0.009854216141 0
0.01103036501 0
0.01158976547 0
0.01091767786 0
0.01201142298 0
0.01181414451 0
0.01182939627 0
0.01334665833 0
0.0135543713 0
0.01339545389 0
0.0139209955 0
0.01408242664 0
0.01442702149 0
0.01513794518 0
0.01554979161 0
0.015545447 0
0.01574127404 0
0.0162079927 0
0.01658266393 0
0.01713570334 0
0.01718845081 0
0.01727332451 0
0.01786057545 0
0.01793129533 0
0.01765257373 0
0.01950039548 0
0.01928339262 0
0.01876838971 0
0.01992008926 0
0.01985868224 0
0.02022475545 0
0.02128156535 0
0.02078625622 0
0.0207365002 0
0.02229011065 0
0.02162159178 0
0.0223828857 0
0.02318868445 0
0.02306884327 0
0.02334715793 0
0.02434535689 0
0.02435173117 0
0.02347825331 0
0.02460031653 0
0.02451365591 0
0.02526037746 0
0.02628476026 0
0.02564552505 0
0.02623644517 0
0.02700931077 0
0.02643995738 0
0.02734370082 0
0.0277959998 0
0.02761136579 0
0.02787713853 0
0.02922377614 0
0.02926310731 0
0.02838538476 0
0.02980647171 0
0.02946584791 0
0.03023209962 0
0.03057831954 0
0.03122820891 0
0.03081435732 0
0.03216219815 0
0.03204070219 0
0.03210736827 0
0.03243251301 0
0.0323707801 0
0.03257962145 0
0.03398722298 0
0.03391391024 0
0.03414037397 0
0.03456873744 0
0.03515449978 0
0.03443095881 0
0.0359090855 0
0.03599324282 0
0.03567169897 0
0.03680228455 0
0.03676382462 0
0.03634750042 0
0.03770735437 0
0.03765449761 0
0.0376451899 0
0.03869092264 0
0.03818729053 0
0.0388602409 0
0.03972088747 0
0.03929573161 0
0.03939415405 0
0.04026872376 0
0.04058952868 0
0.04011222235 0
0.04103171392 0
0.04178000374 0
0.0414796078 0
0.04260020597 0
0.04267870639 0
0.0426094153 0
0.04373285631 0
0.04311928893 0
0.043884823 0
0.04451917674 0
0.04450105459 0
0.04426699332 0
0.04585234325 0
0.04540906493 0
0.04577204048 0
0.04646903095 0
0.04607645832 0
0.04591159744 0
0.04759853969 0
0.04773842281 0
0.04691244199 0
0.04872563641 0
0.04796567417 0
0.04806804108 0
0.04949127677 0
0.04893080787 0
0.04920945134 0
0.05026003791 0
0.05012613492 0
0.05027122115 0
0.05123697713 0
0.0509868132 0
0.05112616494 0
0.05267094495 0
0.051816766 0
0.051931103 0
0.05319297031 0
0.05276453267 0
0.05348822507 0
0.05433680026 0
0.0546568277 0
0.0540725529 0
0.0555233995 0
0.05553372417 0
0.05565693503 0
0.05659809168 0
0.05655315191 0
0.05626692953 0
0.05723128957 0
0.05694218371 0
0.05690047717 0
0.05802554112 0
0.05787463965 0
0.05801975051 0
0.05953936507 0
0.05861195694 0
0.05884111993 0
0.06001196484 0
0.05987836367 0
0.06040468707 0
0.06108973016 0
0.06068197462 0
0.06136070708 0
0.06161878131 0
0.06157951973 0
0.06211286691 0
0.06282154774 0
0.0630893258 0
0.06280785544 0
0.06440436772 0
0.06350827926 0
0.06426125677 0
0.06452274968 0
0.06481343527 0
0.06490289264 0
0.06585282918 0
0.06571404009 0
0.06557361777 0
0.06703932748 0
0.06707484517 0
0.06732791189 0
0.06786309392 0
0.068349667 0
0.06805240169 0
0.06870700775 0
0.0683908298 0
0.06911876884 0
0.06991971004 0
0.07017480907 0
0.06983559077 0
0.07061799375 0
0.07067052414 0
0.07042201473 0
0.0721868619 0
0.07197815075 0
0.07191373386 0
0.07258181965 0
0.07249351276 0
0.07249301183 0
0.07412795269 0
0.07411960247 0
0.07382409732 0
0.07478050405 0
0.07422519146 0
0.07496357396 0
0.07557386108 0
0.07601304669 0
0.07576681095 0
0.07663297526 0
0.07697340774 0
0.07622865283 0
0.07763740331 0
0.07759881735 0
0.0775247388 0
0.07847494198 0
0.07886306522 0
0.07833817864 0
0.07923280049 0
0.08003874503 0
0.07962729022 0
0.08013178286 0
0.08041607263 0
0.08020498765 0
0.08136852406 0
0.08146790579 0
0.08162982451 0
0.08294493568 0
0.0826399752 0
0.08262856943 0
0.08372852694 0
0.08322832705 0
0.08322050533 0
0.08449946449 0
0.0843152229 0
0.08412462962 0
0.0858155214 0
0.08521170223 0
0.08567320011 0
0.08638451171 0
0.08644888669 0
0.08642160768 0
0.08762946808 0
0.08747473692 0
0.08714083831 0
0.08810284375 0
0.08854217582 0
0.08866989008 0
0.08887780882 0
0.08980864258 0
0.08897627725 0
0.09063234986 0
0.09041434133 0
0.09008224867 0
0.09170946793 0
0.09110257455 0
0.09128541842 0
0.09203730372 0
0.09218313845 0
0.09237343438 0
0.09303311705 0
0.09301663256 0
0.09350172498 0
0.09430949908 0
0.09419971858 0
0.09467201033 0
0.09480283668 0
0.09532086436 0
0.09517571118 0
0.09613163882 0
0.09642488556 0
0.09643094319 0
0.09762431136 0
0.0967033183 0
0.09669429434 0
0.09845429318 0
0.09822929011 0
0.09796012391 0
0.09939690448 0
0.09950632415 0
0.09957969435 0
0.09997722 0
0.09988569627 0
0.09989219113 0
0.1012679043 0
0.1010373189 0
0.101100396 0
0.1018049312 0
0.1018958372 0
0.1024918602 0
0.1029879271 0
0.1027168577 0
0.1027981578 0
0.1038666609 0
0.1042492861 0
0.1035839238 0
0.1049296002 0
0.1047717785 0
0.1048854168 0
0.1059540782 0
0.1062374417 0
0.1060472634 0
0.1064695872 0
0.1071750813 0
0.1064906639 0
0.1081544219 0
0.1080533306 0
0.1082114762 0
0.1088737133 0
0.1084684419 0
0.1089441697 0
0.1096227905 0
0.110129328 0
0.109977245 0
0.1104671151 0
0.1104975443 0
0.1109913764 0
0.1117283819 0
0.1114647129 0
0.111628184 0
0.1123752197 0
0.1127431794 0
0.1128911541 0
0.1141357423 0
0.1133040873 0
0.1139057087 0
0.1152318007 0
0.1147988188 0
0.1143655261 0
0.1156583494 0
0.1152968941 0
0.1161389185 0
0.1162720867 0
0.1166988436 0
0.117061417 0
0.1180542427 0
0.1175202078 0
0.1174179525 0
0.1190891483 0
0.1187169894 0
0.1185060971 0
0.1195036608 0
0.1192434598 0
0.1198001147 0
0.1207846691 0
0.1206057399 0
0.1208975997 0
0.1219136077 0
0.1216720082 0
0.1211802179 0
0.1226721707 0
0.1221877133 0
0.1225167994 0
0.1238796039 0
0.1233877922 0
0.1239213589 0
0.1248688639 0
0.1248865505 0
0.1248057515 0
0.1252965495 0
0.1250931458 0
0.1256638197 0
0.1265168841 0
0.1261780917 0
0.1266289301 0
0.127839809 0
0.1270380776 0
0.1273529871 0
0.1286118202 0
0.128041277 0
0.12890025 0
0.1289423548 0
0.1296799386 0
0.1291118856 0
0.1305584327 0
0.1303415945 0
0.1304525278 0
0.1318037967 0
0.1318150958 0
0.1315500011 0
0.132182877 0
0.1322533041 0
0.1322999245 0
0.1337435409 0
0.1329751566 0
0.1330977515 0
0.1346200895 0
0.1341543609 0
0.1345695783 0
0.1355217884 0
0.1352714521 0
0.1354462002 0
0.1362522234 0
0.1366805659 0
0.1364023239 0
0.1372894966 0
0.137558626 0
0.1368561749 0
0.1379864363 0
0.1377278043 0
0.138302762 0
0.1391395094 0
0.1392478861 0
0.1394283544 0
0.1405990698 0
0.1402549348 0
0.1398543592 0
0.1407926467 0
0.1408275602 0
0.1414598279 0
0.1418857867 0
0.1425675357 0
0.1417900282 0
0.1429516187 0
0.1434023103 0
0.1427096176 0
0.1443787343 0
0.143909578 0
0.1440003487 0
0.144638857 0
0.1448564476 0
0.144894049 0
0.1460112876 0
0.1458768836 0
0.145957291 0
0.1469318425 0
0.1473692169 0
0.1471623045 0
0.1480438661 0
0.1479055235 0
0.1482966088 0
0.1488843859 0
0.148507558 0
0.1493558607 0
0.1501295931 0
0.1501740529 0
0.1498423836 0
0.1509256652 0
0.1507455693 0
0.1505548645 0
0.1520560777 0
0.1515363681 0
0.1521892907 0
0.1531024465 0
0.1532198842 0
0.1525598152 0
0.1541004864 0
0.1539976032 0
0.1539965437 0
0.1550147558 0
0.155116932 0
0.1546508071 0
0.1553306273 0
0.1561610916 0
0.1559137537 0
0.1571139932 0
0.1570417419 0
0.1572260175 0
0.1575489182 0
0.1578748617 0
0.1574762382 0
0.1590643119 0
0.1591259685 0
0.1583210748 0
0.1593364951 0
0.159771563 0
0.1593957009 0
0.1606987709 0
0.1602996302 0
0.1606006384 0
0.1617806887 0
0.1614136243 0
0.1620682332 0
0.1630061122 0
0.1625992565 0
0.1626511025 0
0.163216226 0
0.1635285073 0
0.1634770412 0
0.1650034102 0
0.1649609454 0
0.1640782983 0
0.165785471 0
0.1657640687 0
0.1659074518 0
0.1661298847 0
0.1660540252 0
0.1663490663 0
0.1677069646 0
0.16756099 0
0.1679081175 0
0.1681183469 0
0.1683912919 0
0.1682635033 0
0.1693138365 0
0.1695621983 0
0.169152355 0
0.1699266317 0
0.1703782318 0
0.170166901 0
0.1713311369 0
0.1716379323 0
0.1715649375 0
0.1725238807 0
0.1723598224 0
0.1720469172 0
0.1736468185 0
0.173141844 0
0.1732009242 0
0.1740544877 0
0.1746163006 0
0.1741452578 0
0.1756736242 0
0.1754610213 0
0.1748318149 0
0.1759920643 0
0.1762442009 0
0.1766155207 0
0.1776155617 0
0.176994125 0
0.1771354272 0
0.1784880612 0
0.178130457 0
0.1783909981 0
0.1788528867 0
0.1789743404 0
0.1791951244 0
0.1798641828 0
0.1798837048 0
0.1803817051 0
0.1810208855 0
0.1814082943 0
0.1815370272 0
0.1819537467 0
0.181806021 0
0.1825893092 0
0.1828527972 0
0.1835420177 0
0.1831149253 0
0.1843337548 0
0.184194005 0
0.1837078872 0
0.1851356079 0
0.1854430717 0
0.1847078996 0
0.185901085 0
0.1856836051 0
0.1859433266 0
0.1869101068 0
0.1873769212 0
0.1871259676 0
0.1875321562 0
0.1883735441 0
0.1877580029 0
0.1890805875 0
0.1891007884 0
0.1888012973 0
0.1895435854 0
0.1900359762 0
0.1903515104 0
0.1905959775 0
0.1913976515 0
0.1906734163 0
0.1919815778 0
0.191874247 0
0.1916421907 0
0.1928955407 0
0.1932968689 0
0.1932355061 0
0.1935009544 0
0.1942549358 0
0.1933812949 0
0.1944540435 0
0.1947475809 0
0.1947774197 0
0.1962259888 0
0.1960283741 0
0.1957074136 0
0.1970900456 0
0.1969177617 0
0.1970399103 0
0.1980780789 0
0.1977128933 0
0.1978092466 0
0.1986823719 0
0.1983408636 0
0.1992167964 0
0.1992784256 0
0.2001524779 0
0.1993718081 0
0.2008937462 0
0.2009823321 0
0.2010302419 0
0.2019985123 0
0.2021336579 0
0.2016325668 0
0.2026706667 0
0.202475706 0
0.2024290447 0
0.2036375932 0
0.2039879557 0
0.2032204816 0
0.2042578419 0
0.20478543 0
0.204469462 0
0.2057167096 0
0.2055740509 0
0.2060003351 0
0.2067862238 0
0.2060553208 0
0.2062045409 0
0.2075995917 0
0.2079583607 0
0.2074696345 0
0.2082769886 0
0.2087672845 0
0.2083469 0
0.2090332025 0
0.2098838388 0
0.2099293244 0
0.2103812804 0
0.2108974092 0
0.2102917518 0
0.2110008371 0
0.2112032444 0
0.2110813035 0
0.211980907 0
0.2123542386 0
0.2122160432 0
0.2131535968 0
0.2133919217 0
0.2129290729 0
0.2142704218 0
0.2146297011 0
0.2146898513 0
0.2157350012 0
0.2149149468 0
0.2148500703 0
0.2159474631 0
0.2158349242 0
0.2163086058 0
0.2170833558 0
0.2169114592 0
0.2174906557 0
0.2178051502 0
0.2186272613 0
0.2182657475 0
0.2187771209 0
0.2196418239 0
0.2191314137 0
0.2203280645 0
0.2203666238 0
0.2204326285 0
0.2207171946 0
0.2214454718 0
0.2211115409 0
0.2224186807 0
0.221719792 0
0.2224465576 0
0.2230756008 0
0.2229109049 0
0.2227903331 0
0.2238859048 0
0.2240804661 0
0.223645957 0
0.2254782432 0
0.2252692247 0
0.2248140767 0
0.2261317577 0
0.2260363849 0
0.2263161171 0
0.2273572917 0
0.2272768801 0
0.2269208873 0
0.2283304187 0
0.2282016779 0
0.2276156188 0
0.2289977771 0
0.2294098221 0
0.2290747812 0
0.2297402532 0
0.2298425046 0
0.2295042464 0
0.2314168233 0
0.2309603865 0
0.231362415 0
0.2316897597 0
0.2323079062 0
0.232098844 0
0.2328765764 0
0.232967682 0
0.2329533106 0
0.2340981578 0
0.2337826655 0
0.2335783836 0
0.2350156928 0
0.2350155494 0
0.235117249 0
0.2354314468 0
0.2361233024 0
0.2362128075 0
0.2370255827 0
0.2367257086 0
0.2369787523 0
0.2376832656 0
0.2381451366 0
0.2374498471 0
0.2386592919 0
0.238882044 0
0.2385855012 0
0.2396359977 0
0.2398838337 0
0.240183462 0
0.2404466019 0
0.2411004306 0
0.2402353941 0
0.2415836002 0
0.2414110865 0
0.2417496704 0
0.2422762997 0
0.2422939189 0
0.2430132893 0
0.2436579961 0
0.2440262645 0
0.243284272 0
0.2448110188 0
0.2449244498 0
0.2446111946 0
0.2452666003 0
0.2453120633 0
0.245667565 0
0.2465034346 0
0.2463346242 0
0.2465072053 0
0.2480363067 0
0.2471855686 0
0.247249805 0
0.2486367255 0
0.2488595642 0
0.2487510315 0
0.249273808 0
0.2492736092 0
0.249641672 0
0.2504338077 0
0.250604902 0
0.2504634432 0
0.2514716789 0
0.2511357588 0
0.2510492076 0
0.2529273791 0
0.2522557433 0
0.252864795 0
0.2532176354 0
0.2535563135 0
0.2538584407 0
0.2546609675 0
0.2541087618 0
0.2541936107 0
0.2550966734 0
0.2554185526 0
0.2557622663 0
0.2566652314 0
0.2558949549 0
0.2565173465 0
0.2577956269 0
0.2575239638 0
0.2576862794 0
0.2586655163 0
0.2587633109 0
0.2581916684 0
0.2592347038 0
0.2588007673 0
0.2597654534 0
0.260122476 0
0.2607248108 0
0.259808915 0
0.2610775966 0
0.2608448939 0
0.2612358827 0
0.2626300225 0
0.2618797676 0
0.262243935 0
0.2629717902 0
0.2628677337 0
0.2630103587 0
0.2637203041 0
0.2641912403 0
0.2638845638 0
0.2649590592 0
0.2655647523 0
0.2655671746 0
0.2665623611 0
0.2656871432 0
0.2664615164 0
0.266989894 0
0.2673651602 0
0.2673683965 0
0.2679253813 0
0.2680708911 0
0.2684088606 0
0.2688423139 0
0.2695233987 0
0.2688903676 0
0.2702150431 0
0.2701822545 0
0.2701670692 0
0.2712771802 0
0.2706963084 0
0.2706271331 0
0.2724170112 0
0.2716441744 0
0.2717655606 0
0.2727744464 0
0.2728926594 0
0.2728829871 0
0.2735442391 0
0.2736791054 0
0.2743555804 0
0.2753047843 0
0.2753433333 0
0.2749791589 0
0.2758130925 0
0.2762615395 0
0.2757788184 0
0.277021482 0
0.276944031 0
0.2768696683 0
0.2777175388 0
0.2778670683 0
0.278202953 0
0.2787549044 0
0.2791052624 0
0.2792119988 0
0.279362825 0
0.2794580141 0
0.2793052203 0
0.2805611391 0
0.2807952887 0
0.280311233 0
0.2814994951 0
0.2816745334 0
0.282137706 0
0.2830175321 0
0.2831988715 0
0.2825506732 0
0.2832717166 0
0.2834281092 0
0.2836273713 0
0.2845478398 0
0.2845869288 0
0.2848977639 0
0.2853538615 0
0.2852699306 0
0.2860879661 0
0.2870668675 0
0.2870820474 0
0.2865196187 0
0.287409771 0
0.2874305359 0
0.2875262703 0
0.2887165368 0
0.2890505953 0
0.2889048533 0
0.2899337848 0
0.2898186959 0
0.2894629334 0
0.2909996248 0
0.2903439716 0
0.2907885557 0
0.2910630777 0
0.2911954076 0
0.291481913 0
0.2927478786 0
0.2924068177 0
0.2921077686 0
0.2935586935 0
0.2931156787 0
0.2936934873 0
0.2944388777 0
0.2944068926 0
0.2940922573 0
0.2955754756 0
0.2956369986 0
0.2958956103 0
0.2960410931 0
0.2962219387 0
0.296852668 0
0.2974365609 0
0.2977317651 0
0.2975331651 0
0.2983881589 0
0.2980505695 0
0.2978728448 0
0.2990690918 0
0.2992512111 0
0.2992530072 0
0.3002653415 0
0.3001258515 0
0.3001975432 0
0.3015141035 0
0.3013214675 0
0.301201634 0
0.301782011 0
0.3019687757 0
0.3018304274 0
0.3031686221 0
0.3028918166 0
0.3034732804 0
0.3044069856 0
0.3038128009 0
0.3043531428 0
0.305417971 0
0.3056357809 0
0.3048576638 0
0.3058516307 0
0.306282649 0
0.3063208486 0
0.3074380973 0
0.3072612006 0
0.3073847851 0
0.3081091778 0
0.3084577291 0
0.3082372002 0
0.309365594 0
0.3088288494 0
0.3090152921 0
0.3096352787 0
0.3097091064 0
0.3099718165 0
0.3112276883 0
0.3108841281 0
0.3113605321 0
0.3120496939 0
0.3123813323 0
0.3119823385 0
0.3132718557 0
0.3128294699 0
0.3132828403 0
0.3144011755 0
0.3139993818 0
0.3142707646 0
0.3147384261 0
0.3149809301 0
0.3147024797 0
0.3155907011 0
0.3159835232 0
0.3160331073 0
0.3166029458 0
0.317014917 0
0.3172367716 0
0.317956969 0
0.3181654606 0
0.3182633012 0
0.3192047806 0
0.3190050898 0
0.3187911402 0
0.3200955524 0
0.3199275748 0
0.3196464433 0
0.3205997076 0
0.3205318343 0
0.3209682343 0
0.3217923436 0
0.3217589063 0
0.3221413131 0
0.3228350007 0
0.3229989834 0
0.3231995931 0
0.3234413738 0
0.3241823761 0
0.3232664688 0
0.3250044786 0
0.3245017876 0
0.3242683344 0
0.3255907165 0
0.325211512 0
0.325331155 0
0.3269409064 0
0.326895358 0
0.326357886 0
0.3275572678 0
0.3275799191 0
0.3280492935 0
0.3286072275 0
0.3282656284 0
0.3281781438 0
0.329660851 0
0.3297333059 0
0.3299034648 0
0.3305065278 0
0.3306445425 0
0.3306643061 0
0.3313929955 0
0.3318437922 0
0.3319057236 0
0.3320840625 0
0.332310203 0
0.3327416832 0
0.3330269933 0
0.3331528593 0
0.3338459049 0
0.3344329931 0
0.3347554216 0
0.3347019541 0
0.3356288837 0
0.3354837439 0
0.3350819363 0
0.3362360238 0
0.3363462363 0
0.3368750463 0
0.3377550748 0
0.3375523941 0
0.337317725 0
0.3381436748 0
0.3379195279 0
0.3385508207 0
0.339088798 0
0.3388953624 0
0.3397491223 0
0.3406572629 0
0.3405782862 0
0.3404116815 0
0.3417878398 0
0.341615943 0
0.3412739959 0
0.3419173631 0
0.3418352242 0
0.3422592422 0
0.3435121408 0
0.3432116998 0
0.3433841205 0
0.3444013448 0
0.3443336079 0
0.3438294305 0
0.3447475015 0
0.3447301146 0
0.3453353018 0
0.3458004394 0
0.3457916278 0
0.3460572787 0
0.3471601139 0
0.3467802926 0
0.3469263375 0
0.3479262275 0
0.347830668 0
0.347967324 0
0.3489961002 0
0.3489474193 0
0.3490329177 0
0.3501729879 0
0.3500130055 0
0.3504630419 0
0.351309698 0
0.3514247475 0
0.3507079573 0
0.3518472365 0
0.3518119805 0
0.3524402271 0
0.3525504415 0
0.3530456276 0
0.3526683509 0
0.3541030221 0
0.35399517 0
0.3536449401 0
0.3548950114 0
0.3554479008 0
0.3545373947 0
0.3556748738 0
0.3556554565 0
0.3563428956 0
0.3565783858 0
0.3571574887 0
0.3570023504 0
0.3577598019 0
0.3575054309 0
0.3579988981 0
0.3587964457 0
0.3593513465 0
0.3588005619 0
0.359430947 0
0.3595230361 0
0.3594228741 0
0.3613248161 0
0.3609220055 0
0.3611784361 0
0.3620562461 0
0.3616631039 0
0.3613290032 0
0.3625178329 0
0.3626374186 0
0.3625214649 0
0.3637205817 0
0.3634300078 0
0.3636494248 0
0.3647214158 0
0.3652195509 0
0.3644952803 0
0.366055965 0
0.3652938884 0
0.3657759981 0
0.3671241287 0
0.3669428609 0
0.3665324003 0
0.3672752349 0
0.3677460667 0
0.3681240511 0
0.36911853 0
0.3686358324 0
0.3686316198 0
0.3696899615 0
0.3692965665 0
0.3694586506 0
0.3701979432 0
0.3707244477 0
0.3703946929 0
0.3712071511 0
0.371439948 0
0.3720597306 0
0.3724431741 0
0.3730026314 0
0.3722608548 0
0.3734519731 0
0.3730754044 0
0.3736583327 0
0.3742297342 0
0.3740623711 0
0.3745020363 0
0.3754547121 0
0.3752438745 0
0.3753943198 0
0.376073167 0
0.3762365182 0
0.3763326927 0
0.3774641301 0
0.3770119941 0
0.3774236039 0
0.378664492 0
0.3786586956 0
0.3788603641 0
0.3796634203 0
0.3797477807 0
0.3796755335 0
0.3801453633 0
0.3803321313 0
0.3801509927 0
0.3814847871 0
0.3817613303 0
0.3812062892 0
0.3825766918 0
0.3823604898 0
0.3822930679 0
0.3829311283 0
0.3835711561 0
0.3828860325 0
0.3846939038 0
0.384371731 0
0.3840733563 0
0.3852812226 0
0.3849166778 0
0.3851306194 0
0.3857468094 0
0.3858510769 0
0.385780316 0
0.3873579565 0
0.3875339023 0
0.386977678 0
0.3880972579 0
0.3878350391 0
0.3886121204 0
0.3894784459 0
0.3886997054 0
0.3891262165 0
0.3905022562 0
0.3903565483 0
0.3899962114 0
0.3913042262 0
0.3908551066 0
0.3915193142 0
0.3917462483 0
0.3917248811 0
0.3920678153 0
0.3934861229 0
0.3926932019 0
0.3932829958 0
0.3937496618 0
0.3941326006 0
0.3938561984 0
0.3951486427 0
0.395208574 0
0.3947825445 0
0.3961807534 0
0.3957983956 0
0.396381672 0
0.3971249769 0
0.3969862548 0
0.397399518 0
0.3978747017 0
0.3978935026 0
0.3975913775 0
0.3986007658 0
0.399286425 0
0.398611484 0
0.3996817917 0
0.3998711752 0
0.400289073 0
0.4007718157 0
0.4012273956 0
0.4004858568 0
0.401793598 0
0.4019895533 0
0.4015135102 0
0.4028780994 0
0.4024086378 0
0.4031250541 0
0.4037196055 0
0.4034632731 0
0.4035211509 0
0.4052021977 0
0.4048571785 0
0.404494568 0
0.4056176496 0
0.4055958685 0
0.4061750909 0
0.4069665914 0
0.4064009096 0
0.4068432401 0
0.4079183667 0
0.4073661269 0
0.4079795988 0
0.4084504279 0
0.408285917 0
0.4084870592 0
0.4092737425 0
0.4096212361 0
0.4092351147 0
0.4101782331 0
0.4105651058 0
0.4104676258 0
0.4111753752 0
0.4115128761 0
0.4113344222 0
0.4129389783 0
0.4125406828 0
0.4123161355 0
0.4133649159 0
0.4138963832 0
0.413646366 0
0.4148788694 0
0.4147827549 0
0.4147462064 0
0.4156392772 0
0.4152768898 0
0.4156595998 0
0.4165810192 0
0.4165391154 0
0.4163354376 0
0.4172313371 0
0.4171557965 0
0.4172317359 0
0.4187577464 0
0.4186946351 0
0.4187606458 0
0.419889957 0
0.4199146623 0
0.4195246303 0
0.4208156321 0
0.4204650117 0
0.4200193893 0
0.4209365761 0
0.4211450625 0
0.4211094367 0
0.4224229796 0
0.422747988 0
0.4223882094 0
0.423177779 0
0.4235734188 0
0.4231680423 0
0.4244847316 0
0.4243326461 0
0.4240458156 0
0.4252957008 0
0.4254010469 0
0.4254183838 0
0.4262282359 0
0.4262498983 0
0.4260708256 0
0.4273098218 0
0.4272430751 0
0.4269767902 0
0.4279157272 0
0.4278351237 0
0.4279675412 0
0.4294938573 0
0.4292238178 0
0.4289959836 0
0.4300887913 0
0.4299080916 0
0.429926771 0
0.4307274436 0
0.4314459095 0
0.4309361627 0
0.4324646163 0
0.4317295503 0
0.4317548592 0
0.4327952007 0
0.4333141551 0
0.4335745535 0
0.4341248934 0
0.4343882742 0
0.4339745339 0
0.4352270135 0
0.4349433818 0
0.4355100615 0
0.4362628346 0
0.4357702382 0
0.4362368815 0
0.4366453947 0
0.4372401263 0
0.4366880849 0
0.4382573946 0
0.4384034569 0
0.4384401476 0
0.4389603831 0
0.4391918154 0
0.4391551257 0
0.4394610821 0
0.439651458 0
0.440287374 0
0.4411523853 0
0.4410074298 0
0.4413951455 0
0.441497461 0
0.4418691759 0
0.4417467415 0
0.4431797036 0
0.4424652712 0
0.4426022416 0
0.4435152374 0
0.4433668977 0
0.4436321124 0
0.4447669575 0
0.4447592746 0
0.4450794721 0
0.4460077204 0
0.4457998027 0
0.4459548542 0
0.4469548883 0
0.446818555 0
0.4463912091 0
0.4480964222 0
0.448202389 0
0.447769393 0
0.4485980815 0
0.4488732076 0
0.4488645539 0
0.4496693884 0
0.4493951124 0
0.4498557948 0
0.4502424249 0
0.4506400354 0
0.4504002894 0
0.4512570538 0
0.4520401794 0
0.4515733843 0
0.4526654757 0
0.4529682166 0
0.4523304166 0
0.4532696129 0
0.4540131968 0
0.453173754 0
0.4548018873 0
0.4543355422 0
0.4544424753 0
0.4554497094 0
0.4555328718 0
0.4558234664 0
0.4564770455 0
0.4566227207 0
0.4566573707 0
0.4570762625 0
0.4572396835 0
0.457073906 0
0.458322173 0
0.4588862851 0
0.4581438126 0
0.4598578692 0
0.4598230199 0
0.4591553848 0
0.4604457217 0
0.4604613363 0
0.4600257686 0
0.4614817138 0
0.4613506084 0
0.4615091338 0
0.4625839309 0
0.462706419 0
0.4624712747 0
0.4631514077 0
0.4636808584 0
0.4634518732 0
0.4646629127 0
0.4647515956 0
0.463952842 0
0.4649061423 0
0.4653905529 0
0.4653672764 0
0.4658745155 0
0.4665131945 0
0.4660113581 0
0.4672398255 0
0.4668866803 0
0.4673963621 0
0.468667759 0
0.4682558789 0
0.4684379342 0
0.4688358568 0
0.4692347855 0
0.4691247297 0
0.4701627848 0
0.4703976908 0
0.4703963085 0
0.4710389354 0
0.47116914 0
0.4708311216 0
0.4722180794 0
0.4722124606 0
0.4720892823 0
0.4730623069 0
0.4734047787 0
0.4732204122 0
0.4742733617 0
0.4741904097 0
0.4743452166 0
0.4747210324 0
0.4752530239 0
0.4749490618 0
0.4763440016 0
0.4759268703 0
0.4758022638 0
0.4772986405 0
0.4769713325 0
0.4773697888 0
0.4784288121 0
0.4777550585 0
0.4777936824 0
0.4791728634 0
0.4794739904 0
0.479483145 0
0.4801381987 0
0.4801448709 0
0.4800089526 0
0.481367964 0
0.4811919554 0
0.4807642097 0
0.4817477625 0
0.4817059233 0
0.4821848404 0
0.4826649223 0
0.4832707594 0
0.4828614763 0
0.4842076268 0
0.4836273402 0
0.484164003 0
0.4846499773 0
0.4853211803 0
0.4847525063 0
0.4856098299 0
0.4859804263 0
0.4857611404 0
0.4863453888 0
0.4870336941 0
0.4865512537 0
0.4880640139 0
0.4876879055 0
0.4881582984 0
0.4891902594 0
0.4890434238 0
0.4883425467 0
0.4893147544 0
0.4901558837 0
0.48988043 0
0.4905108483 0
0.491183078 0
0.4912028399 0
0.4920774647 0
0.4913337673 0
0.491740761 0
0.492777394 0
0.4925452827 0
0.4923810421 0
0.4939652185 0
0.4939562604 0
0.4933825281 0
0.4950725408 0
0.4942518933 0
0.4947979746 0
0.4957591747 0
0.4954268236 0
0.4955124064 0
0.4964724458 0
0.496122193 0
0.4969933299 0
0.4976045293 0
0.4974451307 0
0.497721497 0
0.4985536232 0
0.4984435091 0
0.4985241694 0
0.499667469 0
0.4997787137 0
0.4995280225 0
0.5006437331 -1.584042368
0.500728529 -1.578855165
0.5002326979 -1.609274142
0.5014635807 -1.534156104
0.50149039 -1.532535098
0.5013704534 -1.539791776
0.5028963982 -1.470128378
0.5021134955 -1.516900654
0.5028635406 -1.472080771
0.5031265584 -1.434667749
0.5032101738 -1.429728119
0.5031559701 -1.43292955
0.5041297731 -1.375798748
0.5048325139 -1.335076897
0.5045847661 -1.349384739
0.5052675464 -1.302609914
0.5049886931 -1.318613611
0.5056628881 -1.280035377
0.5064982902 -1.240203797
0.5065989984 -1.234552355
0.5060646073 -1.264640383
0.5071638371 -1.203023195
0.5076331698 -1.177003577
0.5074964686 -1.184562698
0.5078878093 -1.12424679
0.5078500386 -1.126325513
0.5081052748 -1.112302375
0.5095465201 -1.078793792
0.5089771495 -1.109419251
0.5094726631 -1.082750704
0.5100097713 -1.011163796
0.509912518 -1.016341262
0.5097954204 -1.022585962
0.5116454189 -0.9999483517
0.5115704369 -1.003834024
0.5115619758 -1.004272794
0.5119932302 -0.9443330076
0.512432965 -0.9217740569
0.5120567728 -0.9410629195
0.5133184136 -0.8720842847
0.5129498503 -0.8906682804
0.5131402886 -0.8810512662
0.5140691588 -0.8392828465
0.5141059503 -0.8374688054
0.5137814779 -0.8535073456
0.5154520452 -0.7686214714
0.5149398876 -0.7935826781
0.5149350095 -0.7938215086
0.5158205511 -0.7534706429
0.5164005603 -0.7256768846
0.5157670217 -0.7560503182
0.5170930213 -0.67950221
0.5169791488 -0.6848719472
0.5167711381 -0.6947096134
0.5176682258 -0.6658305573
0.5176850433 -0.6650584708
0.5176402817 -0.6671139926
0.5188343665 -0.6121300738
0.5191893606 -0.5960473352
0.518691072 -0.6186526104
0.519957489 -0.5582505094
0.5199011565 -0.5607668212
0.5200904744 -0.552321025
0.5208270916 -0.5229642824
0.52100249 -0.5153413809
0.5205807312 -0.5337158775
0.5216550387 -0.4869634233
0.5224405532 -0.4533057476
0.5222871699 -0.4598362379
0.5228392142 -0.4364268348
0.52341929 -0.4121109986
0.5231297795 -0.4242106562
0.5243186356 -0.3697182352
0.5235286363 -0.4023218337
0.5237391033 -0.3935833537
0.5247965216 -0.3554573595
0.5251981134 -0.3393048451
0.5244853959 -0.3680665176
0.5262829668 -0.2953266098
0.5254220951 -0.3293488317
0.5258935172 -0.3106390118
0.5272395995 -0.2702318965
0.5270501789 -0.2775182957
0.5267065626 -0.290814824
0.5279679698 -0.2314638602
0.5282297811 -0.2216075053
0.5279968714 -0.2303729138
0.5288278677 -0.1897462302
0.5284646043 -0.2031430417
0.5287440785 -0.1928262333
0.5300000002 -0.1604593671
0.529605848 -0.1747249133
0.5299133365 -0.1635845333
0.5304822536 -0.1391759756
0.5311734406 -0.1146966418
0.5311770433 -0.1145701253
0.5312829154 -0.1108487078
0.5315333012 -0.1022412067
0.5317104454 -0.09618408095
0.5327145015 -0.0662571466
0.5326158615 -0.06958347112
0.5330085316 -0.05639152601
0.5339210836 -0.03119157819
0.5334868419 -0.04544728972
0.5340936285 -0.02557210153
0.5348447234 0.01842547336
0.5344778958 0.006684751848
0.5341906495 -0.002589630449
0.5360393499 0.0358068869
0.5355704619 0.02112851134
0.5357843838 0.02784870422
0.5366150426 0.06290884762
0.5367529413 0.06708270015
0.5366847403 0.06502046833
0.5379553957 0.09092579446
0.5377471576 0.08483187498
0.5376961408 0.08333322572
0.5382500186 0.1113435853
0.5389943913 0.1326337996
0.5383225216 0.1134382182
0.5397429187 0.1609230896
0.5390743917 0.1424221594
0.5394335113 0.1524082492
0.5402018334 0.166155676
0.5408771398 0.1843575954
0.5404242992 0.1721952189
0.5413248242 0.2052301608
0.5411338082 0.2001948581
0.5415378725 0.2108092529
0.5421708509 0.2182160103
0.5424850758 0.2261193994
0.5421660686 0.2180950701
0.5433158815 0.2468454495
0.5434159991 0.2492828643
0.5432825737 0.2460326434
0.5447921842 0.2822898869
0.5448919894 0.2846432033
0.5443809323 0.272502613
0.5455103212 0.2986797082
0.5456079728 0.3009113837
0.5454554728 0.2974226376
0.5460766398 0.3114437352
0.5462446762 0.3151328128
0.5464892715 0.3204592902
0.5473074769 0.3453904965
0.5469130191 0.336986285
0.5473507933 0.3463052353
0.5484311042 0.3564681512
0.548161919 0.351007436
0.5487856448 0.3635653544
0.5493266178 0.3799975062
0.549158428 0.3767223535
0.5493851187 0.3811309923
0.5506524545 0.3995638139
0.5502156271 0.3913917105
0.5503687478 0.3942749402
0.5515155952 0.4194490588
0.5516396325 0.4216419183
0.551173878 0.4133394286
0.5518760318 0.425707394
0.552352389 0.4338427723
0.5527196688 0.4399821283
0.5536452284 0.4549112884
0.5537024973 0.4558077693
0.5527560766 0.4406309514
0.5540239484 0.4692081034
0.5539078651 0.467418909
0.5538256989 0.4661454808
0.5548392462 0.4729497806
0.5554158322 0.4812338626
0.5554841351 0.482196272
0.5559099466 0.4945610408
0.5557553546 0.4924263612
0.5560783121 0.4968625412
0.5569644782 0.5020741864
0.5574710972 0.5084666488
0.5572990816 0.506320911
0.5581596113 0.516800599
0.5581299005 0.5164493846
0.5577033739 0.5113237288
0.5586225704 0.5223451627
0.5590892922 0.5274501294
0.5592612426 0.5292837125
0.559734661 0.5372466027
0.5597910069 0.5378276565
0.5602238261 0.542200014
0.5615119067 0.5447444216
0.5614168507 0.543891981
0.5612912168 0.5427534088
0.5615431016 0.5518340325
0.5623971795 0.5591219202
0.5619993481 0.5558052125
0.5625270618 0.5601752877
0.5633364072 0.5664125227
0.5628139151 0.562450341
0.5639322893 0.5707092353
0.5643726786 0.5736961514
0.5636749128 0.5688864117
0.5647821621 0.5761725536
0.5649887656 0.5774087565
0.5650657284 0.5778598813
0.5663873745 0.5819851551
0.5659645012 0.5797262924
0.5662644553 0.5813444033
0.5670480497 0.5879005318
0.5673377507 0.5890985458
0.5665846639 0.5858342945
0.5680038776 0.5898516025
0.5679557028 0.5896893735
0.5683553889 0.5909749392
0.5690583035 0.5944957726
0.5691288239 0.5946771826
0.5687754595 0.5937252176
0.5695183121 0.5955627776
0.5695548158 0.5956129354
0.5693427316 0.5953055186
0.5706414344 0.5972338975
0.57061058 0.5972001744
0.570381854 0.5969246656
0.5715038658 0.5979088172
0.571988561 0.5979571522
0.5720342075 0.5979513002
0.5728770919 0.5975161711
0.5729203119 0.5974836561
0.5727247124 0.5976179988
0.5737346487 0.5961594076
0.5733806943 0.5966644683
0.5737547462 0.5961274994
0.5747763067 0.5947871131
0.5744965255 0.5954457557
0.5750852528 0.5939816437
0.5758935821 0.5897772269
0.5752103591 0.5920552629
0.5753954675 0.5914776925
0.5768021577 0.58759994
0.5770156856 0.5867606355
0.576726484 0.5878879819
0.5775893469 0.5820964781
0.5773030082 0.5835567156
0.5774563351 0.5827835613
0.5790990965 0.5786502644
0.5788025995 0.5804477963
0.5787038452 0.5810297258
0.5791734582 0.5753109424
0.5792582709 0.5747214479
0.5791468906 0.5754943298
0.5804270323 0.5666768924
0.5805161132 0.5659799621
0.5801120897 0.5690861811
0.581239705 0.5604037665
0.5815229224 0.5580950775
0.5814558687 0.5586479051
0.5820371949 0.5539038244
0.5827060096 0.5478213431
0.5829470504 0.5455349628
0.5838112076 0.5367117384
0.5831663062 0.5431436496
0.583481014 0.5400495767
0.5843790933 0.5309603102
0.5846403091 0.5281700829
0.5847698674 0.5267644227
0.5854448753 0.5126972003
0.5850736241 0.5169609813
0.5850001367 0.5177909305
0.5862292973 0.5096958482
0.5864166009 0.5073022407
0.5859996952 0.5125888613
0.5874694029 0.4937723103
0.5877464497 0.4900199942
0.5870357877 0.4995127482
0.5882046912 0.4836607981
0.5883525771 0.4815420432
0.588109851 0.4850096755
0.589618583 0.4630252781
0.5897630383 0.4608738682
0.5894224801 0.4659171861
0.5900041746 0.4570124644
0.5900002753 0.4570731441
0.5899274165 0.4582045455
0.5911034611 0.4393845339
0.5916436961 0.4303407797
0.5913669976 0.4350041646
0.5927165408 0.4078930203
0.5919042209 0.4221077753
0.591912066 0.4219732052
0.5929244266 0.3947648655
0.592830121 0.3964654702
0.5929484737 0.3943300036
0.5939595669 0.3887294912
0.5947153636 0.3741516921
0.5942074704 0.3840020424
0.5952496791 0.363548196
0.5953181004 0.3621873668
0.5954216916 0.3601193852
0.5966049715 0.331449023
0.5958473021 0.3472929368
0.5958180545 0.347894652
0.5968974725 0.3293550353
0.5972793612 0.3210945172
0.5974893978 0.3164978473
0.5984950164 0.3011613421
0.5983223265 0.3050964907
0.5980972265 0.3101874408
0.5987439206 0.272809738
0.5987602207 0.2724248165
0.5988731294 0.2697522406
0.5996837819 0.2469493523
0.5996175432 0.2485294691
0.5997979371 0.2442173397
0.6008026163 0.2220990288
0.6006824968 0.225145547
0.6007384061 0.2237290961
0.6024146348 0.2142763989
0.6022735287 0.217969147
0.6024199365 0.2141373198
0.603463739 0.1696793786
0.6032813292 0.1746142948
0.6027181083 0.1896711888
0.603826306 0.1440041992
0.6037271359 0.1467216029
0.6035962183 0.1502959846
0.60527835 0.11910766
0.6053025921 0.1184211973
0.6051157397 0.1236992299
0.6055903572 0.1101495755
0.6062440724 0.0910087646
0.6063029835 0.08926580021
0.6073331863 0.06409155223
0.6064946128 0.08937984422
0.6072644658 0.06618664504
0.607847648 0.04247380704
0.6080103529 0.03743476177
0.6079936658 0.03795261517
0.6091084541 0.002908005879
0.6092227652 -0.000762926833
0.6084954979 0.02240061357
0.6101750382 -0.02449768845
0.6099822958 -0.01817222974
0.6097652749 -0.01108821095
0.6105448982 -0.04399934367
0.6110515774 -0.06094102257
0.6109559111 -0.05772536056
0.6119618348 -0.09187200035
0.6122230824 -0.1008361612
0.6116868554 -0.08250002825
0.6131696953 -0.1367903443
0.6123937038 -0.1095223173
0.6127029406 -0.1203267421
0.6133354674 -0.140045843
0.6142529224 -0.1730850929
0.6137629423 -0.1553499879
0.6151941062 -0.2049673624
0.6144686592 -0.1783264537
0.6146850433 -0.1862254828
0.6159444732 -0.2178686886
0.6158251381 -0.2133567703
0.6161138451 -0.2242934524
0.6165659205 -0.2595773828
0.6167911573 -0.2682485292
0.6168396079 -0.2701194766
0.6179069958 -0.3118035274
0.618015975 -0.3160715808
0.6178305106 -0.308814164
0.6183534719 -0.3295353371
0.6185394269 -0.336999074
0.6187929146 -0.3472212732
0.6196027658 -0.3801526316
0.6198461055 -0.3901561144
0.6196894798 -0.3837115292
0.6209072765 -0.4076006757
0.6207967587 -0.4029502738
0.6210681351 -0.4143881004
0.6216884118 -0.4674569324
0.6219847214 -0.4801690137
0.6212315535 -0.4480049782
0.6225877254 -0.506378804
0.6224617666 -0.5008975697
0.6220954016 -0.4850323038
0.6230864726 -0.5413407095
0.6230727182 -0.540735614
0.6239966479 -0.5817434868
0.6242059365 -0.5780100608
0.6248871175 -0.6088361651
0.6245743308 -0.5946318231
0.6257962968 6.357329979
0.6250011655 6.596286228
0.6253677572 6.485745663
0.6269323555 6.199638842
0.6264862999 6.332369148
0.6265849739 6.302926364
0.6275516736 5.885470277
0.6270117413 6.043363381
0.6276946461 5.843891128
0.6287854 5.539547645
0.6281165748 5.73175307
0.6283341197 5.669003773
0.6291898296 5.42788437
0.6294279102 5.36077873
0.6291327547 5.444011321
0.6307381312 5.099432994
0.6303295463 5.213229712
0.6306110287 5.134748399
0.6312457993 4.847827147
0.6310637386 4.897738223
0.6316937286 4.725695586
0.6324928474 4.51714926
0.6327324953 4.453209317
0.6318680139 4.68513491
0.6329341286 4.399436006
0.6335681005 4.231807194
0.6337492178 4.184266369
0.6342720489 4.048397349
0.634553701 3.975586361
0.6339542914 4.130991734
0.6348075543 3.909490468
0.6356737193 3.688836482
0.6356816181 3.686840565
0.6366273485 3.533830836
0.6360953022 3.66719621
0.6364684314 3.573525793
0.6375359742 3.207994799
0.6372399356 3.280440289
0.6367318567 3.405739945
0.6382410839 3.0557936
0.6385354942 2.985171476
0.6378262505 3.155996957
0.6395133441 2.723057585
0.6387756889 2.897484132
0.6389964739 2.845007738
0.6400941917 2.628720456
0.6398372162 2.688479051
0.6405490239 2.523715355
0.6409948528 2.384640013
0.6410098257 2.381236109
0.6411592785 2.347317765
0.6424453017 2.137064966
0.6419227712 2.253521518
0.6422469194 2.181126702
0.6426110806 2.048498157
0.6432110692 1.918065557
0.643286199 1.901852705
0.6437307867 1.806025282
0.644312176 1.681958436
0.6438162363 1.787690531
0.6445457751 1.477651112
0.6445329075 1.48036557
0.6448719222 1.409110674
0.6456587623 1.400729428
0.6464723672 1.234960375
0.6458530501 1.360859947
0.6474023714 1.080360206
0.6465607175 1.248082691
0.64718805 1.122752194
0.6482965699 0.8746449697
0.6484333463 0.8482621449
0.6483929969 0.8560359738
0.648754093 0.7866687409
0.6490993676 0.7207177669
0.6492845847 0.6855713623
0.6495845194 0.6185288581
0.6497205871 0.5930259454
0.650310125 0.4835397897
0.6505784892 0.411039504
0.65063639 0.4004907859
0.6511320045 0.3108443538
0.652157075 0.1987277686
0.6516981743 0.2797899702
0.6520080528 0.2249426766
0.6530265793 0.01314645923
0.6531952096 -0.0156366558
0.6525491101 0.09537283135
0.6541681748 -0.1207470335
0.6539418511 -0.08317152854
0.6538354558 -0.06542362376
0.6548086316 -0.2651348973
0.6547602591 -0.2572704118
0.6549561072 -0.2890435409
0.6559285904 -0.4626572447
0.6559805385 -0.4707801437
0.6554174171 -0.3820478328
0.6569884854 -0.6210971725
0.6565693332 -0.5566977612
0.656709972 -0.5783982636
0.6581311022 -0.739330994
0.6576827768 -0.6722455798
0.6579181702 -0.7075871166
0.6589323144 -0.9727517941
0.6582466654 -0.8742172567
0.6582721211 -0.8779151695
0.6597071807 -1.087786163
0.6594148589 -1.046852399
0.6591868441 -1.014643464
0.6602272439 -1.132270312
0.6602008586 -1.128656938
0.6610955713 -1.249350787
0.6617677701 -1.355402865
0.6612337862 -1.285519573
0.6612272027 -1.284649582
0.6621588343 -1.350093633
0.662746824 -1.424401754
0.6621852289 -1.353464293
0.6636804508 -1.597323227
0.6632340483 -1.543025351
0.663093076 -1.525682808
0.6641672364 -1.597704981
0.6643603436 -1.620338845
0.6647730579 -1.668122357
0.6658756702 -1.790464172
0.6654497268 -1.743090022
0.6652859921 -1.72465126
0.6667309006 -1.876819874
0.6664760297 -1.849604766
0.6664190366 -1.843477082
0.6670290473 -1.917290033
0.6673030663 -1.945084475
0.6673823899 -1.953064302
0.6680726423 -2.023920568
0.6689227248 -2.107295514
0.66801904 -2.018548972
0.6691265355 -2.126194125
0.6692000375 -2.132903028
0.6689559055 -2.110521517
0.6707178022 -2.280348289
0.6702908896 -2.242625169
0.6700647732 -2.222296353
0.6714847004 -2.336297703
0.67183188 -2.365083911
0.6718162265 -2.363798262
0.6719948323 -2.404382709
0.6719806877 -2.403231914
0.6726351515 -2.455489113
0.6735126746 -2.499244549
0.6729896743 -2.460305079
0.6734566331 -2.495133816
0.6744393325 -2.588625608
0.6741085537 -2.565284178
0.6738658021 -2.547825725
0.675144721 -2.630498846
0.6750944629 -2.627153037
0.6752006819 -2.634210269
0.6763581803 -2.699940185
0.6758268271 -2.667926891
0.6763302578 -2.698291077
0.6773174385 -2.744858516
0.6776939448 -2.765928932
0.6769377349 -2.722931336
0.6782020885 -2.792549363
0.6786624718 -2.81651802
0.6779881555 -2.781070954
0.6792974904 -2.846559868
0.6794015305 -2.851350966
0.6789086313 -2.828200246
0.6802931516 -2.890703412
0.6802213809 -2.887666377
0.680012361 -2.878682985
0.6809661458 -2.917998475
0.6815442256 -2.939736745
0.6810809348 -2.922440574
0.6825687433 -2.964328868
0.6819751605 -2.944090032
0.6823099126 -2.955708299
0.6830850679 -2.989971598
0.6834793321 -3.001024424
0.6831055171 -2.990562918
0.6840276545 -3.015176034
0.6843088633 -3.021883052
0.6841862232 -3.019003911
0.6853733169 -3.045000617
0.6847340042 -3.032390028
0.6849850693 -3.03757245
0.6864778651 -3.053938155
0.6860694517 -3.047360411
0.6863115061 -3.051353902
0.6865709841 -3.062254472
0.6871195616 -3.068404894
0.6867367885 -3.064263222
0.6883383766 -3.07364933
0.6882729524 -3.073366921
0.6883494526 -3.07369514
0.6891641026 -3.079078421
0.6892411645 -3.079112939
0.6887905817 -3.078513805
0.6903453444 -3.076954439
0.6900407525 -3.078353855
0.6897997912 -3.0791506
0.6908767983 -3.06920502
0.6906583387 -3.071106366
0.6906695382 -3.071014372
0.6923174961 -3.053564015
0.6914095087 -3.064941578
0.6916502532 -3.062304128
0.6927079631 -3.050155806
0.6928401646 -3.047987994
0.6930971847 -3.043537276
0.693487794 -3.03641234
0.6938877014 -3.027495954
0.6939806434 -3.025315574
0.6951603925 -3.00013762
0.6945707203 -3.015717601
0.6950003821 -3.004527618
0.6958175246 -2.977699259
0.6953769297 -2.990965284
0.6962573509 -2.963542245
0.6972591864 -2.942994586
0.6969686742 -2.953822041
0.6967902984 -2.960272705
0.6982205693 -2.894877684
0.6973999028 -2.927841926
0.6979075148 -2.907827482
0.6990160844 -2.845941454
0.6983466648 -2.876094671
0.6986213811 -2.863976371
0.699692083 -2.830914256
0.6996693337 -2.832037819
0.7000854108 -2.811101916
0.7002611329 -2.791621522
0.7005693976 -2.775233287
0.7010188086 -2.75053748
0.7021433027 -2.707068165
0.701837697 -2.7254944
0.7015633818 -2.741658464
0.7025869993 -2.657018549
0.7029744428 -2.632212454
0.7029381075 -2.634568943
0.7038559094 -2.605548146
0.7038092773 -2.608765352
0.7038841647 -2.603593777
0.7042478034 -2.545693118
0.7048328216 -2.503377181
0.7044781411 -2.529225036
0.7059859327 -2.4019385
0.7053360397 -2.452385642
0.7051052449 -2.469820981
0.7065377469 -2.370833786
0.7068184099 -2.348099198
0.7068659996 -2.344207404
0.707858485 -2.271231866
0.7076392623 -2.290409771
0.7072726443 -2.321975002
0.708732522 -2.166105765
0.7082582594 -2.20925901
0.7082681605 -2.208368961
0.7099410211 -2.126269555
0.7098172701 -2.138340122
0.7096083433 -2.158554581
0.710064686 -2.053099811
0.7107601636 -1.983512471
0.7107478537 -1.984764011
0.7117561718 -1.905456949
0.7110402716 -1.98041971
0.7118372524 -1.896814351
0.7120526849 -1.848120966
0.7123744961 -1.813184871
0.7120775937 -1.845434298
0.7130959332 -1.733088341
0.7136632116 -1.668381268
0.7134052224 -1.697997381
0.7141411731 -1.613004609
0.7144477555 -1.576399358
0.7140250527 -1.626753251
0.71489153 -1.523961464
0.7149756884 -1.513481389
0.715103749 -1.497470119
0.7163462774 -1.310541382
0.7158313118 -1.37586836
0.7163778687 -1.306493047
0.7177606585 -1.225317267
0.7174243943 -1.269369401
0.717449228 -1.266134337
0.7179470876 -1.131154204
0.7183065824 -1.081624322
0.7179376463 -1.132446767
0.7196923228 -0.9298739756
0.7189989733 -1.027905797
0.7194769232 -0.9605720971
0.720674241 -0.798946025
0.7199601726 -0.9032112645
0.7205789351 -0.8130013966
0.720958879 -0.7007741521
0.7215347219 -0.6137011386
0.7214397228 -0.6281737598
0.7226303226 -0.442142734
0.721766669 -0.5762316404
0.7220897658 -0.5264806556
0.7227183772 -0.4307256837
0.7231740257 -0.3572476772
0.7226647717 -0.439305679
0.7238713101 -0.1787471245
0.7238008019 -0.1902705964
0.7240918657 -0.1425492045
0.7250604408 -0.04654687769
0.7255553829 0.03691312172
0.7249850512 -0.05915799931
0.7255877158 0.04254186807
0.7261895382 0.1469484214
0.7265245313 0.2058052129
0.7274082928 0.3864465491
0.7268755717 0.2910667816
0.7266748688 0.2554799147
0.7281279491 0.4946865367
0.7282637878 0.5196437443
0.7278704575 0.4476174969
0.728954868 0.7196211534
0.7287476707 0.68085185
0.7287383496 0.6791125142
0.7298879236 0.8252971903
0.7300372596 0.8542435392
0.7296281753 0.7752000651
0.7314053668 1.103144298
0.7305935715 0.9433170005
0.7310164716 1.026189861
0.7319235512 1.206428443
0.7316829886 1.158063253
0.7323378679 1.290367462
0.7332856724 1.540684802
0.7326289557 1.405073492
0.7325531172 1.389544078
0.7336744794 1.586350588
0.73428587 1.715554672
0.7338133746 1.615548128
0.7345266921 1.766361315
0.7346263612 1.788029049
0.7344134553 1.741800905
0.735473352 1.971545849
0.7359181399 2.069144771
0.7357257028 2.026804047
0.7368387929 2.244926211
0.7365813224 2.18719696
0.7372217234 2.331364623
0.737599426 2.414056951
0.7377595452 2.450476134
0.7382344964 2.559216023
0.7388039544 2.817936587
0.738513757 2.750199334
0.7383932861 2.722196056
0.7398220505 2.965824258
0.7400639708 3.023286806
0.7400961156 3.030942856
0.7405089148 3.130594659
0.7411692345 3.291090622
0.7403709109 3.097311786
0.7418807052 3.574424393
0.7413311024 3.438490096
0.7412360135 3.415116316
0.7430815693 3.582256581
0.7429361879 3.545336127
0.7431193782 3.59187472
0.7435533894 4.009304132
0.7433929744 3.968214149
0.7433135502 3.947914782
0.7447560522 4.141494835
0.7446497393 4.113645752
0.744827915 4.160349796
0.7451801252 4.313717499
0.7455626094 4.415117853
0.7452913217 4.343125583
0.7463581789 4.628243684
0.7469919025 4.800150701
0.7467936885 4.746178418
0.7476331576 5.048016693
0.7474856529 5.007387933
0.7471635118 4.919014417
0.7484457509 5.201695745
0.7485700325 5.236408363
0.7487460082 5.285684171
0.7497358044 5.566353616
0.7499456929 5.626426099
0.7497692442 5.575910523
0.7502542578 0
0.7503081087 0
0.7505961411 0
0.7514183229 0
0.7519078263 0
0.7517124242 0
0.7522155753 0
0.7523567931 0
0.7525937707 0
0.7531466581 0
0.7535168788 0
0.7530853212 0
0.7540411295 0
0.754584268 0
0.7548641337 0
0.7549425811 0
0.755330672 0
0.7551983712 0
0.7566549149 0
0.7563564541 0
0.7562436661 0
0.7569688419 0
0.7576735707 0
0.7577908339 0
0.7580608822 0
0.758040794 0
0.7585382199 0
0.7596270027 0
0.7589660687 0
0.7589425125 0
0.7599769035 0
0.7597991669 0
0.7605859038 0
0.761435282 0
0.7613366278 0
0.7613841378 0
0.7617625575 0
0.7622801647 0
0.7621594292 0
0.763478248 0
0.7628519908 0
0.7632514214 0
0.7638135503 0
0.7642368099 0
0.7641067125 0
0.7652393736 0
0.764720618 0
0.764662523 0
0.7659898944 0
0.7661931273 0
0.7660089015 0
0.7666868822 0
0.7669775084 0
0.7667697855 0
0.7675887617 0
0.7683787583 0
0.7682023889 0
0.7687391749 0
0.7694621869 0
0.7689562091 0
0.7704681943 0
0.7698246014 0
0.7696926842 0
0.7714666309 0
0.770780932 0
0.770815362 0
0.7723866164 0
0.7723383055 0
0.7715876037 0
0.7733208209 0
0.7726301026 0
0.77301668 0
0.7740880199 0
0.7742508365 0
0.7735056128 0
0.7748050849 0
0.7745839306 0
0.775112361 0
0.7756331927 0
0.7753982051 0
0.7760756866 0
0.7768471832 0
0.7765062474 0
0.7768863968 0
0.7783050281 0
0.7783151635 0
0.7775917581 0
0.77891683 0
0.7792170978 0
0.7785393443 0
0.7795074958 0
0.7798877585 0
0.7799971071 0
0.780482228 0
0.7805750883 0
0.7804939167 0
0.7819173743 0
0.7816535884 0
0.781849746 0
0.7828506438 0
0.7827284705 0
0.7831638986 0
0.7841011338 0
0.7833275034 0
0.7841511151 0
0.7846917747 0
0.7847894912 0
0.7845568276 0
0.7853746918 0
0.785587195 0
0.78560004 0
0.786824474 0
0.7865714861 0
0.7863394603 0
0.7872035533 0
0.7879566536 0
0.7878849895 0
0.788908077 0
0.7886907565 0
0.788998329 0
0.7899801355 0
0.7898063807 0
0.7894622917 0
0.7904462007 0
0.7901241098 0
0.7907769884 0
0.7913814732 0
0.7914659273 0
0.7911990245 0
0.7921439095 0
0.7921322484 0
0.792643682 0
0.7938956573 0
0.7935418191 0
0.7936870981 0
0.7947545085 0
0.7942595914 0
0.7946785185 0
0.795191863 0
0.7956031059 0
0.7950797919 0
0.7966429285 0
0.7964539306 0
0.7959330067 0
0.7977988064 0
0.7977021496 0
0.7976317237 0
0.7986404326 0
0.7979474777 0
0.7981980881 0
0.7989991251 0
0.799613572 0
0.798896458 0
0.8004488683 0
0.8002959433 0
0.7998791484 0
0.801280058 0
0.8011882107 0
0.8007847436 0
0.802713069 0
0.8021283416 0
0.8025700851 0
0.80312846 0
0.8028051233 0
0.8036988953 0
0.8045247272 0
0.8045545838 0
0.8039556749 0
0.8049316278 0
0.8047891658 0
0.8055941427 0
0.8066368916 0
0.8058366906 0
0.8062689006 0
0.807107637 0
0.8069072464 0
0.8070117773 0
0.8078505275 0
0.8084337368 0
0.8080706872 0
0.8094026444 0
0.8086294489 0
0.8093440059 0
0.8099349169 0
0.8099685415 0
0.809920601 0
0.8108430821 0
0.8109613332 0
0.8115148489 0
0.8124575459 0
0.8122488054 0
0.8118739437 0
0.8126445411 0
0.8128259766 0
0.813024572 0
0.8136515231 0
0.8137699615 0
0.8138477126 0
0.815133738 0
0.8151016067 0
0.8148009236 0
0.8160105713 0
0.816049332 0
0.8156590391 0
0.8171826893 0
0.8172764548 0
0.8171731803 0
0.8182915794 0
0.8179027618 0
0.8180786955 0
0.8184543422 0
0.8190563111 0
0.8184563597 0
0.8198430211 0
0.8196381201 0
0.8199961194 0
0.8206060082 0
0.8205384927 0
0.8204180305 0
0.8221537492 0
0.8213597172 0
0.8219794566 0
0.8223624211 0
0.822641002 0
0.8227876096 0
0.8233784284 0
0.8234395833 0
0.8240499951 0
0.8248948252 0
0.8250281575 0
0.8247767072 0
0.8261144328 0
0.8253659868 0
0.825734136 0
0.8270176989 0
0.8262954496 0
0.8270208873 0
0.8272945019 0
0.8278979245 0
0.8271641504 0
0.8288097273 0
0.82893923 0
0.8283527757 0
0.8294404033 0
0.829916351 0
0.8296691726 0
0.8308494544 0
0.83013499 0
0.8310360182 0
0.8315494616 0
0.8311497435 0
0.8315709336 0
0.8328093358 0
0.8322649167 0
0.832953087 0
0.8336765909 0
0.8338656353 0
0.8339346401 0
0.8345121059 0
0.834177072 0
0.8343525516 0
0.8357449814 0
0.8352093067 0
0.8353623424 0
0.8361832105 0
0.8363736631 0
0.8361163839 0
0.8372110881 0
0.8370640722 0
0.8376071251 0
0.8388609435 0
0.8383408631 0
0.8385958078 0
0.8390751991 0
0.8398298317 0
0.839638295 0
0.8407160851 0
0.8400980989 0
0.8403645201 0
0.8410135865 0
0.8412145459 0
0.8411600667 0
0.8425326853 0
0.8420598324 0
0.8419068067 0
0.8428464431 0
0.8428315184 0
0.8431602145 0
0.8446438396 0
0.8442251833 0
0.8441518661 0
0.8455043571 0
0.8452765862 0
0.8452553937 0
0.8462219656 0
0.845830057 0
0.8464747318 0
0.847308704 0
0.8467065549 0
0.8472830059 0
0.8482210978 0
0.8484279216 0
0.8482596337 0
0.8491033425 0
0.8491176645 0
0.8495645215 0
0.8496726526 0
0.8498089126 0
0.8496314584 0
0.8514727729 0
0.8506294062 0
0.8513544359 0
0.8522975292 0
0.8517682392 0
0.8517971886 0
0.8534112424 0
0.8526842039 0
0.8535073532 0
0.8542353625 0
0.8539024773 0
0.853520388 0
0.8552665206 0
0.8547261534 0
0.854997983 0
0.8556418846 0
0.855767007 0
0.8557525168 0
0.8572262936 0
0.8570487333 0
0.8566789763 0
0.8574411742 0
0.8575212975 0
0.8578769099 0
0.8585567582 0
0.8593119284 0
0.8591682649 0
0.8594805372 0
0.8600844596 0
0.8598990206 0
0.8605818034 0
0.8609313796 0
0.8605200088 0
0.8616549877 0
0.8615458189 0
0.8621652835 0
0.8631899538 0
0.862494739 0
0.8631543701 0
0.8634936536 0
0.8642471548 0
0.8640056471 0
0.8651859366 0
0.8647190398 0
0.8646671171 0
0.8655514133 0
0.865918447 0
0.8661379484 0
0.8670647821 0
0.8669650753 0
0.8670228213 0
0.8679268731 0
0.8675758556 0
0.8678251482 0
0.8684635521 0
0.86880696 0
0.8690461693 0
0.8699533827 0
0.8694862835 0
0.8700629413 0
0.8703920511 0
0.8706832545 0
0.8710462939 0
0.8717619533 0
0.8716090528 0
0.871943911 0
0.8724777531 0
0.8721850105 0
0.8721453694 0
0.8736471829 0
0.8731656921 0
0.8732007498 0
0.8747824218 0
0.8748893241 0
0.8749799101 0
0.8752329022 0
0.8757266588 0
0.8753843995 0
0.8764421636 0
0.8763773469 0
0.8767779719 0
0.8773495416 0
0.8777081892 0
0.8777203876 0
0.8780963131 0
0.878593986 0
0.8785643918 0
0.8790589663 0
0.8793793456 0
0.8793624177 0
0.8804234814 0
0.8803548446 0
0.880246004 0
0.8810306232 0
0.8817937041 0
0.8812320534 0
0.8823250497 0
0.8822490576 0
0.8818848235 0
0.8836616029 0
0.8832465071 0
0.883096672 0
0.884481094 0
0.8845948377 0
0.8840287923 0
0.8847677979 0
0.8856285014 0
0.8853690779 0
0.8862193087 0
0.885845192 0
0.8865368476 0
0.8876344943 0
0.8875268536 0
0.8867870871 0
0.8883526521 0
0.8879445096 0
0.8880080678 0
0.8894366126 0
0.8891900459 0
0.8892785956 0
0.8898665909 0
0.8899215592 0
0.8902469845 0
0.8910324158 0
0.8914189101 0
0.8907333016 0
0.8921754697 0
0.8920092291 0
0.8919023995 0
0.8932225308 0
0.8928065381 0
0.8927346981 0
0.894013492 0
0.8942057241 0
0.8942373548 0
0.8951815978 0
0.8952166106 0
0.8946923779 0
0.8959578278 0
0.8958993072 0
0.8961818953 0
0.8965120489 0
0.8974415903 0
0.8966518891 0
0.8979296316 0
0.898339998 0
0.8974623551 0
0.8988854281 0
0.8985781189 0
0.8986440414 0
0.900109587 0
0.9002997918 0
0.8999396989 0
0.9004123863 0
0.9010667515 0
0.9005300312 0
0.9019148089 0
0.9013748338 0
0.902238938 0
0.9029430168 0
0.9030153912 0
0.902611829 0
0.9035997303 0
0.9042411528 0
0.90404479 0
0.9043400996 0
0.9043001542 0
0.9050688658 0
0.9054186429 0
0.9055529295 0
0.9054319235 0
0.9063647359 0
0.90651004 0
0.9062939709 0
0.9081456134 0
0.9081129497 0
0.9073018007 0
0.9091018554 0
0.9091302479 0
0.9086404162 0
0.9100355656 0
0.9096361749 0
0.9100494808 0
0.9106115878 0
0.9103643162 0
0.911013442 0
0.9112340309 0
0.9120395493 0
0.9112545998 0
0.912669229 0
0.9129197964 0
0.9122235875 0
0.9136122529 0
0.9136518089 0
0.9137016261 0
0.914270616 0
0.9144882283 0
0.91424653 0
0.9151249123 0
0.9152244408 0
0.9152278072 0
0.9168172393 0
0.9161695722 0
0.9161829447 0
0.9170743259 0
0.9179380069 0
0.9173992373 0
0.9183485966 0
0.9180957901 0
0.918686476 0
0.9196821777 0
0.9190101342 0
0.9190845846 0
0.9206155455 0
0.9204889763 0
0.9204939387 0
0.9213065948 0
0.9213345029 0
0.921739027 0
0.922757981 0
0.9223618193 0
0.9227537543 0
0.923533283 0
0.923116012 0
0.923588153 0
0.9247532854 0
0.9245167131 0
0.9242023997 0
0.9257405516 0
0.9252537655 0
0.9249268558 0
0.9260756989 0
0.92622133 0
0.9261006003 0
0.927216071 0
0.9276279562 0
0.9271206634 0
0.9284098253 0
0.9283499986 0
0.9281958028 0
0.9293839656 0
0.9291541026 0
0.9296680673 0
0.9300504341 0
0.9300069398 0
0.93036282 0
0.9310870143 0
0.9311295602 0
0.9316061563 0
0.9320537484 0
0.9318605138 0
0.9324196062 0
0.9331629724 0
0.9332049713 0
0.9327541806 0
0.9343374996 0
0.9344574108 0
0.9338029831 0
0.9355199458 0
0.9353138026 0
0.9349029982 0
0.936404537 0
0.9360964582 0
0.9356497557 0
0.9365761553 0
0.9374700834 0
0.936786601 0
0.9381863248 0
0.9376637898 0
0.9383853537 0
0.9391200021 0
0.9387010543 0
0.9390592795 0
0.9395356111 0
0.9402365699 0
0.9396123074 0
0.9407411981 0
0.9408567581 0
0.9413161789 0
0.9422272062 0
0.9414523184 0
0.941433399 0
0.9429918502 0
0.9425363871 0
0.9431950294 0
0.9435099817 0
0.9442871869 0
0.9437482301 0
0.9445746265 0
0.944672575 0
0.9448472917 0
0.9457269013 0
0.9458206604 0
0.9460458969 0
0.9467684218 0
0.9470503845 0
0.9463136519 0
0.94786032 0
0.9481854393 0
0.9474776208 0
0.9489473569 0
0.9487664244 0
0.9487585988 0
0.9498625304 0
0.9493102924 0
0.9497898803 0
0.950653579 0
0.95054253 0
0.9507837364 0
0.9520578303 0
0.9520643556 0
0.9517811123 0
0.953032087 0
0.9525423791 0
0.952495641 0
0.9531430084 0
0.9535735692 0
0.9539534485 0
0.9546394674 0
0.9545228735 0
0.9544630162 0
0.9558352483 0
0.9553067737 0
0.9551756843 0
0.9563534099 0
0.9561573072 0
0.9561654145 0
0.9573316759 0
0.9576642556 0
0.9574525769 0
0.9583443192 0
0.9582053016 0
0.9586172666 0
0.9596462287 0
0.9598555531 0
0.9597300998 0
0.96069611 0
0.9608202724 0
0.9601471144 0
0.9614300771 0
0.9616657592 0
0.9611142418 0
0.9619981933 0
0.9624281885 0
0.9628499943 0
0.9633599903 0
0.9637550856 0
0.9635266043 0
0.9643639818 0
0.9642741845 0
0.9646868364 0
0.9648952891 0
0.965260822 0
0.9655446581 0
0.9666913766 0
0.9659197425 0
0.9661844983 0
0.9669897648 0
0.9675282919 0
0.9676275578 0
0.9686814868 0
0.9686151494 0
0.9679584659 0
0.9688260033 0
0.9696471115 0
0.9689344716 0
0.9700856769 0
0.9699856572 0
0.9704931935 0
0.9710368847 0
0.9709233362 0
0.9708905092 0
0.9726422147 0
0.9717135147 0
0.9724906134 0
0.9732718381 0
0.9735467104 0
0.9727071509 0
0.9740466893 0
0.9744351175 0
0.9738847487 0
0.9748797102 0
0.9747386547 0
0.9753676659 0
0.9765224316 0
0.9764118083 0
0.9760008467 0
0.9774658013 0
0.9771896301 0
0.97657705 0
0.9779024842 0
0.9776840542 0
0.9775740957 0
0.9791412322 0
0.979361222 0
0.9787287856 0
0.9794995178 0
0.9803834043 0
0.9797014672 0
0.9809058416 0
0.9804866908 0
0.980817616 0
0.981464685 0
0.9818335938 0
0.9821384126 0
0.9827065465 0
0.9832493441 0
0.982713998 0
0.9835288011 0
0.9839950689 0
0.9835277137 0
0.9847559462 0
0.9852058175 0
0.9851870615 0
0.9858263983 0
0.9860685813 0
0.9862306935 0
0.9863540253 0
0.9872564956 0
0.9869382398 0
0.9874855056 0
0.9882041884 0
0.987375694 0
0.9884477398 0
0.9890781405 0
0.9883362797 0
0.9893086945 0
0.9898450544 0
0.9900813496 0
0.991078327 0
0.9909981958 0
0.9904818996 0
0.9915807972 0
0.9916572094 0
0.9914638666 0
0.9929215176 0
0.9922313548 0
0.9928234149 0
0.9940125292 0
0.9939857163 0
0.993736674 0
0.9945911243 0
0.9945297405 0
0.9947896442 0
0.9954191124 0
0.9957643041 0
0.9951561032 0
0.996098186 0
0.9965128487 0
0.9965774202 0
0.9978212561 0
0.9979281266 0
0.9971996572 0
0.9990144355 0
0.9987971775 0
0.998318539 0
0.9992499574 0
0.9990547852 0
0.9998205442 0


==> data/samplet2_1_8.txt <==
0.0009086607105 0
0.0002354693254 0
0.0007026438455 0
0.0002339755448 0
0.0006994379275 0
0.0008210103584 0
0.001472867552 0
0.001901879437 0
0.001167043902 0
0.002028906552 0
0.002131278797 0
0.002698565641 0
0.003732394495 0
0.003728121836 0
0.003546163005 0
0.004074515624 0
0.003964981909 0
0.004279449606 0
0.00463254718 0
0.005636338287 0
0.00521074596 0
0.00555925669 0
0.005970296243 0
0.0059362205 0
0.006768094014 0
0.007156550915 0
0.007039032296 0
0.00688292089 0
0.007905278787 0
0.008125172905 0
0.007895096045 0
0.008131709075 0
0.008115247129 0
0.009488544806 0
0.009733851752 0
0.009145464443 0
0.01049239536 0
0.01038771321 0
0.009854216141 0
0.01103036501 0
0.01158976547 0
0.01091767786 0
0.01201142298 0
0.01181414451 0
0.01182939627 0
0.01334665833 0
0.0135543713 0
0.01339545389 0
0.01293063542 0
0.0139209955 0
0.01408242664 0
0.01442702149 0
0.01513794518 0
0.01554979161 0
0.015545447 0
0.01574127404 0
0.0162079927 0
0.01658266393 0
0.01713570334 0
0.01718845081 0
0.01727332451 0
0.01701752148 0
0.01786057545 0
0.01793129533 0
0.01765257373 0
0.01783693157 0
0.01815044136 0
0.01950039548 0
0.01928339262 0
0.01876838971 0
0.01992008926 0
0.01985868224 0
0.02022475545 0
0.0200738993 0
0.02128156535 0
0.02078625622 0
0.0207365002 0
0.02229011065 0
0.02162159178 0
0.0223828857 0
0.02318868445 0
0.02306884327 0
0.02334715793 0
0.02325304974 0
0.02434535689 0
0.02435173117 0
0.02347825331 0
0.02460031653 0
0.02451365591 0
0.02526037746 0
0.02490352457 0
0.02628476026 0
0.02564552505 0
0.02623644517 0
0.02700931077 0
0.02643995738 0
0.02734370082 0
0.0277959998 0
0.02761136579 0
0.02787713853 0
0.02922377614 0
0.02926310731 0
0.02838538476 0
0.02980647171 0
0.02946584791 0
0.03023209962 0
0.03057831954 0
0.03122820891 0
0.03081435732 0
0.03216219815 0
0.03204070219 0
0.03210736827 0
0.03243251301 0
0.0323707801 0
0.03257962145 0
0.03398722298 0
0.03391391024 0
0.03414037397 0
0.03456873744 0
0.03515449978 0
0.03443095881 0
0.0359090855 0
0.03599324282 0
0.03567169897 0
0.03680228455 0
0.03676382462 0
0.03634750042 0
0.03614998714 0
0.03770735437 0
0.03765449761 0
0.0376451899 0
0.03869092264 0
0.03818729053 0
0.0388602409 0
0.03972088747 0
0.03929573161 0
0.03939415405 0
0.03915725796 0
0.04026872376 0
0.04058952868 0
0.04011222235 0
0.040743522 0
0.04103171392 0
0.04178000374 0
0.0414796078 0
0.04181319231 0
0.04260020597 0
0.04267870639 0
0.0426094153 0
0.04373285631 0
0.04311928893 0
0.043884823 0
0.04336530714 0
0.04451917674 0
0.04450105459 0
0.04426699332 0
0.04585234325 0
0.04540906493 0
0.04577204048 0
0.0452542361 0
0.04646903095 0
0.04607645832 0
0.04591159744 0
0.04759853969 0
0.04773842281 0
0.04691244199 0
0.04724108968 0
0.04872563641 0
0.04796567417 0
0.04806804108 0
0.04809575977 0
0.04881079627 0
0.04949127677 0
0.04893080787 0
0.04920945134 0
0.04893674928 0
0.05026003791 0
0.05012613492 0
0.05027122115 0
0.05123697713 0
0.0509868132 0
0.05112616494 0
0.05267094495 0
0.051816766 0
0.051931103 0
0.05220791146 0
0.05319297031 0
0.05276453267 0
0.05348822507 0
0.05433680026 0
0.0546568277 0
0.0540725529 0
0.0555233995 0
0.05553372417 0
0.05565693503 0
0.05517983493 0
0.05659809168 0
0.05655315191 0
0.05626692953 0
0.05723128957 0
0.05694218371 0
0.05690047717 0
0.05802554112 0
0.05787463965 0
0.05801975051 0
0.05848661897 0
0.05841816862 0
0.05953936507 0
0.05861195694 0
0.05884111993 0
0.06001196484 0
0.05987836367 0
0.06040468707 0
0.06108973016 0
0.06068197462 0
0.06136070708 0
0.06161878131 0
0.06157951973 0
0.06211286691 0
0.06282154774 0
0.0630893258 0
0.06280785544 0
0.06337956914 0
0.06266966763 0
0.06324123178 0
0.06440436772 0
0.06350827926 0
0.06426125677 0
0.06452274968 0
0.06481343527 0
0.06490289264 0
0.06477933656 0
0.06515156326 0
0.06585282918 0
0.06571404009 0
0.06557361777 0
0.0662713746 0
0.06594836826 0
0.06606504535 0
0.06703932748 0
0.06707484517 0
0.06732791189 0
0.06698831045 0
0.06786309392 0
0.068349667 0
0.06805240169 0
0.06752180538 0
0.06870700775 0
0.0683908298 0
0.06911876884 0
0.06991971004 0
0.07017480907 0
0.06983559077 0
0.07061799375 0
0.07067052414 0
0.07042201473 0
0.0721868619 0
0.07197815075 0
0.07191373386 0
0.07258181965 0
0.07249351276 0
0.07249301183 0
0.07412795269 0
0.07411960247 0
0.07382409732 0
0.07367412832 0
0.07329307352 0
0.07478050405 0
0.07422519146 0
0.07496357396 0
0.07470394915 0
0.07557386108 0
0.07601304669 0
0.07576681095 0
0.07663297526 0
0.07697340774 0
0.07622865283 0
0.07688076527 0
0.07763740331 0
0.07759881735 0
0.0775247388 0
0.07775524902 0
0.07847494198 0
0.07886306522 0
0.07833817864 0
0.07923280049 0
0.08003874503 0
0.07962729022 0
0.0800054526 0
0.08013178286 0
0.08041607263 0
0.08020498765 0
0.08136852406 0
0.08146790579 0
0.08162982451 0
0.08294493568 0
0.0826399752 0
0.08262856943 0
0.0829482768 0
0.08372852694 0
0.08322832705 0
0.08322050533 0
0.08449946449 0
0.0843152229 0
0.08412462962 0
0.0858155214 0
0.08521170223 0
0.08567320011 0
0.08638451171 0
0.08644888669 0
0.08642160768 0
0.08622167278 0
0.08762946808 0
0.08747473692 0
0.08714083831 0
0.08810284375 0
0.08854217582 0
0.08866989008 0
0.08887780882 0
0.08980864258 0
0.08897627725 0
0.09063234986 0
0.09041434133 0
0.09008224867 0
0.09170946793 0
0.09110257455 0
0.09128541842 0
0.09203730372 0
0.09218313845 0
0.09237343438 0
0.09303311705 0
0.09301663256 0
0.09350172498 0
0.09430949908 0
0.09419971858 0
0.09467201033 0
0.09480283668 0
0.09532086436 0
0.09517571118 0
0.09535010106 0
0.09613163882 0
0.09642488556 0
0.09643094319 0
0.09762431136 0
0.0967033183 0
0.09669429434 0
0.09845429318 0
0.09822929011 0
0.09796012391 0
0.0984609843 0
0.09939690448 0
0.09950632415 0
0.09957969435 0
0.09997722 0
0.09988569627 0
0.09989219113 0
0.1002538334 0
0.100295471 0
0.1002726336 0
0.1012679043 0
0.1010373189 0
0.101100396 0
0.1013298034 0
0.1018049312 0
0.1018958372 0
0.1024918602 0
0.1029879271 0
0.1027168577 0
0.1027981578 0
0.1026741917 0
0.1038666609 0
0.1042492861 0
0.1035839238 0
0.1049296002 0
0.1047717785 0
0.1048854168 0
0.1052393766 0
0.1049949038 0
0.1059540782 0
0.1062374417 0
0.1060472634 0
0.1064695872 0
0.1071750813 0
0.1064906639 0
0.1081544219 0
0.1080533306 0
0.1082114762 0
0.1088737133 0
0.1084684419 0
0.1089441697 0
0.1089938083 0
0.1096227905 0
0.110129328 0
0.109977245 0
0.1104671151 0
0.1104975443 0
0.1109913764 0
0.1112804479 0
0.1117283819 0
0.1114647129 0
0.111628184 0
0.1123752197 0
0.1127431794 0
0.1128911541 0
0.1127605837 0
0.1141357423 0
0.1133040873 0
0.1139057087 0
0.1152318007 0
0.1147988188 0
0.1143655261 0
0.1145228477 0
0.1156583494 0
0.1152968941 0
0.1161389185 0
0.1162720867 0
0.1166988436 0
0.117061417 0
0.1169570983 0
0.1180542427 0
0.1175202078 0
0.1174179525 0
0.1190891483 0
0.1187169894 0
0.1185060971 0
0.1191203713 0
0.1195036608 0
0.1192434598 0
0.1198001147 0
0.1207846691 0
0.1206057399 0
0.1208975997 0
0.1209457534 0
0.1219136077 0
0.1216720082 0
0.1211802179 0
0.1226721707 0
0.1221877133 0
0.1225167994 0
0.1229524299 0
0.1238796039 0
0.1233877922 0
0.1239213589 0
0.1248688639 0
0.1248865505 0
0.1248057515 0
0.1252965495 0
0.1250931458 0
0.1256638197 0
0.1258659583 0
0.1265168841 0
0.1261780917 0
0.1266289301 0
0.127839809 0
0.1270380776 0
0.1273529871 0
0.1286118202 0
0.128041277 0
0.12890025 0
0.1289423548 0
0.1296799386 0
0.1291118856 0
0.1305584327 0
0.1303415945 0
0.1304525278 0
0.1318037967 0
0.1318150958 0
0.1315500011 0
0.1316026158 0
0.1310396118 0
0.131629603 0
0.132182877 0
0.1322533041 0
0.1322999245 0
0.1337435409 0
0.1329751566 0
0.1330977515 0
0.1346200895 0
0.1341543609 0
0.1345695783 0
0.1355217884 0
0.1352714521 0
0.1354462002 0
0.1362522234 0
0.1366805659 0
0.1364023239 0
0.1372894966 0
0.137558626 0
0.1368561749 0
0.1371012749 0
0.1379864363 0
0.1377278043 0
0.138302762 0
0.1391395094 0
0.1392478861 0
0.1394283544 0
0.1405990698 0
0.1402549348 0
0.1398543592 0
0.1407926467 0
0.1408275602 0
0.1414598279 0
0.140952239 0
0.1418857867 0
0.1425675357 0
0.1417900282 0
0.1429516187 0
0.1434023103 0
0.1427096176 0
0.1443787343 0
0.143909578 0
0.1440003487 0
0.144638857 0
0.1448564476 0
0.144894049 0
0.1447624522 0
0.1460112876 0
0.1458768836 0
0.145957291 0
0.1469318425 0
0.1473692169 0
0.1471623045 0
0.147381633 0
0.1480438661 0
0.1479055235 0
0.1482966088 0
0.1477648331 0
0.1488843859 0
0.148507558 0
0.1493558607 0
0.1490421393 0
0.1501295931 0
0.1501740529 0
0.1498423836 0
0.1509256652 0
0.1507455693 0
0.1505548645 0
0.1507733152 0
0.1520560777 0
0.1515363681 0
0.1521892907 0
0.1519516063 0
0.1516558181 0
0.1531024465 0
0.1532198842 0
0.1525598152 0
0.1530122608 0
0.1541004864 0
0.1539976032 0
0.1539965437 0
0.1550147558 0
0.155116932 0
0.1546508071 0
0.1553306273 0
0.1561610916 0
0.1559137537 0
0.1571139932 0
0.1570417419 0
0.1572260175 0
0.1575489182 0
0.1578748617 0
0.1574762382 0
0.1575832167 0
0.1590643119 0
0.1591259685 0
0.1583210748 0
0.1586169825 0
0.1593364951 0
0.159771563 0
0.1593957009 0
0.1595530184 0
0.1606987709 0
0.1602996302 0
0.1606006384 0
0.1617806887 0
0.1614136243 0
0.1620682332 0
0.1611794442 0
0.1630061122 0
0.1625992565 0
0.1626511025 0
0.163216226 0
0.1635285073 0
0.1634770412 0
0.1650034102 0
0.1649609454 0
0.1640782983 0
0.165785471 0
0.1657640687 0
0.1659074518 0
0.1661298847 0
0.1660540252 0
0.1663490663 0
0.1665305451 0
0.1666330025 0
0.1677069646 0
0.16756099 0
0.1679081175 0
0.1681183469 0
0.1683912919 0
0.1682635033 0
0.1688133041 0
0.1693138365 0
0.1695621983 0
0.169152355 0
0.1699266317 0
0.1703782318 0
0.170166901 0
0.1699511853 0
0.1699816024 0
0.1713311369 0
0.1716379323 0
0.1715649375 0
0.171468979 0
0.1725238807 0
0.1723598224 0
0.1720469172 0
0.1736468185 0
0.173141844 0
0.1732009242 0
0.173337485 0
0.1740544877 0
0.1746163006 0
0.1741452578 0
0.1742744635 0
0.1747547105 0
0.1756736242 0
0.1754610213 0
0.1748318149 0
0.1759920643 0
0.1762442009 0
0.1766155207 0
0.1776155617 0
0.176994125 0
0.1771354272 0
0.1775409463 0
0.1772320247 0
0.1784880612 0
0.178130457 0
0.1783909981 0
0.1788528867 0
0.1789743404 0
0.1791951244 0
0.1790969848 0
0.1793691019 0
0.1798641828 0
0.1798837048 0
0.1803817051 0
0.1797266935 0
0.1810208855 0
0.1814082943 0
0.1815370272 0
0.1819537467 0
0.181806021 0
0.1825893092 0
0.1828527972 0
0.1835420177 0
0.1831149253 0
0.1843337548 0
0.184194005 0
0.1837078872 0
0.1851356079 0
0.1854430717 0
0.1847078996 0
0.185901085 0
0.1856836051 0
0.1859433266 0
0.1856092311 0
0.1869101068 0
0.1873769212 0
0.1871259676 0
0.1875321562 0
0.1883735441 0
0.1877580029 0
0.1890805875 0
0.1891007884 0
0.1888012973 0
0.1886571241 0
0.1895435854 0
0.1900359762 0
0.1903515104 0
0.1905959775 0
0.1913976515 0
0.1906734163 0
0.1919815778 0
0.191874247 0
0.1916421907 0
0.1928955407 0
0.1932968689 0
0.1932355061 0
0.1935009544 0
0.1942549358 0
0.1933812949 0
0.1944540435 0
0.1947475809 0
0.1947774197 0
0.1962259888 0
0.1960283741 0
0.1957074136 0
0.1970900456 0
0.1969177617 0
0.1970399103 0
0.1980780789 0
0.1977128933 0
0.1978092466 0
0.1986823719 0
0.1983408636 0
0.1992167964 0
0.1986062091 0
0.1991732808 0
0.1992784256 0
0.2001524779 0
0.1993718081 0
0.2008937462 0
0.2009823321 0
0.2010302419 0
0.2019985123 0
0.2021336579 0
0.2016325668 0
0.2026706667 0
0.202475706 0
0.2024290447 0
0.2026428028 0
0.2036375932 0
0.2039879557 0
0.2032204816 0
0.203416095 0
0.2042578419 0
0.20478543 0
0.204469462 0
0.2047814159 0
0.2057167096 0
0.2055740509 0
0.2060003351 0
0.2060130331 0
0.2053155645 0
0.2067862238 0
0.2060553208 0
0.2062045409 0
0.2063247154 0
0.2075995917 0
0.2079583607 0
0.2074696345 0
0.2074136404 0
0.2082769886 0
0.2087672845 0
0.2083469 0
0.2082411516 0
0.2090332025 0
0.2098838388 0
0.2099293244 0
0.2103812804 0
0.2108974092 0
0.2102917518 0
0.2110008371 0
0.2112032444 0
0.2110813035 0
0.211980907 0
0.2123542386 0
0.2122160432 0
0.2128201088 0
0.2131535968 0
0.2133919217 0
0.2129290729 0
0.2142704218 0
0.2146297011 0
0.2146898513 0
0.2157350012 0
0.2149149468 0
0.2148500703 0
0.2158192113 0
0.2152901144 0
0.2159474631 0
0.2158349242 0
0.2163086058 0
0.2164478733 0
0.2170833558 0
0.2169114592 0
0.2174906557 0
0.2178051502 0
0.2186272613 0
0.2182657475 0
0.2179033264 0
0.2187771209 0
0.2196418239 0
0.2191314137 0
0.2193373688 0
0.2190894762 0
0.2203280645 0
0.2203666238 0
0.2204326285 0
0.2207171946 0
0.2214454718 0
0.2211115409 0
0.2224186807 0
0.221719792 0
0.2224465576 0
0.2222802583 0
0.2225021763 0
0.2230756008 0
0.2229109049 0
0.2227903331 0
0.2229825204 0
0.2238859048 0
0.2240804661 0
0.223645957 0
0.2254782432 0
0.2252692247 0
0.2248140767 0
0.2261317577 0
0.2260363849 0
0.2263161171 0
0.2263155008 0
0.2273572917 0
0.2272768801 0
0.2269208873 0
0.2273959126 0
0.2275055055 0
0.2283304187 0
0.2282016779 0
0.2276156188 0
0.2289977771 0
0.2294098221 0
0.2290747812 0
0.2297402532 0
0.2298425046 0
0.2295042464 0
0.2295247445 0
0.2314168233 0
0.2309603865 0
0.231362415 0
0.2316897597 0
0.2323079062 0
0.232098844 0
0.2315575145 0
0.2323735324 0
0.2328765764 0
0.232967682 0
0.2329533106 0
0.2340981578 0
0.2337826655 0
0.2335783836 0
0.2336870994 0
0.2350156928 0
0.2350155494 0
0.235117249 0
0.2354314468 0
0.2361233024 0
0.2362128075 0
0.2370255827 0
0.2367257086 0
0.2369787523 0
0.2363706052 0
0.2376832656 0
0.2381451366 0
0.2374498471 0
0.2386592919 0
0.238882044 0
0.2385855012 0
0.2396359977 0
0.2398838337 0
0.240183462 0
0.2398879772 0
0.2401551706 0
0.2404466019 0
0.2411004306 0
0.2402353941 0
0.2415836002 0
0.2414110865 0
0.2417496704 0
0.2422762997 0
0.2422939189 0
0.2430132893 0
0.2436579961 0
0.2440262645 0
0.243284272 0
0.2433406519 0
0.2448110188 0
0.2449244498 0
0.2446111946 0
0.2447871262 0
0.2452666003 0
0.2453120633 0
0.245667565 0
0.2458785739 0
0.2465034346 0
0.2463346242 0
0.2465072053 0
0.2465830729 0
0.2480363067 0
0.2471855686 0
0.247249805 0
0.2486367255 0
0.2488595642 0
0.2487510315 0
0.248570847 0
0.249273808 0
0.2492736092 0
0.249641672 0
0.2504338077 0
0.250604902 0
0.2504634432 0
0.2514716789 0
0.2511357588 0
0.2510492076 0
0.2529273791 0
0.2522557433 0
0.252864795 0
0.2523595082 0
0.2526378157 0
0.2532176354 0
0.2535563135 0
0.2538584407 0
0.2546609675 0
0.2541087618 0
0.2541936107 0
0.2550966734 0
0.2554185526 0
0.2557622663 0
0.2566652314 0
0.2558949549 0
0.2565173465 0
0.2577956269 0
0.2575239638 0
0.2576862794 0
0.2586655163 0
0.2587633109 0
0.2581916684 0
0.2592347038 0
0.2588007673 0
0.2597654534 0
0.260122476 0
0.2607248108 0
0.259808915 0
0.2604989413 0
0.2610775966 0
0.2608448939 0
0.2612358827 0
0.2626300225 0
0.2618797676 0
0.262243935 0
0.2629717902 0
0.2628677337 0
0.2630103587 0
0.2637203041 0
0.2641912403 0
0.2638845638 0
0.2649590592 0
0.2655647523 0
0.2655671746 0
0.2665623611 0
0.2656871432 0
0.2664615164 0
0.266989894 0
0.2673651602 0
0.2673683965 0
0.2679253813 0
0.2680708911 0
0.2684088606 0
0.2678656329 0
0.2688423139 0
0.2695233987 0
0.2688903676 0
0.2692858529 0
0.2702150431 0
0.2701822545 0
0.2701670692 0
0.2701699775 0
0.2712771802 0
0.2706963084 0
0.2706271331 0
0.2724170112 0
0.2716441744 0
0.2717655606 0
0.2727744464 0
0.2728926594 0
0.2728829871 0
0.2735442391 0
0.2736791054 0
0.2743555804 0
0.2753047843 0
0.2753433333 0
0.2749791589 0
0.2758130925 0
0.2762615395 0
0.2757788184 0
0.2761450737 0
0.277021482 0
0.276944031 0
0.2768696683 0
0.2777175388 0
0.2778670683 0
0.278202953 0
0.2780945168 0
0.2787549044 0
0.2791052624 0
0.2792119988 0
0.2786350047 0
0.279362825 0
0.2794580141 0
0.2793052203 0
0.2799866025 0
0.2799514667 0
0.2805611391 0
0.2807952887 0
0.280311233 0
0.2814994951 0
0.2816745334 0
0.282137706 0
0.2830175321 0
0.2831988715 0
0.2825506732 0
0.2832717166 0
0.2834281092 0
0.2836273713 0
0.2845478398 0
0.2845869288 0
0.2848977639 0
0.2853538615 0
0.2852699306 0
0.2860879661 0
0.2870668675 0
0.2870820474 0
0.2865196187 0
0.2865928675 0
0.287409771 0
0.2874305359 0
0.2875262703 0
0.2871322876 0
0.2887165368 0
0.2890505953 0
0.2889048533 0
0.2883958046 0
0.2899337848 0
0.2898186959 0
0.2894629334 0
0.2909996248 0
0.2903439716 0
0.2907885557 0
0.2910630777 0
0.2911954076 0
0.291481913 0
0.2911278417 0
0.2927478786 0
0.2924068177 0
0.2921077686 0
0.2920039702 0
0.2935586935 0
0.2931156787 0
0.2936934873 0
0.2936311929 0
0.2944388777 0
0.2944068926 0
0.2940922573 0
0.2946750348 0
0.2955754756 0
0.2956369986 0
0.2958956103 0
0.2960410931 0
0.2962219387 0
0.296852668 0
0.296708257 0
0.2966124459 0
0.2974365609 0
0.2977317651 0
0.2975331651 0
0.2983881589 0
0.2980505695 0
0.2978728448 0
0.2990690918 0
0.2992512111 0
0.2992530072 0
0.3002653415 0
0.3001258515 0
0.3001975432 0
0.3015141035 0
0.3013214675 0
0.301201634 0
0.301782011 0
0.3019687757 0
0.3018304274 0
0.3031686221 0
0.3028918166 0
0.3034732804 0
0.3033347565 0
0.3044069856 0
0.3038128009 0
0.3043531428 0
0.305417971 0
0.3056357809 0
0.3048576638 0
0.3058516307 0
0.306282649 0
0.3063208486 0
0.3074380973 0
0.3072612006 0
0.3073847851 0
0.3066476271 0
0.3081091778 0
0.3084577291 0
0.3082372002 0
0.3078989489 0
0.309365594 0
0.3088288494 0
0.3090152921 0
0.3096352787 0
0.3097091064 0
0.3099718165 0
0.3103893928 0
0.3102245206 0
0.3112276883 0
0.3108841281 0
0.3113605321 0
0.3120496939 0
0.3123813323 0
0.3119823385 0
0.3132718557 0
0.3128294699 0
0.3132828403 0
0.3132084736 0
0.3144011755 0
0.3139993818 0
0.3142707646 0
0.3147384261 0
0.3149809301 0
0.3147024797 0
0.3155907011 0
0.3159835232 0
0.3160331073 0
0.3166029458 0
0.317014917 0
0.3172367716 0
0.3168350154 0
0.317956969 0
0.3181654606 0
0.3182633012 0
0.3192047806 0
0.3190050898 0
0.3187911402 0
0.3185509833 0
0.3200955524 0
0.3199275748 0
0.3196464433 0
0.3205997076 0
0.3205318343 0
0.3209682343 0
0.3217923436 0
0.3217589063 0
0.3221413131 0
0.3228350007 0
0.3229989834 0
0.3231995931 0
0.3234413738 0
0.3241823761 0
0.3232664688 0
0.3250044786 0
0.3245017876 0
0.3242683344 0
0.3255907165 0
0.325211512 0
0.325331155 0
0.3258394792 0
0.3269409064 0
0.326895358 0
0.326357886 0
0.3268965299 0
0.3275572678 0
0.3275799191 0
0.3280492935 0
0.3286072275 0
0.3282656284 0
0.3281781438 0
0.329660851 0
0.3297333059 0
0.3299034648 0
0.329534129 0
0.3305065278 0
0.3306445425 0
0.3306643061 0
0.3300883643 0
0.3313929955 0
0.3318437922 0
0.3319057236 0
0.3320840625 0
0.332310203 0
0.3327416832 0
0.3330269933 0
0.3331528593 0
0.3338459049 0
0.3344329931 0
0.3347554216 0
0.3347019541 0
0.3356288837 0
0.3354837439 0
0.3350819363 0
0.3362360238 0
0.3363462363 0
0.3368750463 0
0.3362895898 0
0.3365404459 0
0.3377550748 0
0.3375523941 0
0.337317725 0
0.3381436748 0
0.3379195279 0
0.3385508207 0
0.339088798 0
0.3388953624 0
0.3397491223 0
0.3398395662 0
0.3406572629 0
0.3405782862 0
0.3404116815 0
0.3417878398 0
0.341615943 0
0.3412739959 0
0.3412967574 0
0.3419173631 0
0.3418352242 0
0.3422592422 0
0.3435121408 0
0.3432116998 0
0.3433841205 0
0.3435862402 0
0.3444013448 0
0.3443336079 0
0.3438294305 0
0.3447475015 0
0.3447301146 0
0.3453353018 0
0.3458004394 0
0.3457916278 0
0.3460572787 0
0.3471601139 0
0.3467802926 0
0.3469263375 0
0.3469226187 0
0.3479262275 0
0.347830668 0
0.347967324 0
0.3477524309 0
0.3489961002 0
0.3489474193 0
0.3490329177 0
0.3493462298 0
0.3490215498 0
0.3501729879 0
0.3500130055 0
0.3504630419 0
0.3497214151 0
0.3501342208 0
0.3499758496 0
0.351309698 0
0.3514247475 0
0.3507079573 0
0.3508711091 0
0.3513556058 0
0.3518472365 0
0.3518119805 0
0.3524402271 0
0.3525504415 0
0.3530456276 0
0.3526683509 0
0.3525624651 0
0.3541030221 0
0.35399517 0
0.3536449401 0
0.3548950114 0
0.3554479008 0
0.3545373947 0
0.3556748738 0
0.3556554565 0
0.3563428956 0
0.3565783858 0
0.3571574887 0
0.3570023504 0
0.3577598019 0
0.3575054309 0
0.3579988981 0
0.3578952939 0
0.3587964457 0
0.3593513465 0
0.3588005619 0
0.359182355 0
0.359430947 0
0.3595230361 0
0.3594228741 0
0.3613248161 0
0.3609220055 0
0.3611784361 0
0.3613131439 0
0.3612091729 0
0.3620562461 0
0.3616631039 0
0.3613290032 0
0.3625178329 0
0.3626374186 0
0.3625214649 0
0.3637205817 0
0.3634300078 0
0.3636494248 0
0.3635010572 0
0.3647214158 0
0.3652195509 0
0.3644952803 0
0.366055965 0
0.3652938884 0
0.3657759981 0
0.3655127821 0
0.365641505 0
0.3671241287 0
0.3669428609 0
0.3665324003 0
0.3672752349 0
0.3677460667 0
0.3681240511 0
0.36911853 0
0.3686358324 0
0.3686316198 0
0.3696899615 0
0.3692965665 0
0.3694586506 0
0.3700378895 0
0.3701979432 0
0.3707244477 0
0.3703946929 0
0.3712071511 0
0.371439948 0
0.3720597306 0
0.3712182455 0
0.3717671984 0
0.3724431741 0
0.3730026314 0
0.3722608548 0
0.3734519731 0
0.3730754044 0
0.3736583327 0
0.3742297342 0
0.3740623711 0
0.3745020363 0
0.3754547121 0
0.3752438745 0
0.3753943198 0
0.3757626104 0
0.376073167 0
0.3762365182 0
0.3763326927 0
0.3769007852 0
0.3774641301 0
0.3770119941 0
0.3774236039 0
0.3773287539 0
0.378664492 0
0.3786586956 0
0.3788603641 0
0.3796634203 0
0.3797477807 0
0.3796755335 0
0.3801453633 0
0.3803321313 0
0.3801509927 0
0.3805670474 0
0.3803608813 0
0.3805983597 0
0.3814847871 0
0.3817613303 0
0.3812062892 0
0.3809729936 0
0.3825766918 0
0.3823604898 0
0.3822930679 0
0.3829311283 0
0.3835711561 0
0.3828860325 0
0.3846939038 0
0.384371731 0
0.3840733563 0
0.3852812226 0
0.3849166778 0
0.3851306194 0
0.3854340489 0
0.3857468094 0
0.3858510769 0
0.385780316 0
0.3873579565 0
0.3875339023 0
0.386977678 0
0.3880972579 0
0.3878350391 0
0.3886121204 0
0.3879895028 0
0.3894784459 0
0.3886997054 0
0.3891262165 0
0.3905022562 0
0.3903565483 0
0.3899962114 0
0.3913042262 0
0.3908551066 0
0.3915193142 0
0.3910952198 0
0.3917462483 0
0.3917248811 0
0.3920678153 0
0.3934861229 0
0.3926932019 0
0.3932829958 0
0.3933953019 0
0.3928196471 0
0.3937496618 0
0.3941326006 0
0.3938561984 0
0.3937531638 0
0.3951486427 0
0.395208574 0
0.3947825445 0
0.3961807534 0
0.3957983956 0
0.396381672 0
0.3971249769 0
0.3969862548 0
0.397399518 0
0.3967926706 0
0.3978747017 0
0.3978935026 0
0.3975913775 0
0.3986007658 0
0.399286425 0
0.398611484 0
0.399289742 0
0.3996817917 0
0.3998711752 0
0.400289073 0
0.4007718157 0
0.4012273956 0
0.4004858568 0
0.4005784373 0
0.401793598 0
0.4019895533 0
0.4015135102 0
0.4028780994 0
0.4024086378 0
0.4031250541 0
0.4027961194 0
0.4037196055 0
0.4034632731 0
0.4035211509 0
0.4052021977 0
0.4048571785 0
0.404494568 0
0.4050000982 0
0.4056176496 0
0.4055958685 0
0.4061750909 0
0.4069665914 0
0.4064009096 0
0.4068432401 0
0.4079183667 0
0.4073661269 0
0.4079795988 0
0.4077571529 0
0.4084504279 0
0.408285917 0
0.4084870592 0
0.4086525512 0
0.4084311921 0
0.4092737425 0
0.4096212361 0
0.4092351147 0
0.4095260803 0
0.4101782331 0
0.4105651058 0
0.4104676258 0
0.4106939688 0
0.4111753752 0
0.4115128761 0
0.4113344222 0
0.4129389783 0
0.4125406828 0
0.4123161355 0
0.4127209739 0
0.4121827822 0
0.4126921239 0
0.4133649159 0
0.4138963832 0
0.413646366 0
0.4130989944 0
0.4148788694 0
0.4147827549 0
0.4147462064 0
0.4150182196 0
0.4156392772 0
0.4152768898 0
0.4156595998 0
0.4165810192 0
0.4165391154 0
0.4163354376 0
0.4168212546 0
0.4172313371 0
0.4171557965 0
0.4172317359 0
0.4178610097 0
0.4177615215 0
0.4187577464 0
0.4186946351 0
0.4187606458 0
0.4188682749 0
0.419889957 0
0.4199146623 0
0.4195246303 0
0.4208156321 0
0.4204650117 0
0.4200193893 0
0.4209365761 0
0.4211450625 0
0.4211094367 0
0.4218401873 0
0.4224229796 0
0.422747988 0
0.4223882094 0
0.423177779 0
0.4235734188 0
0.4231680423 0
0.4230967221 0
0.4231224546 0
0.4244847316 0
0.4243326461 0
0.4240458156 0
0.4243986513 0
0.4245409091 0
0.4252957008 0
0.4254010469 0
0.4254183838 0
0.4262282359 0
0.4262498983 0
0.4260708256 0
0.4273098218 0
0.4272430751 0
0.4269767902 0
0.4276968974 0
0.4279157272 0
0.4278351237 0
0.4279675412 0
0.4282215039 0
0.4284273598 0
0.4294938573 0
0.4292238178 0
0.4289959836 0
0.4300887913 0
0.4299080916 0
0.429926771 0
0.4307274436 0
0.4314459095 0
0.4309361627 0
0.4324646163 0
0.4317295503 0
0.4317548592 0
0.4327952007 0
0.4333141551 0
0.4335745535 0
0.4341248934 0
0.4343882742 0
0.4339745339 0
0.4352270135 0
0.4349433818 0
0.4355100615 0
0.4362628346 0
0.4357702382 0
0.4362368815 0
0.4366453947 0
0.4372401263 0
0.4366880849 0
0.4370138506 0
0.4382573946 0
0.4384034569 0
0.4384401476 0
0.4389603831 0
0.4391918154 0
0.4391551257 0
0.4386908758 0
0.4394610821 0
0.439651458 0
0.440287374 0
0.4397601565 0
0.4411523853 0
0.4410074298 0
0.4413951455 0
0.4404364712 0
0.4411506378 0
0.441497461 0
0.4418691759 0
0.4417467415 0
0.4431797036 0
0.4424652712 0
0.4426022416 0
0.4431703795 0
0.4435152374 0
0.4433668977 0
0.4436321124 0
0.4447669575 0
0.4447592746 0
0.4450794721 0
0.4443526351 0
0.4444153951 0
0.4460077204 0
0.4457998027 0
0.4459548542 0
0.4469548883 0
0.446818555 0
0.4463912091 0
0.4466284684 0
0.4469127379 0
0.4480964222 0
0.448202389 0
0.447769393 0
0.4473204613 0
0.4485980815 0
0.4488732076 0
0.4488645539 0
0.4496693884 0
0.4493951124 0
0.4498557948 0
0.4502424249 0
0.4506400354 0
0.4504002894 0
0.4512570538 0
0.4520401794 0
0.4515733843 0
0.4520331277 0
0.4526654757 0
0.4529682166 0
0.4523304166 0
0.4532696129 0
0.4540131968 0
0.453173754 0
0.4548018873 0
0.4543355422 0
0.4544424753 0
0.4554497094 0
0.4555328718 0
0.4558234664 0
0.4564770455 0
0.4566227207 0
0.4566573707 0
0.4570762625 0
0.4572396835 0
0.457073906 0
0.4577265762 0
0.4570594856 0
0.458322173 0
0.4588862851 0
0.4581438126 0
0.4598578692 0
0.4598230199 0
0.4591553848 0
0.4604457217 0
0.4604613363 0
0.4600257686 0
0.4614817138 0
0.4613506084 0
0.4615091338 0
0.4625839309 0
0.462706419 0
0.4624712747 0
0.4621660754 0
0.4631514077 0
0.4636808584 0
0.4634518732 0
0.4637320047 0
0.4646629127 0
0.4647515956 0
0.463952842 0
0.4649061423 0
0.4653905529 0
0.4653672764 0
0.4658745155 0
0.4665131945 0
0.4660113581 0
0.4672398255 0
0.4668866803 0
0.4673963621 0
0.468667759 0
0.4682558789 0
0.4684379342 0
0.4686837464 0
0.4688358568 0
0.4692347855 0
0.4691247297 0
0.4701627848 0
0.4703976908 0
0.4703963085 0
0.4706958905 0
0.4710389354 0
0.47116914 0
0.4708311216 0
0.4708506576 0
0.4722180794 0
0.4722124606 0
0.4720892823 0
0.4730623069 0
0.4734047787 0
0.4732204122 0
0.4727307801 0
0.4742733617 0
0.4741904097 0
0.4743452166 0
0.4747210324 0
0.4752530239 0
0.4749490618 0
0.4763440016 0
0.4759268703 0
0.4758022638 0
0.475801156 0
0.4772986405 0
0.4769713325 0
0.4773697888 0
0.4784288121 0
0.4777550585 0
0.4777936824 0
0.4778456478 0
0.4791728634 0
0.4794739904 0
0.479483145 0
0.4801381987 0
0.4801448709 0
0.4800089526 0
0.481367964 0
0.4811919554 0
0.4807642097 0
0.4817477625 0
0.4817059233 0
0.4821848404 0
0.4823300355 0
0.4826649223 0
0.4832707594 0
0.4828614763 0
0.4842076268 0
0.4836273402 0
0.484164003 0
0.4837595809 0
0.4846499773 0
0.4853211803 0
0.4847525063 0
0.4856098299 0
0.4859804263 0
0.4857611404 0
0.4863453888 0
0.4870336941 0
0.4865512537 0
0.4880640139 0
0.4876879055 0
0.4881582984 0
0.4891902594 0
0.4890434238 0
0.4883425467 0
0.4893147544 0
0.4901558837 0
0.48988043 0
0.4901447043 0
0.4905108483 0
0.491183078 0
0.4912028399 0
0.4920774647 0
0.4913337673 0
0.491740761 0
0.492777394 0
0.4925452827 0
0.4923810421 0
0.4930000751 0
0.4927395453 0
0.4939652185 0
0.4939562604 0
0.4933825281 0
0.4950725408 0
0.4942518933 0
0.4947979746 0
0.4957591747 0
0.4954268236 0
0.4955124064 0
0.4955932624 0
0.4953085035 0
0.4964724458 0
0.496122193 0
0.4969933299 0
0.4976045293 0
0.4974451307 0
0.497721497 0
0.4985536232 0
0.4984435091 0
0.4985241694 0
0.499667469 0
0.4997787137 0
0.4995280225 0
0.4991590384 0
0.5006437331 -1.585021647
0.500728529 -1.579875048
0.5002326979 -1.610055309
0.5008366051 -1.573324304
0.5014635807 -1.546841632
0.50149039 -1.545223459
0.5013704534 -1.552467395
0.5019111601 -1.519906116
0.5028963982 -1.472018823
0.5021134955 -1.518404766
0.5028635406 -1.473955159
0.5031265584 -1.42797572
0.5032101738 -1.42306279
0.5031559701 -1.426246923
0.5038739467 -1.38427204
0.5041297731 -1.378460305
0.5048325139 -1.338066561
0.5045847661 -1.352259448
0.5052675464 -1.305859539
0.5049886931 -1.321735335
0.5056628881 -1.283464636
0.5064982902 -1.243948769
0.5065989984 -1.238350749
0.5060646073 -1.268153825
0.5058992461 -1.277425037
0.5060326901 -1.269941504
0.5071638371 -1.207056353
0.5076331698 -1.181238446
0.5074964686 -1.188739104
0.5078878093 -1.128887056
0.5078500386 -1.130949772
0.5081052748 -1.117034449
0.5095465201 -1.08377737
0.5089771495 -1.11417204
0.5094726631 -1.087704578
0.5100097713 -1.022774256
0.509912518 -1.02786551
0.5097954204 -1.034006249
0.5101336836 -1.016298999
0.5116454189 -1.005518948
0.5115704369 -1.009376411
0.5115619758 -1.009811992
0.5119932302 -0.9502869713
0.512432965 -0.9278772191
0.5120567728 -0.9470385947
0.5121596001 -0.9417891782
0.5133184136 -0.8785735417
0.5129498503 -0.8970265018
0.5131402886 -0.88747741
0.5140691588 -0.8460132711
0.5141059503 -0.8441977787
0.5137814779 -0.8602485247
0.5142077324 -0.8391812743
0.5137791743 -0.8603627954
0.5154520452 -0.7758236822
0.5149398876 -0.8006155772
0.5149350095 -0.800852779
0.5158205511 -0.7607747763
0.5164005603 -0.7331657397
0.5157670217 -0.7633371879
0.5170930213 -0.6872928608
0.5169791488 -0.6926276192
0.5167711381 -0.7024009637
0.5176682258 -0.6737098247
0.5176850433 -0.672942594
0.5176402817 -0.6749851837
0.5188343665 -0.6203484628
0.5191893606 -0.604365042
0.518691072 -0.6268304554
0.519957489 -0.5667989618
0.5199011565 -0.569300043
0.5200904744 -0.5609052723
0.5208270916 -0.5317237073
0.52100249 -0.5241450911
0.5205807312 -0.5424124393
0.5216550387 -0.4958564068
0.5224405532 -0.4623163103
0.5222871699 -0.4688244583
0.5223943578 -0.4642743143
0.5228392142 -0.4456808146
0.52341929 -0.4214981986
0.5231297795 -0.4335319023
0.5243186356 -0.3793316996
0.5235286363 -0.4117614432
0.5237391033 -0.4030700564
0.5247965216 -0.3652245479
0.5251981134 -0.3491179838
0.5244853959 -0.3777966964
0.5249715619 -0.3581874508
0.5262829668 -0.313139958
0.5254220951 -0.3470433174
0.5258935172 -0.3283997557
0.5262707268 -0.3136176026
0.5272395995 -0.2803381792
0.5270501789 -0.2875907528
0.5267065626 -0.300824755
0.5279679698 -0.2417473172
0.5282297811 -0.2319345376
0.5279968714 -0.2406612239
0.5288278677 -0.2002097254
0.5284646043 -0.2135502038
0.5287440785 -0.2032768838
0.5300000002 -0.1633368672
0.529605848 -0.1775410618
0.5299133365 -0.1664487133
0.5294148949 -0.1844698052
0.5304822536 -0.1498428742
0.5311734406 -0.1254557629
0.5311770433 -0.1253297112
0.5312829154 -0.1216220027
0.5315333012 -0.1130440577
0.5317104454 -0.1070073606
0.5327145015 -0.07718165329
0.5326158615 -0.0804972905
0.5330085316 -0.06734715543
0.5339210836 -0.0399517511
0.5334868419 -0.05423809586
0.5340936285 -0.03431943642
0.5336918689 -0.0474729088
0.5348447234 0.008036687405
0.5344778958 -0.003588446314
0.5341906495 -0.01277112187
0.534445271 -0.004627876461
0.5360393499 0.02298284654
0.5355704619 0.00846854466
0.5357843838 0.01511353485
0.5358877033 0.018309036
0.5358369861 0.01674156595
0.5366150426 0.0516474039
0.5367529413 0.05581336583
0.5366847403 0.05375500625
0.5379553957 0.08433568001
0.5377471576 0.07825058366
0.5376961408 0.07675418014
0.5374783104 0.07034007076
0.5382500186 0.1000727944
0.5389943913 0.1214029338
0.5383225216 0.1021710062
0.5389380871 0.1198059288
0.5397429187 0.1473179323
0.5390743917 0.128664018
0.5394335113 0.1387315812
0.5395868068 0.1429958092
0.5402018334 0.1548081599
0.5408771398 0.1730129683
0.5404242992 0.1608480138
0.5405874015 0.1652495487
0.5406767112 0.1676501438
0.5413248242 0.1974125672
0.5411338082 0.1924439027
0.5415378725 0.2029178824
0.5410531229 0.1903358524
0.5421708509 0.206813151
0.5424850758 0.2147947051
0.5421660686 0.2066910309
0.5427869273 0.2223832281
0.5433158815 0.2354614264
0.5434159991 0.2379195045
0.5432825737 0.2346417743
0.5437678697 0.2464912582
0.5447921842 0.2709767497
0.5448919894 0.2733342353
0.5443809323 0.2611736337
0.5455103212 0.2874046092
0.5456079728 0.2896414126
0.5454554728 0.2861447116
0.5460766398 0.3003982094
0.5462446762 0.3041261449
0.5464892715 0.309509826
0.5467167267 0.3144707847
0.5473074769 0.3257873529
0.5469130191 0.3173533914
0.5473507933 0.3267054792
0.5474701736 0.3292276164
0.5478110119 0.336362058
0.547491583 0.3296786531
0.5484311042 0.3532509737
0.548161919 0.3477740408
0.5487856448 0.3603709437
0.5483670726 0.351953727
0.5479375218 0.3431614823
0.5479032874 0.3424540339
0.5493266178 0.3690306949
0.549158428 0.365738295
0.5493851187 0.3701702644
0.5506524545 0.3860111248
0.5502156271 0.3779007683
0.5503687478 0.3807620776
0.5507017393 0.3869160283
0.5515155952 0.4087331059
0.5516396325 0.4109419783
0.551173878 0.4025803734
0.5518760318 0.4150396573
0.552352389 0.4232407672
0.5527196688 0.4294327743
0.5536452284 0.4443285691
0.5537024973 0.4452347326
0.5527560766 0.4299032547
0.5532842993 0.438553694
0.5540239484 0.458954706
0.5539078651 0.4571466323
0.5538256989 0.4558599446
0.5548392462 0.4626467698
0.5554158322 0.4710602873
0.5554841351 0.47203831
0.5553263684 0.4697732872
0.5548612087 0.462972403
0.5559099466 0.4846363597
0.5557553546 0.4824728667
0.5560783121 0.4869695867
0.5569644782 0.4922645235
0.5574710972 0.4987603387
0.5572990816 0.4965791428
0.5581596113 0.5072399835
0.5581299005 0.5068823575
0.5577033739 0.5016658961
0.5586225704 0.512883389
0.5590892922 0.5180951742
0.5592612426 0.51996881
0.559734661 0.5256098615
0.5597910069 0.526210886
0.5602238261 0.5307379944
0.5604056433 0.5325924103
0.5615119067 0.5357898209
0.5614168507 0.5349128531
0.5612912168 0.5337420401
0.5615431016 0.54321555
0.5623971795 0.5506590692
0.5619993481 0.5472687135
0.562303138 0.5498697347
0.5625270618 0.5516793146
0.5633364072 0.5581404926
0.5628139151 0.5540327858
0.5639322893 0.5626064567
0.5643726786 0.56572125
0.5636749128 0.5607100402
0.5647821621 0.5683210088
0.5649887656 0.569619647
0.5650657284 0.5700941687
0.5663873745 0.5755207828
0.5659645012 0.5733066347
0.5662644553 0.574892794
0.5658124823 0.572473666
0.5670480497 0.5806663944
0.5673377507 0.5819337721
0.5665846639 0.5784914276
0.5664088749 0.5776187625
0.5680038776 0.5836976585
0.5679557028 0.5835085887
0.5683553889 0.5850177348
0.5676347386 0.5821987469
0.5690583035 0.5880439676
0.5691288239 0.588250249
0.5687754595 0.5871742938
0.5695183121 0.5892749321
0.5695548158 0.5893386116
0.5693427316 0.5889528713
0.5706414344 0.5913601869
0.57061058 0.5913149064
0.570381854 0.5909540988
0.5715038658 0.5922996603
0.571988561 0.5925511905
0.5720342075 0.5925646285
0.571966897 0.5925441953
0.5728770919 0.5925489837
0.5729203119 0.5925380711
0.5727247124 0.5925748384
0.573199156 0.5924296406
0.5725443476 0.5925800304
0.5737346487 0.5919501792
0.5733806943 0.5923094544
0.5737547462 0.5919265965
0.5737769732 0.5919001168
0.5741889391 0.591333593
0.5747763067 0.5905036118
0.5744965255 0.5910431794
0.5750852528 0.5898307868
0.5758935821 0.5862098315
0.5752103591 0.5881871766
0.5753954675 0.587690487
0.5768021577 0.5842761673
0.5770156856 0.5835327226
0.576726484 0.5845303759
0.5775893469 0.5793080248
0.5773030082 0.5806347609
0.5774563351 0.5799329634
0.5790990965 0.5761570305
0.5788025995 0.5778120994
0.5787038452 0.578346827
0.5791734582 0.5707439949
0.5792582709 0.5702562714
0.5791468906 0.5708955213
0.580065312 0.5653105554
0.5804270323 0.5650792408
0.5805161132 0.5644274345
0.5801120897 0.5673298043
0.581239705 0.5592165189
0.5815229224 0.5570526693
0.5814558687 0.557571113
0.5820371949 0.5529498505
0.5827060096 0.5472790797
0.5829470504 0.5451424748
0.5825582514 0.5485644952
0.5826130848 0.5480896317
0.5838112076 0.5368877324
0.5831663062 0.5429724473
0.583481014 0.540047143
0.5843790933 0.5314355836
0.5846403091 0.5287887254
0.5847698674 0.5274544957
0.5854448753 0.5140752052
0.5850736241 0.5181308104
0.5850001367 0.5189197601
0.5862292973 0.5112088298
0.5864166009 0.5089238395
0.5859996952 0.5139693058
0.5874694029 0.4960055506
0.5877464497 0.4924170293
0.5870357877 0.5014915882
0.5882046912 0.4863310145
0.5883525771 0.484301406
0.588109851 0.4876228682
0.589618583 0.4665534017
0.5897630383 0.464490281
0.5894224801 0.4693258791
0.5900041746 0.4607802543
0.5900002753 0.4608385121
0.5899274165 0.4619246979
0.5911034611 0.4438525365
0.5916436961 0.4352063138
0.5913669976 0.4396656265
0.5914529127 0.4382879466
0.5927165408 0.4135317352
0.5919042209 0.4272186829
0.591912066 0.4270891702
0.5929244266 0.40087697
0.592830121 0.4025155541
0.5929484737 0.400457941
0.5939595669 0.3950535103
0.5947153636 0.3809868048
0.5942074704 0.3904929008
0.5952496791 0.3707490348
0.5953181004 0.3694350828
0.5954216916 0.3674381876
0.5966049715 0.339733705
0.5958473021 0.3550470541
0.5958180545 0.3556284348
0.5968974725 0.33765951
0.5972793612 0.3296622574
0.5974893978 0.3252111728
0.5974186204 0.3267152562
0.5975706152 0.3234800035
0.5984950164 0.3133248936
0.5983223265 0.3170800096
0.5980972265 0.3219368581
0.5985706445 0.3116724228
0.5987439206 0.2829758235
0.5987602207 0.2826029684
0.5988731294 0.2800140682
0.5996837819 0.2598644067
0.5996175432 0.2613952535
0.5997979371 0.2572174366
0.5998673448 0.2556026543
0.6008026163 0.2338235342
0.6006824968 0.2367780245
0.6007384061 0.235404385
0.6024146348 0.2193588441
0.6022735287 0.2229118331
0.6024199365 0.219225021
0.6022411778 0.2237240375
0.6021369036 0.2263359233
0.6019154446 0.2318525428
0.603463739 0.1932207107
0.6032813292 0.1979960238
0.6027181083 0.2125627882
0.6034348901 0.1939778225
0.603826306 0.1580303759
0.6037271359 0.1606688089
0.6035962183 0.1641391305
0.60527835 0.1338406434
0.6053025921 0.1331692405
0.6051157397 0.1383313891
0.6052740689 0.1339591584
0.6048825408 0.1447324759
0.6055903572 0.125141567
0.6062440724 0.106539496
0.6063029835 0.1048453485
0.6073331863 0.08037032137
0.6064946128 0.1049566522
0.6072644658 0.08240755249
0.607847648 0.05934186462
0.6080103529 0.05446783142
0.6079936658 0.05496874562
0.6081653537 0.04980373103
0.6091084541 0.02078612842
0.6092227652 0.01722322202
0.6084954979 0.03970231543
0.6086209948 0.03585531118
0.6086648411 0.03450809323
0.6101750382 -0.005808023266
0.6099822958 0.0003484992339
0.6097652749 0.007242867625
0.6105448982 -0.02478982947
0.6110515774 -0.04128277244
0.6109559111 -0.03815208651
0.6119618348 -0.07140026284
0.6122230824 -0.08012966418
0.6116868554 -0.06227445197
0.6131696953 -0.1066204898
0.6123937038 -0.08005776489
0.6127029406 -0.09058204107
0.6132474733 -0.1093109995
0.6133354674 -0.1183243458
0.6142529224 -0.1505160922
0.6137629423 -0.133234941
0.6151941062 -0.1815872424
0.6144686592 -0.1556241093
0.6146850433 -0.1633216742
0.6159444732 -0.2007631471
0.6158251381 -0.1963912997
0.6161138451 -0.2069887977
0.6156040253 -0.1883226954
0.6165659205 -0.2348244218
0.6167911573 -0.243279217
0.6168396079 -0.2451035407
0.6179069958 -0.2857535522
0.618015975 -0.2899158514
0.6178305106 -0.2828383203
0.6183534719 -0.3030484563
0.6185394269 -0.3103290621
0.6187929146 -0.3203009142
0.6196027658 -0.3524352923
0.6198461055 -0.3621430314
0.6196894798 -0.3558888882
0.6199088038 -0.3646524277
0.6209072765 -0.3859363473
0.6207967587 -0.3814399908
0.6210681351 -0.3924992811
0.6205982769 -0.373390828
0.6216884118 -0.4376255747
0.6219847214 -0.4500337242
0.6212315535 -0.4186400421
0.6225877254 -0.4835336482
0.6224617666 -0.4781467541
0.6220954016 -0.4625547404
0.622718798 -0.4891535143
0.6230864726 -0.5004512457
0.6230727182 -0.4998598444
0.6239966479 -0.5399424778
0.6238218397 -0.5323033648
0.6242059365 -0.5455250026
0.6248871175 -0.5755785044
0.6245743308 -0.5617296611
0.6246339174 -0.5643615095
0.6248757742 -0.5750748278
0.6257962968 6.39338105
0.6250011655 6.633032576
0.6253677572 6.522171755
0.6269323555 6.235224923
0.6264862999 6.36834633
0.6265849739 6.338817094
0.6275516736 5.910845373
0.6270117413 6.068710075
0.6276946461 5.869273559
0.6273522257 5.96899951
0.6287854 5.573129914
0.6281165748 5.765927247
0.6283341197 5.70298561
0.6291898296 5.461118304
0.6294279102 5.393800907
0.6291327547 5.477295988
0.6307381312 5.109156903
0.6303295463 5.222731329
0.6306110287 5.144403226
0.6303981729 5.203600161
0.6312457993 4.87920333
0.6310637386 4.929277468
0.6316937286 4.756670047
0.6324928474 4.547429066
0.6327324953 4.483273068
0.6318680139 4.715977009
0.6329341286 4.429879396
0.6335681005 4.261780907
0.6337492178 4.214105621
0.6335007897 4.279538473
0.6342720489 4.077068323
0.634553701 4.004001531
0.6339542914 4.159950942
0.6348075543 3.937675461
0.6356737193 3.716232177
0.6356816181 3.714229049
0.6366273485 3.560658617
0.6360953022 3.694510569
0.6364684314 3.600499022
0.6375359742 3.278667621
0.6372399356 3.351185623
0.6367318567 3.476608952
0.6375290255 3.280365043
0.6382410839 3.08122892
0.6385354942 3.010300615
0.6378262505 3.181863136
0.6384976711 3.019389937
0.6377511698 3.200163679
0.6395133441 2.789947888
0.6387756889 2.965029618
0.6389964739 2.91235734
0.6396153775 2.765932464
0.6389607057 2.920874875
0.6392603053 2.849717143
0.6400941917 2.652087159
0.6398372162 2.712084516
0.6405490239 2.546658848
0.6409948528 2.433775262
0.6410098257 2.430352695
0.6411592785 2.396248029
0.6406303666 2.517417447
0.6424453017 2.158407653
0.6419227712 2.27535377
0.6422469194 2.202655378
0.6426110806 2.070434898
0.6432110692 1.938689323
0.643286199 1.922311965
0.6431789219 1.945705173
0.6437307867 1.825942348
0.644312176 1.701326361
0.6438162363 1.807526968
0.6445457751 1.496098154
0.6445329075 1.498824792
0.6448719222 1.427248808
0.6456587623 1.418587976
0.6464723672 1.251291384
0.6458530501 1.378353949
0.6457632059 1.396937178
0.6474023714 1.09693631
0.6465607175 1.265463329
0.64718805 1.139533423
0.6482965699 0.8902149405
0.6484333463 0.8637006687
0.6483929969 0.8715132822
0.648754093 0.8018696983
0.6490993676 0.7358528293
0.6492845847 0.7006708898
0.6487595498 0.8008219785
0.6495845194 0.6440416228
0.6497205871 0.61849125
0.650310125 0.5087986521
0.649507136 0.6586113916
0.6505784892 0.4761518476
0.65063639 0.4655402388
0.6511320045 0.3753549583
0.6513584868 0.3345285004
0.652157075 0.2107532805
0.6516981743 0.2922625022
0.6520080528 0.2371134403
0.6530265793 0.02412977764
0.6531952096 -0.004818410245
0.6525491101 0.1068229602
0.6541681748 -0.1067838656
0.6539418511 -0.06856223284
0.6538354558 -0.05051064905
0.6539286743 -0.06632949134
0.6540922838 -0.09399429197
0.6548086316 -0.2557907147
0.6547602591 -0.2478785616
0.6549561072 -0.2798447397
0.6559285904 -0.4545304363
0.6559805385 -0.4627047863
0.6554174171 -0.3734152901
0.6569884854 -0.6139865814
0.6565693332 -0.5491711107
0.656709972 -0.5710111397
0.6581311022 -0.7548446555
0.6576827768 -0.6881174494
0.6579181702 -0.7232708138
0.6576172224 -0.6782810962
0.6589323144 -0.9680311485
0.6582466654 -0.8688105409
0.6582721211 -0.8725338932
0.6597071807 -1.083891409
0.6594148589 -1.042664278
0.6591868441 -1.010226738
0.6602272439 -1.128708122
0.6602008586 -1.125068202
0.6610955713 -1.24666366
0.6617677701 -1.353547888
0.6612337862 -1.283124767
0.6612272027 -1.282248127
0.6621588343 -1.348207263
0.662746824 -1.423111937
0.6621852289 -1.351604674
0.6636804508 -1.561784514
0.6632340483 -1.507358793
0.663093076 -1.489976033
0.6639087108 -1.5892509
0.6641672364 -1.597861254
0.6643603436 -1.620692463
0.6647730579 -1.668898219
0.6658756702 -1.79235054
0.6654497268 -1.744539048
0.6652859921 -1.725932353
0.6667309006 -1.898019775
0.6664760297 -1.870542066
0.6664190366 -1.864355694
0.6662019922 -1.840656101
0.6670290473 -1.919785179
0.6673030663 -1.948646589
0.6673823899 -1.956935338
0.6679168659 -2.012010464
0.6674228767 -1.961154488
0.6680726423 -2.028093312
0.6689227248 -2.11235008
0.66801904 -2.022666205
0.6691265355 -2.131460988
0.6692000375 -2.13824654
0.6689559055 -2.115610524
0.6707178022 -2.296613793
0.6702908896 -2.258452282
0.6700647732 -2.237891551
0.6701442281 -2.245143858
0.6714847004 -2.344027822
0.67183188 -2.373178409
0.6718162265 -2.371876321
0.6719948323 -2.412984068
0.6719806877 -2.41181841
0.6726351515 -2.46476411
0.6735126746 -2.512764777
0.6729896743 -2.472781665
0.6734566331 -2.508542163
0.6732348998 -2.491689702
0.6744393325 -2.599849348
0.6741085537 -2.576157465
0.6738658021 -2.558442087
0.675144721 -2.642404484
0.6750944629 -2.639005265
0.6752006819 -2.646175386
0.6763581803 -2.713036046
0.6758268271 -2.680455383
0.6763302578 -2.711357096
0.6773174385 -2.758770727
0.6776939448 -2.780244467
0.6769377349 -2.736437343
0.6782020885 -2.807410698
0.6786624718 -2.831873976
0.6779881555 -2.795702721
0.6792974904 -2.862600497
0.6794015305 -2.867503876
0.6789086313 -2.84382158
0.6802931516 -2.907758662
0.6802213809 -2.904745822
0.680012361 -2.895833006
0.679761728 -2.884874027
0.6809661458 -2.935888232
0.6815442256 -2.958837108
0.6810809348 -2.94057062
0.6814670767 -2.955865575
0.6825687433 -2.979392478
0.6819751605 -2.959273796
0.6823099126 -2.970824138
0.6825338136 -2.978254613
0.6830850679 -3.010108827
0.6834793321 -3.022262342
0.6831055171 -3.010757221
0.6834733498 -3.02208341
0.6840276545 -3.036682416
0.6843088633 -3.043288148
0.6841862232 -3.040453142
0.6841365087 -3.039283707
0.6835960366 -3.025817778
0.6853733169 -3.06772584
0.6847340042 -3.054411758
0.6849850693 -3.059870265
0.6864778651 -3.077266469
0.6860694517 -3.070238121
0.6863115061 -3.074498595
0.6865709841 -3.086240667
0.6871195616 -3.092998497
0.6867367885 -3.088432882
0.6883383766 -3.102931784
0.6882729524 -3.102576572
0.6883494526 -3.102989922
0.6879202112 -3.10031348
0.6891641026 -3.105945684
0.6892411645 -3.106066196
0.6887905817 -3.104964575
0.6903453444 -3.105127928
0.6900407525 -3.10579565
0.6897997912 -3.106013804
0.6902993061 -3.10525693
0.6908767983 -3.09914834
0.6906583387 -3.100499459
0.6906695382 -3.100435669
0.690847874 -3.099340161
0.6923174961 -3.087538857
0.6914095087 -3.097848933
0.6916502532 -3.095494212
0.6922460437 -3.08849118
0.6927079631 -3.085075801
0.6928401646 -3.083006786
0.6930971847 -3.078748333
0.6933119696 -3.074950626
0.693487794 -3.067548919
0.6938877014 -3.059566441
0.6939806434 -3.057603196
0.6933962043 -3.06927094
0.6951603925 -3.033569238
0.6945707203 -3.048478451
0.6950003821 -3.037777089
0.6958175246 -3.013441751
0.6953769297 -3.026195623
0.6962573509 -2.999796733
0.6959519161 -3.009369257
0.6972591864 -2.978932659
0.6969686742 -2.988746412
0.6967902984 -2.994574817
0.6967977426 -2.994334578
0.697234253 -2.97979055
0.6982205693 -2.931804449
0.6973999028 -2.963826082
0.6979075148 -2.944394374
0.6990160844 -2.884148007
0.6983466648 -2.913529708
0.6986213811 -2.901727817
0.699692083 -2.869490842
0.6996693337 -2.870588106
0.7000854108 -2.850133504
0.7002611329 -2.831107342
0.7005693976 -2.815076401
0.7010188086 -2.79090213
0.7021433027 -2.748303379
0.701837697 -2.766373649
0.7015633818 -2.782218496
0.7025869993 -2.699208974
0.7029744428 -2.674855332
0.7029381075 -2.677169365
0.7038559094 -2.648668433
0.7038092773 -2.651830997
0.7038841647 -2.646747177
0.7042478034 -2.58982703
0.7048328216 -2.548198183
0.7044781411 -2.573629319
0.7059859327 -2.448330729
0.7053360397 -2.498011821
0.7051052449 -2.5151755
0.7065377469 -2.417638386
0.7068184099 -2.395311926
0.7068659996 -2.391489365
0.7069370382 -2.385763427
0.707858485 -2.319459513
0.7076392623 -2.338377274
0.7072726443 -2.36950786
0.708732522 -2.209037397
0.7082582594 -2.251633975
0.7082681605 -2.250755538
0.7082651953 -2.251018665
0.7099410211 -2.176390163
0.7098172701 -2.188312877
0.7096083433 -2.208277851
0.710064686 -2.10412332
0.7107601636 -2.035368317
0.7107478537 -2.036605109
0.7117561718 -1.928787441
0.7110402716 -2.003010559
0.7118372524 -1.920228736
0.7109906399 -2.00806666
0.7120526849 -1.901528566
0.7123744961 -1.866979812
0.7120775937 -1.898871865
0.7130959332 -1.787753054
0.7136632116 -1.723731287
0.7134052224 -1.753035583
0.7141411731 -1.668932725
0.7144477555 -1.632699159
0.7140250527 -1.682540682
0.71489153 -1.531555632
0.7149756884 -1.521440713
0.715103749 -1.505985139
0.7155568265 -1.450682349
0.7163462774 -1.369449972
0.7158313118 -1.43414954
0.7163778687 -1.365440159
0.7177606585 -1.285018106
0.7174243943 -1.328659429
0.717449228 -1.325454689
0.7179470876 -1.191718498
0.7183065824 -1.142629767
0.7179376463 -1.192999482
0.7196923228 -0.9922110034
0.7189989733 -1.089389972
0.7194769232 -1.022643977
0.720674241 -0.8623985888
0.7199601726 -0.9657828313
0.7205789351 -0.8763362628
0.720958879 -0.7650467519
0.7215347219 -0.6786866037
0.7214397228 -0.6930415339
0.7226303226 -0.4900077102
0.721766669 -0.6234088388
0.7220897658 -0.5739148231
0.7219184855 -0.6002139639
0.7227183772 -0.4971796713
0.7231740257 -0.4242694207
0.7226647717 -0.5056929239
0.7238713101 -0.2471368583
0.7238008019 -0.2585723508
0.7240918657 -0.211214267
0.7250604408 -0.1159243969
0.7255553829 -0.0330840485
0.7249850512 -0.128441215
0.7255877158 -0.02749592401
0.7261895382 0.07615481496
0.7265245313 0.1345903003
0.7274082928 0.3139556729
0.7268755717 0.2192473202
0.7266748688 0.1839131295
0.7281279491 0.4214493076
0.7282637878 0.4462347989
0.7278704575 0.3747055755
0.728954868 0.6448550488
0.7287476707 0.6063482321
0.7287383496 0.6046207008
0.7298879236 0.7498293043
0.7300372596 0.77858566
0.7296281753 0.7000624426
0.7314053668 1.025866343
0.7305935715 0.8670738447
0.7310164716 0.9494079446
0.7319235512 1.128488425
0.7316829886 1.080430689
0.7323378679 1.211897407
0.7332856724 1.460652907
0.7326289557 1.3258838
0.7325531172 1.310451539
0.7336744794 1.506043445
0.73428587 1.634461077
0.7338133746 1.535062444
0.7345266921 1.684958013
0.7346263612 1.706497053
0.7344134553 1.660543769
0.735473352 1.888352499
0.7359181399 1.986015584
0.7357257028 1.943647192
0.7358533291 1.971726835
0.7368387929 2.160700209
0.7365813224 2.103304821
0.7372217234 2.246641608
0.737599426 2.326891616
0.7377595452 2.363317707
0.7382344964 2.472077512
0.7380774188 2.435990281
0.7376658422 2.341986196
0.7388039544 2.730467753
0.738513757 2.66310895
0.7383932861 2.635262685
0.7398220505 2.877544664
0.7400639708 2.934690922
0.7400961156 2.942304929
0.7405089148 3.041415743
0.7411692345 3.201045456
0.7403709109 3.008313704
0.7418807052 3.482873432
0.7413311024 3.34766203
0.7412360135 3.324413205
0.7430815693 3.535230642
0.7429361879 3.498813643
0.7431193782 3.544717835
0.7426939882 3.438365784
0.7435533894 3.915500856
0.7433929744 3.874623006
0.7433135502 3.854428633
0.7447560522 4.047019686
0.7446497393 4.019311688
0.744827915 4.065779256
0.7451801252 4.218372157
0.7455626094 4.319263954
0.7452913217 4.24763245
0.7463581789 4.531187404
0.7469919025 4.701710117
0.7467936885 4.648170976
0.7469871139 4.700414491
0.7476331576 4.936917681
0.7474856529 4.896237718
0.7471635118 4.807752088
0.7475201218 4.905734616
0.7484457509 5.101988289
0.7485700325 5.136610298
0.7487460082 5.18575771
0.748190036 5.030981228
0.7482024204 5.034413027
0.7497358044 5.464541314
0.7499456929 5.523968082
0.7497692442 5.473995356
0.7494658463 5.388412307
0.7502542578 0
0.7503081087 0
0.7505961411 0
0.7514183229 0
0.7519078263 0
0.7517124242 0
0.7522155753 0
0.7523567931 0
0.7525937707 0
0.7531466581 0
0.7535168788 0
0.7530853212 0
0.7538935955 0
0.7531983721 0
0.7540411295 0
0.754584268 0
0.7548641337 0
0.7546438439 0
0.7549425811 0
0.755330672 0
0.7551983712 0
0.7556028504 0
0.7558201899 0
0.7566549149 0
0.7563564541 0
0.7562436661 0
0.7569688419 0
0.7576735707 0
0.7577908339 0
0.7571659012 0
0.7580608822 0
0.758040794 0
0.7585382199 0
0.7596270027 0
0.7589660687 0
0.7589425125 0
0.7595508615 0
0.7599769035 0
0.7597991669 0
0.7605859038 0
0.761435282 0
0.7613366278 0
0.7613841378 0
0.7617625575 0
0.7622801647 0
0.7621594292 0
0.7624454148 0
0.763478248 0
0.7628519908 0
0.7632514214 0
0.763110333 0
0.7638135503 0
0.7642368099 0
0.7641067125 0
0.7652393736 0
0.764720618 0
0.764662523 0
0.7648732884 0
0.7659898944 0
0.7661931273 0
0.7660089015 0
0.7659607727 0
0.766498781 0
0.7661023827 0
0.7666868822 0
0.7669775084 0
0.7667697855 0
0.7675887617 0
0.7683787583 0
0.7682023889 0
0.7685060448 0
0.7684688751 0
0.7687391749 0
0.7694621869 0
0.7689562091 0
0.7693018471 0
0.76946816 0
0.7704681943 0
0.7698246014 0
0.7696926842 0
0.7714666309 0
0.770780932 0
0.770815362 0
0.7707910039 0
0.7705902375 0
0.7723866164 0
0.7723383055 0
0.7715876037 0
0.7733208209 0
0.7726301026 0
0.77301668 0
0.7726165216 0
0.7740880199 0
0.7742508365 0
0.7735056128 0
0.7748050849 0
0.7745839306 0
0.775112361 0
0.7748587894 0
0.7756331927 0
0.7753982051 0
0.7760756866 0
0.7768471832 0
0.7765062474 0
0.7768863968 0
0.7783050281 0
0.7783151635 0
0.7775917581 0
0.77891683 0
0.7792170978 0
0.7785393443 0
0.7786900431 0
0.7795074958 0
0.7798877585 0
0.7799971071 0
0.780482228 0
0.7805750883 0
0.7804939167 0
0.7819173743 0
0.7816535884 0
0.781849746 0
0.7828506438 0
0.7827284705 0
0.7831638986 0
0.7841011338 0
0.7833275034 0
0.7841511151 0
0.78407796 0
0.7846917747 0
0.7847894912 0
0.7845568276 0
0.7853746918 0
0.785587195 0
0.78560004 0
0.786824474 0
0.7865714861 0
0.7863394603 0
0.7872035533 0
0.7879566536 0
0.7878849895 0
0.788908077 0
0.7886907565 0
0.788998329 0
0.7885419969 0
0.7899801355 0
0.7898063807 0
0.7894622917 0
0.7904462007 0
0.7901241098 0
0.7907769884 0
0.7907679963 0
0.7907606866 0
0.7907168439 0
0.7913814732 0
0.7914659273 0
0.7911990245 0
0.7921439095 0
0.7921322484 0
0.792643682 0
0.7938956573 0
0.7935418191 0
0.7936870981 0
0.7947545085 0
0.7942595914 0
0.7946785185 0
0.795191863 0
0.7956031059 0
0.7950797919 0
0.7966429285 0
0.7964539306 0
0.7959330067 0
0.7977988064 0
0.7977021496 0
0.7976317237 0
0.7971983002 0
0.7986404326 0
0.7979474777 0
0.7981980881 0
0.7989991251 0
0.799613572 0
0.798896458 0
0.8004488683 0
0.8002959433 0
0.7998791484 0
0.801280058 0
0.8011882107 0
0.8007847436 0
0.801483241 0
0.802713069 0
0.8021283416 0
0.8025700851 0
0.80312846 0
0.8028051233 0
0.8036988953 0
0.8045247272 0
0.8045545838 0
0.8039556749 0
0.8038783642 0
0.8049316278 0
0.8047891658 0
0.8055941427 0
0.8066368916 0
0.8058366906 0
0.8062689006 0
0.806058025 0
0.807107637 0
0.8069072464 0
0.8070117773 0
0.8074545455 0
0.8068900579 0
0.8078505275 0
0.8084337368 0
0.8080706872 0
0.8082409568 0
0.8085305212 0
0.8094026444 0
0.8086294489 0
0.8093440059 0
0.8099349169 0
0.8099685415 0
0.809920601 0
0.8101255545 0
0.8108430821 0
0.8109613332 0
0.8115148489 0
0.8110584375 0
0.8108995992 0
0.8124575459 0
0.8122488054 0
0.8118739437 0
0.8120354272 0
0.8126445411 0
0.8128259766 0
0.813024572 0
0.8127568748 0
0.8136515231 0
0.8137699615 0
0.8138477126 0
0.814313815 0
0.813913631 0
0.815133738 0
0.8151016067 0
0.8148009236 0
0.8160105713 0
0.816049332 0
0.8156590391 0
0.8156817444 0
0.8171826893 0
0.8172764548 0
0.8171731803 0
0.8182915794 0
0.8179027618 0
0.8180786955 0
0.8179106025 0
0.8184543422 0
0.8190563111 0
0.8184563597 0
0.8198430211 0
0.8196381201 0
0.8199961194 0
0.8206060082 0
0.8205384927 0
0.8204180305 0
0.8208280288 0
0.8221537492 0
0.8213597172 0
0.8219794566 0
0.8223624211 0
0.822641002 0
0.8227876096 0
0.8233784284 0
0.8234395833 0
0.8240499951 0
0.8236517784 0
0.8248948252 0
0.8250281575 0
0.8247767072 0
0.8261144328 0
0.8253659868 0
0.825734136 0
0.8254187858 0
0.8270176989 0
0.8262954496 0
0.8270208873 0
0.8272945019 0
0.8278979245 0
0.8271641504 0
0.8274772459 0
0.8288097273 0
0.82893923 0
0.8283527757 0
0.8284301981 0
0.8288873408 0
0.8288752219 0
0.8294404033 0
0.829916351 0
0.8296691726 0
0.830073456 0
0.8299731318 0
0.8308494544 0
0.83013499 0
0.8310360182 0
0.8315494616 0
0.8311497435 0
0.8315709336 0
0.8312648012 0
0.8328093358 0
0.8322649167 0
0.832953087 0
0.8325941561 0
0.8336765909 0
0.8338656353 0
0.8339346401 0
0.8333796166 0
0.8345121059 0
0.834177072 0
0.8343525516 0
0.8357449814 0
0.8352093067 0
0.8353623424 0
0.8361832105 0
0.8363736631 0
0.8361163839 0
0.8372110881 0
0.8370640722 0
0.8376071251 0
0.8388609435 0
0.8383408631 0
0.8385958078 0
0.8385389417 0
0.8390751991 0
0.8398298317 0
0.839638295 0
0.8397612744 0
0.8396226915 0
0.8407160851 0
0.8400980989 0
0.8403645201 0
0.8400430261 0
0.8403113261 0
0.8410135865 0
0.8412145459 0
0.8411600667 0
0.8425326853 0
0.8420598324 0
0.8419068067 0
0.8428464431 0
0.8428315184 0
0.8431602145 0
0.8446438396 0
0.8442251833 0
0.8441518661 0
0.8455043571 0
0.8452765862 0
0.8452553937 0
0.8453955656 0
0.8451839586 0
0.8462219656 0
0.845830057 0
0.8464747318 0
0.847308704 0
0.8467065549 0
0.8472830059 0
0.8473453638 0
0.8482210978 0
0.8484279216 0
0.8482596337 0
0.8479577937 0
0.8491033425 0
0.8491176645 0
0.8495645215 0
0.8496726526 0
0.8498089126 0
0.8496314584 0
0.8514727729 0
0.8506294062 0
0.8513544359 0
0.8522975292 0
0.8517682392 0
0.8517971886 0
0.8519260271 0
0.8534112424 0
0.8526842039 0
0.8535073532 0
0.8542353625 0
0.8539024773 0
0.853520388 0
0.8544252925 0
0.8552665206 0
0.8547261534 0
0.854997983 0
0.8556418846 0
0.855767007 0
0.8557525168 0
0.8572262936 0
0.8570487333 0
0.8566789763 0
0.8574411742 0
0.8575212975 0
0.8578769099 0
0.8579485342 0
0.8585567582 0
0.8593119284 0
0.8591682649 0
0.8594805372 0
0.8600844596 0
0.8598990206 0
0.8595063682 0
0.8605818034 0
0.8609313796 0
0.8605200088 0
0.8604505664 0
0.8616549877 0
0.8615458189 0
0.8621652835 0
0.8631899538 0
0.862494739 0
0.8631543701 0
0.8634936536 0
0.8642471548 0
0.8640056471 0
0.8633185081 0
0.8651859366 0
0.8647190398 0
0.8646671171 0
0.8648318112 0
0.8655514133 0
0.865918447 0
0.8661379484 0
0.8670647821 0
0.8669650753 0
0.8670228213 0
0.8679268731 0
0.8675758556 0
0.8678251482 0
0.867660107 0
0.8677939848 0
0.8684635521 0
0.86880696 0
0.8690461693 0
0.8683065889 0
0.8689002878 0
0.8699533827 0
0.8694862835 0
0.8700629413 0
0.8703920511 0
0.8706832545 0
0.8710462939 0
0.8717619533 0
0.8716090528 0
0.871943911 0
0.8715217733 0
0.8724777531 0
0.8721850105 0
0.8721453694 0
0.8736471829 0
0.8731656921 0
0.8732007498 0
0.8747824218 0
0.8748893241 0
0.8749799101 0
0.8752329022 0
0.8757266588 0
0.8753843995 0
0.8752121946 0
0.8764421636 0
0.8763773469 0
0.8767779719 0
0.8773495416 0
0.8777081892 0
0.8777203876 0
0.8774022456 0
0.8780963131 0
0.878593986 0
0.8785643918 0
0.8790589663 0
0.8793793456 0
0.8793624177 0
0.8791647886 0
0.8804234814 0
0.8803548446 0
0.880246004 0
0.8804461343 0
0.8810306232 0
0.8817937041 0
0.8812320534 0
0.8809513521 0
0.8823250497 0
0.8822490576 0
0.8818848235 0
0.8823716707 0
0.8836616029 0
0.8832465071 0
0.883096672 0
0.884481094 0
0.8845948377 0
0.8840287923 0
0.8847677979 0
0.8856285014 0
0.8853690779 0
0.8862193087 0
0.885845192 0
0.8865368476 0
0.8876344943 0
0.8875268536 0
0.8867870871 0
0.8871261401 0
0.8867787086 0
0.8870689207 0
0.8883526521 0
0.8879445096 0
0.8880080678 0
0.8894366126 0
0.8891900459 0
0.8892785956 0
0.8898665909 0
0.8899215592 0
0.8902469845 0
0.8902185156 0
0.8910324158 0
0.8914189101 0
0.8907333016 0
0.8921754697 0
0.8920092291 0
0.8919023995 0
0.8923906264 0
0.8932225308 0
0.8928065381 0
0.8927346981 0
0.8926691187 0
0.894013492 0
0.8942057241 0
0.8942373548 0
0.8951815978 0
0.8952166106 0
0.8946923779 0
0.8959578278 0
0.8958993072 0
0.8961818953 0
0.8965120489 0
0.8974415903 0
0.8966518891 0
0.8979296316 0
0.898339998 0
0.8974623551 0
0.8988854281 0
0.8985781189 0
0.8986440414 0
0.900109587 0
0.9002997918 0
0.8999396989 0
0.9004123863 0
0.9010667515 0
0.9005300312 0
0.9019148089 0
0.9013748338 0
0.902238938 0
0.9029430168 0
0.9030153912 0
0.902611829 0
0.9023493076 0
0.9035997303 0
0.9042411528 0
0.90404479 0
0.9043400996 0
0.9043001542 0
0.9050688658 0
0.9054186429 0
0.9055529295 0
0.9054319235 0
0.9057384917 0
0.9055690753 0
0.9063647359 0
0.90651004 0
0.9062939709 0
0.9081456134 0
0.9081129497 0
0.9073018007 0
0.9091018554 0
0.9091302479 0
0.9086404162 0
0.9100355656 0
0.9096361749 0
0.9100494808 0
0.9106115878 0
0.9103643162 0
0.911013442 0
0.9104092353 0
0.9108894917 0
0.9112340309 0
0.9120395493 0
0.9112545998 0
0.912669229 0
0.9129197964 0
0.9122235875 0
0.9124402345 0
0.9136122529 0
0.9136518089 0
0.9137016261 0
0.914270616 0
0.9144882283 0
0.91424653 0
0.9151249123 0
0.9152244408 0
0.9152278072 0
0.9168172393 0
0.9161695722 0
0.9161829447 0
0.9165794215 0
0.9170743259 0
0.9179380069 0
0.9173992373 0
0.9169962699 0
0.9183485966 0
0.9180957901 0
0.918686476 0
0.9184857213 0
0.9196821777 0
0.9190101342 0
0.9190845846 0
0.9206155455 0
0.9204889763 0
0.9204939387 0
0.9213065948 0
0.9213345029 0
0.921739027 0
0.922757981 0
0.9223618193 0
0.9227537543 0
0.922766692 0
0.923533283 0
0.923116012 0
0.923588153 0
0.9247532854 0
0.9245167131 0
0.9242023997 0
0.9243195973 0
0.9241352667 0
0.9257405516 0
0.9252537655 0
0.9249268558 0
0.9260756989 0
0.92622133 0
0.9261006003 0
0.927216071 0
0.9276279562 0
0.9271206634 0
0.927717268 0
0.9268197077 0
0.9284098253 0
0.9283499986 0
0.9281958028 0
0.9282344707 0
0.9293839656 0
0.9291541026 0
0.9296680673 0
0.9300504341 0
0.9300069398 0
0.93036282 0
0.9310870143 0
0.9311295602 0
0.9316061563 0
0.9312654112 0
0.9320537484 0
0.9318605138 0
0.9324196062 0
0.9331629724 0
0.9332049713 0
0.9327541806 0
0.9343374996 0
0.9344574108 0
0.9338029831 0
0.934006124 0
0.9355199458 0
0.9353138026 0
0.9349029982 0
0.936404537 0
0.9360964582 0
0.9356497557 0
0.9365761553 0
0.9374700834 0
0.936786601 0
0.937067062 0
0.9371650795 0
0.9381863248 0
0.9376637898 0
0.9383853537 0
0.9391200021 0
0.9387010543 0
0.9390592795 0
0.9395356111 0
0.9402365699 0
0.9396123074 0
0.9402426886 0
0.9395765029 0
0.9407411981 0
0.9408567581 0
0.9413161789 0
0.9422272062 0
0.9414523184 0
0.941433399 0
0.9429918502 0
0.9425363871 0
0.9431950294 0
0.9435099817 0
0.9442871869 0
0.9437482301 0
0.9445746265 0
0.944672575 0
0.9448472917 0
0.9444608423 0
0.9457269013 0
0.9458206604 0
0.9460458969 0
0.9460934805 0
0.9467684218 0
0.9470503845 0
0.9463136519 0
0.94786032 0
0.9481854393 0
0.9474776208 0
0.9489473569 0
0.9487664244 0
0.9487585988 0
0.9498625304 0
0.9493102924 0
0.9497898803 0
0.950653579 0
0.95054253 0
0.9507837364 0
0.9520578303 0
0.9520643556 0
0.9517811123 0
0.953032087 0
0.9525423791 0
0.952495641 0
0.9523543385 0
0.9531430084 0
0.9535735692 0
0.9539534485 0
0.9546394674 0
0.9545228735 0
0.9544630162 0
0.9558352483 0
0.9553067737 0
0.9551756843 0
0.9554990309 0
0.9563534099 0
0.9561573072 0
0.9561654145 0
0.9573316759 0
0.9576642556 0
0.9574525769 0
0.9573813823 0
0.9583443192 0
0.9582053016 0
0.9586172666 0
0.9596462287 0
0.9598555531 0
0.9597300998 0
0.9592344866 0
0.96069611 0
0.9608202724 0
0.9601471144 0
0.9608036727 0
0.9614300771 0
0.9616657592 0
0.9611142418 0
0.9619981933 0
0.9624281885 0
0.9628499943 0
0.9633599903 0
0.9637550856 0
0.9635266043 0
0.9636361519 0
0.9643639818 0
0.9642741845 0
0.9646868364 0
0.9645458408 0
0.9648952891 0
0.965260822 0
0.9655446581 0
0.9666913766 0
0.9659197425 0
0.9661844983 0
0.9669897648 0
0.9675282919 0
0.9676275578 0
0.9686814868 0
0.9686151494 0
0.9679584659 0
0.9688260033 0
0.9696471115 0
0.9689344716 0
0.9700856769 0
0.9699856572 0
0.9704931935 0
0.9710368847 0
0.9709233362 0
0.9708905092 0
0.9709882666 0
0.9726422147 0
0.9717135147 0
0.9724906134 0
0.971837875 0
0.9732718381 0
0.9735467104 0
0.9727071509 0
0.9740466893 0
0.9744351175 0
0.9738847487 0
0.9748797102 0
0.9747386547 0
0.9753676659 0
0.9765224316 0
0.9764118083 0
0.9760008467 0
0.9762551346 0
0.9774658013 0
0.9771896301 0
0.97657705 0
0.9772746745 0
0.9779024842 0
0.9776840542 0
0.9775740957 0
0.9782430669 0
0.9780728841 0
0.9791412322 0
0.979361222 0
0.9787287856 0
0.9791371184 0
0.9794995178 0
0.9803834043 0
0.9797014672 0
0.9809058416 0
0.9804866908 0
0.980817616 0
0.9806487801 0
0.981464685 0
0.9818335938 0
0.9821384126 0
0.9827065465 0
0.9832493441 0
0.982713998 0
0.9835288011 0
0.9839950689 0
0.9835277137 0
0.9847559462 0
0.9852058175 0
0.9851870615 0
0.9858263983 0
0.9860685813 0
0.9862306935 0
0.9863540253 0
0.9872564956 0
0.9869382398 0
0.9874855056 0
0.9882041884 0
0.987375694 0
0.9884477398 0
0.9890781405 0
0.9883362797 0
0.9893086945 0
0.9898450544 0
0.9900813496 0
0.991078327 0
0.9909981958 0
0.9904818996 0
0.9909392934 0
0.9915807972 0
0.9916572094 0
0.9914638666 0
0.9929215176 0
0.9922313548 0
0.9928234149 0
0.9940125292 0
0.9939857163 0
0.993736674 0
0.9945911243 0
0.9945297405 0
0.9947896442 0
0.9954191124 0
0.9957643041 0
0.9951561032 0
0.996098186 0
0.9965128487 0
0.9965774202 0
0.9978212561 0
0.9979281266 0
0.9971996572 0
0.9990144355 0
0.9987971775 0
0.998318539 0
0.9992499574 0
0.9990547852 0
0.9998205442 0


==> data/sd_error_1_MC.txt <==
3072 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.5708746833
3074 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.4892737359
3078 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.4892737359
3086 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.4892737359
3102 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3134 3 0.5778466205 0.53678268 0.5775847108 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3198 3 0.5778466205 0.529920483 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3326 3 0.5778466205 0.529920483 0.5654191301 0.5779722786 0.5185363583 0.5534758276 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3582 3 0.5778466205 0.529920483 0.5654191301 0.5691146347 0.5763457982 0.5534758276 0.5078082177 0.5240978536 0.575252711 0.5538055406
4094 3 0.5681113588 0.479708 0.4973284888 0.5174150923 0.5763457982 0.563652939 0.5078082177 0.5240978536 0.5821920794 0.4715915978
5118 3 0.4636968738 0.4817398758 0.4729259898 0.4905473364 0.551870101 0.466082423 0.5640416173 0.4869099764 0.5769698491 0.4597744904
7166 3 0.4097818318 0.4369162826 0.4238664315 0.4223748431 0.551870101 0.4304753163 0.4290520521 0.4549131476 0.4430130315 0.4458761081
11262 3.9 0.3607472312 0.352228517 0.4060651175 0.3933210343 0.3973610972 0.4078738414 0.3738820878 0.3423596229 0.3863121286 0.4149478032
19454 7.9 0.3350511125 0.3394844779 0.3315574548 0.2967641698 0.2917723429 0.3962032495 0.3342937469 0.3276991578 0.3456097106 0.2680514211
35838 18.8 0.2203354976 0.1984119933 0.2504017486 0.2490722925 0.2259398027 0.2687910215 0.2283628713 0.2717583906 0.2668595375 0.2541086101
68606 43.4 0.1742788702 0.1634463899 0.1968218037 0.1838513388 0.2043684505 0.1715948938 0.16233431 0.2163443481 0.1738713582 0.2430327105
134142 96.8 0.1280341071 0.1368213726 0.1798855383 0.1507823589 0.1445284613 0.1523183444 0.1376381585 0.1761365201 0.1767863743 0.191147044
265214 208.4 0.1336025855 0.1178986535 0.152485609 0.1132550432 0.1378996113 0.1112476104 0.142063671 0.1747763127 0.1379574301 0.1350291497
527358 448.7 0.1089690712 0.1258585705 0.1207432938 0.1168893953 0.1250519568 0.09865849843 0.1033497556 0.1706241102 0.107938844 0.1077573628
1051646 922.8 0.1094962288 0.08777701942 0.1105705777 0.09668637488 0.105971406 0.102170571 0.09912459789 0.09608349119 0.1027314688 0.09834450493
2100222 1910.5 0.1004716962 0.09808402278 0.08970742861 0.08601165224 0.08906135151 0.09851828699 0.0910322695 0.09049437045 0.09696582403 0.09817775032
4197374 3891 0.09214869979 0.08611142215 0.0903207662 0.09470963243 0.09359688112 0.09245041917 0.08329448039 0.08808552794 0.08870511393 0.08826264296
8391678 7910 0.08425574083 0.08388347326 0.08467409314 0.08351148424 0.08926612012 0.08711724647 0.08932346847 0.08503164059 0.08798386527 0.08494722194
16780286 15971.6 0.08463962808 0.08314289668 0.08405379304 0.08504903606 0.08324089511 0.08591060247 0.08765963053 0.08321043235 0.08410718251 0.08502858281
33557502 32192.2 0.08105147298 0.08179834574 0.08086335559 0.08415888532 0.08304909297 0.08167687013 0.08360843924 0.08113739315 0.08188340315 0.08445191798
67111934 64719.2 0.08101669818 0.07987031375 0.08213888182 0.08183062891 0.08277865001 0.07887447184 0.0826612085 0.08084006799 0.08185278067 0.08252219762
134220798 129847.2 0.08045015856 0.08054723407 0.08089040586 0.002465037557 0.002949869951 0.07894742612 0.08041427687 0.08047395549 0.00336160081 0.08073813655
268438526 260503.6 0.001409214387 0.08024418874 0.001674994827 0.001688050427 0.001622377862 0.07978773368 0.08020932111 0.001517629694 0.07969471304 0.08046558362
536873982 521903.4 0 0 0 0 0 0 0 0 0 0


==> data/sd_error_1_MC_stats.txt <==
3072 3 0.54604492009 0.033104656297545
3074 3 0.53788482535 0.0362151643634108
3078 3 0.53788482535 0.0362151643634108
3086 3 0.53788482535 0.0362151643634108
3102 3 0.53524600426 0.0361562946160897
3134 3 0.53646256233 0.0374653131078694
3198 3 0.53455978456 0.0361889940188748
3326 3 0.54253058439 0.0324939379850953
3582 3 0.5533086817 0.0246794967921997
4094 3 0.52882514256 0.0410109525032462
5118 3 0.5014558533 0.0448559980647103
7166 3 0.44481391456 0.0397958025339206
11262 3.9 0.38350984811 0.0250983660962435
19454 7.9 0.32664868438 0.0350546329335324
35838 18.8 0.24340417657 0.0242257702057203
68606 43.4 0.18899444737 0.0260420528807026
134142 96.8 0.15740782795 0.0218149015058579
265214 208.4 0.13562156764 0.0190977500836814
527358 448.7 0.118584085863 0.0204465461247761
1051646 922.8 0.100895624061 0.00683903371480587
2100222 1910.5 0.093852465263 0.00508522955744065
4197374 3891 0.089768558608 0.00355515696968606
8391678 7910 0.085999435433 0.00222150769571814
16780286 15971.6 0.084604267964 0.00141060066854708
33557502 32192.2 0.082367917625 0.00133754141971966
67111934 64719.2 0.081438589929 0.00128455928418559
134220798 129847.2 0.0571238101838 0.0374046647623673
268438526 260503.6 0.0408313807387 0.0413726488901989


==> data/sd_error_1_QMC.txt <==
4072 3 0.2369585195
4074 3 0.2369585195
4078 3 0.2369585195
4086 3 0.2369585195
4102 4 0.2276639315
4134 4 0.2276639315
4198 4 0.2276639315
4326 4 0.2276639315
4582 4 0.2535440635
5094 4 0.2637250222
6118 5 0.2436876133
8166 7 0.173605581
12262 11 0.1631808461
20454 19 0.1362166287
36838 35 0.04975604401
69606 67 0.02737572666
135142 131 0.01439325398
266214 259 0.007383996957
528358 515 0.003739168928
1052646 1027 0.001880214342
2101222 2051 0.00094140465
4198374 4099 0.000469641318
8392678 8195 0.0002331668099
16781286 16387 0.0001147809399
33558502 32771 5.555079995e-05
67112934 65539 2.592642239e-05
134221798 131075 1.111190591e-05
268439526 262147 3.70406565e-06
536874982 524291 0


==> data/sd_error_1_QMC_stats.txt <==
4072 3 0.2369585195 0
4074 3 0.2369585195 0
4078 3 0.2369585195 0
4086 3 0.2369585195 0
4102 4 0.2276639315 0
4134 4 0.2276639315 0
4198 4 0.2276639315 0
4326 4 0.2276639315 0
4582 4 0.2535440635 0
5094 4 0.2637250222 0
6118 5 0.2436876133 0
8166 7 0.173605581 0
12262 11 0.1631808461 0
20454 19 0.1362166287 0
36838 35 0.04975604401 0
69606 67 0.02737572666 0
135142 131 0.01439325398 0
266214 259 0.007383996957 0
528358 515 0.003739168928 0
1052646 1027 0.001880214342 0
2101222 2051 0.00094140465 0
4198374 4099 0.000469641318 0
8392678 8195 0.0002331668099 0
16781286 16387 0.0001147809399 0
33558502 32771 5.555079995e-05 0
67112934 65539 2.592642239e-05 0
134221798 131075 1.111190591e-05 0
268439526 262147 3.70406565e-06 0


==> data/sd_error_2_MC.txt <==
6144 6 0.4600224268 0.4712852938 0.4559126195 0.4759155965 0.4821824966 0.4625013004 0.448945867 0.4633132602 0.4713979634 0.4526202535
6146 6 0.4600224268 0.4712852938 0.4559126195 0.4759155965 0.4821824966 0.4625013004 0.448945867 0.4633132602 0.4713979634 0.4526202535
6150 6 0.4600224268 0.4712852938 0.4559126195 0.4759155965 0.4821824966 0.4625013004 0.448945867 0.4633132602 0.4713979634 0.4526202535
6158 6 0.4600224268 0.4712852938 0.4559126195 0.4759155965 0.4821824966 0.4625013004 0.448945867 0.4755299549 0.4713979634 0.4526202535
6174 6 0.4600224268 0.4712852938 0.4559126195 0.4759155965 0.4821824966 0.4625013004 0.448945867 0.4755299549 0.4713979634 0.4526202535
6206 6 0.4600224268 0.4712852938 0.4497091197 0.4759155965 0.4821824966 0.4625013004 0.448945867 0.4755299549 0.4667710437 0.4489833051
6270 6 0.4600224268 0.4712852938 0.4521978397 0.4559747571 0.4821824966 0.4625013004 0.448945867 0.4601406931 0.4667710437 0.4534339534
6398 6 0.4600224268 0.4712852938 0.4521978397 0.4559747571 0.4698537526 0.4625013004 0.4432819817 0.4601406931 0.4667710437 0.4555763102
6654 6 0.4451811268 0.4712852938 0.4521978397 0.4308400206 0.4753559902 0.4519770345 0.4302574547 0.4601406931 0.4388988764 0.4511752696
7166 6 0.4226390208 0.4704767678 0.4331849889 0.4308400206 0.4333757923 0.415768589 0.429411561 0.4608415073 0.4306149667 0.4511752696
8190 6 0.3957676448 0.452872562 0.4193498358 0.4092702513 0.4141712047 0.3993243205 0.4041056377 0.4515195876 0.4244049103 0.4893457006
10238 6 0.3780777938 0.424654303 0.3889831839 0.3930212296 0.3699949372 0.3550607027 0.3678564853 0.3533771754 0.3826721867 0.3784537758
14334 6.7 0.3404293211 0.3403949748 0.3430793774 0.3372213973 0.3204364951 0.325440903 0.3413392665 0.3187093116 0.381720154 0.3337980532
22526 11.2 0.2940695448 0.2564109835 0.2468685156 0.2679185161 0.2730662143 0.2616955353 0.2659590077 0.2662617997 0.3197972784 0.2813378814
38910 22.1 0.2318289671 0.196218771 0.1955571589 0.1858830201 0.2004381024 0.1975141749 0.2093249667 0.2133884878 0.221594495 0.2137342592
71678 45.7 0.1593832452 0.1587889071 0.1662071434 0.157951729 0.1725357449 0.164358302 0.1631515071 0.1640113365 0.1626317018 0.1842660382
137214 100.3 0.1213264425 0.1198322931 0.1333901443 0.1300453891 0.1327485375 0.1319071903 0.1216661412 0.1381916839 0.1470853998 0.1297963556
268286 213.9 0.09670216904 0.1054177561 0.1333322683 0.1061265619 0.09511649194 0.1189517761 0.1169168764 0.1088977309 0.1028097511 0.1115395159
530430 450.6 0.09261006251 0.1047927455 0.1050504432 0.107990522 0.08176120784 0.1159817735 0.1049608476 0.1026336571 0.08872473814 0.09674745453
1054718 925 0.08428965952 0.1016354042 0.1019547207 0.06926605655 0.08760066427 0.08366589501 0.07745679138 0.09220315795 0.08034598192 0.09584647415
2103294 1908.5 0.0842088892 0.06631798271 0.08508808007 0.06797453681 0.06808040801 0.1074267308 0.07906520571 0.0896847121 0.07995525323 0.06839098741
4200446 3895.9 0.06037663102 0.08212692496 0.08198893628 0.05967674439 0.06287144441 0.08094198349 0.07507708365 0.06030399975 0.06031276296 0.06037819265
8394750 7903.2 0.05708500591 0.08036727495 0.05861816391 0.05682868164 0.05675205841 0.05922644263 0.05951850052 0.0583157668 0.05776851183 0.05773182823
16783358 15976.9 0.0561228669 0.05702216144 0.05647457902 0.05869159647 0.05719354679 0.05714668824 0.05659560862 0.05774640019 0.05709209872 0.05727684061
33560574 32201.2 0.0554434938 0.05580544331 0.05564535288 0.05550139822 0.05556733625 0.05544148255 0.05561334037 0.09253350588 0.05647052403 0.05580232576
67115006 64646.5 0.05481573991 0.05542524941 0.05505717323 0.05466991592 0.05557484779 0.05580248553 0.004352680331 0.05490336367 0.05468091622 0.05503786836
134223870 129819.3 0.05479400603 0.05530211434 0.05553712729 0.05478271549 0.05484038158 0.05477593375 0.05442065389 0.05453793109 0.05458337984 0.05443113912
268441598 260474.8 0.05493717643 0.0542257193 0.05508541494 0.05463178342 0.001623038596 0.001549782814 0.001661549139 0.05453605882 0.05410224519 0.05447122856
536877054 521852.6 0 0 0 0 0 0 0 0 0 0


==> data/sd_error_2_MC_stats.txt <==
6144 6 0.46440970777 0.0106394520585462
6146 6 0.46440970777 0.0106394520585462
6150 6 0.46440970777 0.0106394520585462
6158 6 0.46563137724 0.0111868692719741
6174 6 0.46563137724 0.0111868692719741
6206 6 0.46418464045 0.0122036526655862
6270 6 0.46134556716 0.00997676437091415
6398 6 0.45976053991 0.00851235815461555
6654 6 0.45073095994 0.0153004372356161
7166 6 0.4378328484 0.0173336906598322
8190 6 0.42601316553 0.0297350973953765
10238 6 0.37921517734 0.0206280099803083
14334 6.7 0.3382569254 0.0176886055597927
22526 11.2 0.27333852768 0.0208404811375864
38910 22.1 0.20654824031 0.0139249745505869
71678 45.7 0.16532856552 0.00787798655248828
137214 100.3 0.13059895773 0.00834147320085164
268286 213.9 0.109581089768 0.0113541658951995
530430 450.6 0.100125345192 0.010133044151844
1054718 925 0.087426480565 0.0105935901214794
2103294 1908.5 0.079619278605 0.0129000606430308
4200446 3895.9 0.068405470356 0.0102268966513251
8394750 7903.2 0.060221223483 0.00714252175890946
16783358 15976.9 0.0571362387 0.000713874866360965
33560574 32201.2 0.059382420305 0.011651992789782
67115006 64646.5 0.0500320240371 0.0160546191731472
134223870 129819.3 0.054800538242 0.000364170796419003
268441598 260474.8 0.0386823997209 0.0255830291370392


==> data/sd_error_2_QMC.txt <==
8144 6 0.2943590635
8146 6 0.2943590635
8150 6 0.2943590635
8158 6 0.2943590635
8174 6 0.2943590635
8206 6 0.2943590635
8270 6 0.2943590635
8398 6 0.2943590635
8654 6 0.2827781511
9166 7 0.2846464072
10190 8 0.2609896978
12238 9 0.2488752924
16334 14 0.22056647
24526 22 0.1506756192
40910 37 0.1271621338
73678 69 0.1031190129
139214 133 0.09371226222
270286 260 0.08183856906
532430 515 0.08003970563
1056718 1028 0.07931880906
2105294 2053 0.07738078872
4202446 4101 0.05469725704
8396750 8196 0.05476660488
16785358 16388 0.0545239047
33562574 32772 0.05451573393
67117006 65540 7.597434789e-05
134225870 131076 3.959916624e-05
268443598 262147 1.697650253e-05
536879054 524291 0


==> data/sd_error_2_QMC_stats.txt <==
8144 6 0.2943590635 0
8146 6 0.2943590635 0
8150 6 0.2943590635 0
8158 6 0.2943590635 0
8174 6 0.2943590635 0
8206 6 0.2943590635 0
8270 6 0.2943590635 0
8398 6 0.2943590635 0
8654 6 0.2827781511 0
9166 7 0.2846464072 0
10190 8 0.2609896978 0
12238 9 0.2488752924 0
16334 14 0.22056647 0
24526 22 0.1506756192 0
40910 37 0.1271621338 0
73678 69 0.1031190129 0
139214 133 0.09371226222 0
270286 260 0.08183856906 0
532430 515 0.08003970563 0
1056718 1028 0.07931880906 0
2105294 2053 0.07738078872 0
4202446 4101 0.05469725704 0
8396750 8196 0.05476660488 0
16785358 16388 0.0545239047 0
33562574 32772 0.05451573393 0
67117006 65540 7.597434789e-05 0
134225870 131076 3.959916624e-05 0
268443598 262147 1.697650253e-05 0


==> data/sd_error_3_MC.txt <==
5120 10 0.3963316558 0.3931713556 0.3843886751 0.3908421788 0.3846000742 0.3993165192 0.3888847935 0.415188451 0.4077936134 0.3912085641
5122 10 0.3963316558 0.3931713556 0.3843886751 0.3908421788 0.3846000742 0.3993165192 0.3888847935 0.4140620007 0.4077936134 0.3912085641
5126 10 0.3963316558 0.3931713556 0.3843886751 0.3908421788 0.381500022 0.3993165192 0.3888847935 0.4140620007 0.4077936134 0.3912085641
5134 10 0.3963316558 0.3931713556 0.3843886751 0.3908421788 0.381500022 0.3993165192 0.3888847935 0.4131619609 0.4077936134 0.3859385857
5150 10 0.3963316558 0.391206467 0.3843886751 0.3820797638 0.381500022 0.3993165192 0.3888847935 0.41136366 0.4077936134 0.3859385857
5182 10 0.392697206 0.391206467 0.3843886751 0.3790850898 0.3771289137 0.3993165192 0.3893056152 0.4085630745 0.4086961045 0.3859385857
5246 10 0.3872675798 0.391206467 0.3821336349 0.3761608709 0.3759701885 0.397423067 0.3843879219 0.4085630745 0.4086961045 0.3859385857
5374 10 0.3865819433 0.3852881641 0.3744593232 0.3761608709 0.3713775804 0.3888877559 0.379805251 0.4085630745 0.390246583 0.3804500674
5630 10 0.3743852277 0.3792281225 0.3705732097 0.3733262664 0.3707043254 0.3772607018 0.3797346008 0.3939515608 0.3864788194 0.3968421631
6142 10 0.3722596884 0.3678787747 0.3681290077 0.3499458267 0.3517540097 0.3750256953 0.3667886021 0.361178036 0.3528523307 0.3679483054
7166 10 0.3686698781 0.3374650702 0.3428156057 0.3379805268 0.3329570232 0.3451250368 0.3438656113 0.3402344524 0.3367767531 0.3474711789
9214 11.2 0.2968101578 0.2967311448 0.3086812344 0.3044135346 0.296354194 0.3229075391 0.303933634 0.3451265059 0.3091619335 0.3208011811
13310 15.1 0.2535189757 0.2663295902 0.2758621995 0.2730366697 0.266738498 0.2633179177 0.2470528565 0.2556163346 0.270885858 0.2665724514
21502 25.8 0.2057075585 0.2110318915 0.2135984612 0.2109315804 0.2255866799 0.2094396054 0.2195996373 0.2071186855 0.2024201263 0.2001172479
37886 50.8 0.1555643098 0.1535051631 0.1640316994 0.1615449047 0.1627781976 0.1652122784 0.1761507309 0.1714059149 0.1653643255 0.1570320153
70654 105.2 0.1295961925 0.1218431585 0.1355148116 0.1324847876 0.1426399286 0.1237191273 0.1373970365 0.1247074327 0.1311613968 0.1232034977
136190 219.2 0.1047332075 0.0979402491 0.1003754835 0.1032880479 0.1060168445 0.1000479656 0.1058632542 0.1004680692 0.09647375985 0.1112396802
267262 454.6 0.08916898896 0.08181644898 0.07677212786 0.09783276217 0.08612596523 0.08642054799 0.08700720983 0.08517776835 0.07787713193 0.07639468301
529406 940.3 0.07145235453 0.05325433653 0.07369014724 0.06935348361 0.06585062639 0.06979174769 0.07998881421 0.08273445798 0.07005619719 0.06186963747
1053694 1920.6 0.06837625198 0.06658387186 0.05876779012 0.08140602026 0.05910342825 0.062207354 0.06404763639 0.05605486709 0.06109072229 0.0589060267
2102270 3922.4 0.05587959274 0.06411097072 0.05662623801 0.06360472467 0.05645887146 0.05870086898 0.05504245567 0.04305045915 0.04628851184 0.05733739387
4199422 7943.8 0.05116411181 0.04139951613 0.04023643055 0.06357683845 0.05600067342 0.04522671747 0.04156028601 0.04010238974 0.05822214277 0.04081167493
8393726 16011.6 0.05093198477 0.03990936149 0.03908878627 0.0623394131 0.05440226484 0.03833698044 0.03914827162 0.03949612987 0.04095426426 0.03968149893
16782334 32235.1 0.05085157908 0.03931821545 0.03917489716 0.03963473102 0.03888242094 0.03805385738 0.03822759144 0.03869009763 0.03914585614 0.03948468722
33559550 64732.9 0.03842077194 0.0382600132 0.03867730458 0.0388716427 0.03814156669 0.03714448439 0.03842445678 0.05417517773 0.03857383801 0.03888939004
67113982 129970.4 0.03814653233 0.03776944919 0.03824766373 0.0384777801 0.03797365475 0.03855794523 0.03811611173 0.05413760526 0.0379411205 0.03829494866
134222846 260626 0.03778147159 0.03792350764 0.0382477744 0.03791963245 0.03792380705 0.002094989915 0.0379527757 0.03772035361 0.001973132772 0.03806524461
268440574 522082.4 0.001174080962 0.001190645006 0.03810416619 0.001222085138 0.001199427812 0.001184211993 0.03774891024 0.001192835567 0.00123703895 0.001249398622
536876030 1045541.1 0 0 0 0 0 0 0 0 0 0


==> data/sd_error_3_MC_stats.txt <==
5120 10 0.39517258807 0.00991361971865965
5122 10 0.39505994304 0.00966417758173506
5126 10 0.39474993782 0.0100778553994971
5134 10 0.394132936 0.0102274523394149
5150 10 0.39288037555 0.0105546276179437
5182 10 0.39163262507 0.0110366549668932
5246 10 0.38977474947 0.0118127783842
5374 10 0.38418206137 0.0106262191268131
5630 10 0.38024849976 0.00930454131752924
6142 10 0.36337602767 0.008950928485699
7166 10 0.34333611365 0.00992288276749715
9214 11.2 0.31049210592 0.0153529337782624
13310 15.1 0.26389313513 0.00917137157213611
21502 25.8 0.21055514739 0.00766711338721909
37886 50.8 0.16325895396 0.00697379163520595
70654 105.2 0.13022673698 0.0069302573634094
136190 219.2 0.102644656155 0.00443749616209279
267262 454.6 0.084459363431 0.00657523323736797
529406 940.3 0.069804180284 0.00844253613787968
1053694 1920.6 0.063654396894 0.00730075325775006
2102270 3922.4 0.055710008711 0.00662822069372627
4199422 7943.8 0.047830078128 0.0087426694278353
8393726 16011.6 0.044428895559 0.0084025610637409
16782334 32235.1 0.040146393346 0.00379634830504465
33559550 64732.9 0.039957864606 0.00502017719001986
67113982 129970.4 0.039766281148 0.00505530512904672
134222846 260626 0.0307602689737 0.0151407463834897
268440574 522082.4 0.008550280048 0.015482892043089


==> data/sd_error_3_QMC.txt <==
7120 10 0.2742154938
7122 10 0.2742154938
7126 10 0.2742154938
7134 10 0.2742154938
7150 10 0.2742809922
7182 10 0.2707924336
7246 10 0.2701912367
7374 10 0.2701912367
7630 10 0.2614105502
8142 11 0.2528172052
9166 13 0.226883182
11214 18 0.1942863086
15310 25 0.1765541497
23502 41 0.1531479642
39886 73 0.106540506
72654 136 0.08840170986
138190 264 0.0848357272
269262 519 0.08371697601
531406 1032 0.0636033367
1055694 2053 0.05382308669
2104270 4101 0.05378087255
4201422 8197 0.05373879473
8395726 16388 0.05370385472
16784334 32771 0.03788848911
33561550 65540 0.0378155889
67115982 131075 0.03782915677
134224846 262148 0.03782545821
268442574 524291 3.064485937e-05
536878030 1048578 0


==> data/sd_error_3_QMC_stats.txt <==
7120 10 0.2742154938 0
7122 10 0.2742154938 0
7126 10 0.2742154938 0
7134 10 0.2742154938 0
7150 10 0.2742809922 0
7182 10 0.2707924336 0
7246 10 0.2701912367 0
7374 10 0.2701912367 0
7630 10 0.2614105502 0
8142 11 0.2528172052 0
9166 13 0.226883182 0
11214 18 0.1942863086 0
15310 25 0.1765541497 0
23502 41 0.1531479642 0
39886 73 0.106540506 0
72654 136 0.08840170986 0
138190 264 0.0848357272 0
269262 519 0.08371697601 0
531406 1032 0.0636033367 0
1055694 2053 0.05382308669 0
2104270 4101 0.05378087255 0
4201422 8197 0.05373879473 0
8395726 16388 0.05370385472 0
16784334 32771 0.03788848911 0
33561550 65540 0.0378155889 0
67115982 131075 0.03782915677 0
134224846 262148 0.03782545821 0
268442574 524291 3.064485937e-05 0


==> data/smp_error_1_MC.txt <==
3072 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.5708746833
3074 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.4892737359
3078 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.4892737359
3086 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5504860645 0.5792962109 0.4892737359
3102 3 0.5778466205 0.53678268 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3134 3 0.5778466205 0.53678268 0.5775847108 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3198 3 0.5778466205 0.529920483 0.5654191301 0.5691146347 0.5185363583 0.4826254732 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3326 3 0.5778466205 0.529920483 0.5654191301 0.5779722786 0.5185363583 0.5534758276 0.5094673454 0.5240978536 0.5792962109 0.4892737359
3582 3 0.5778466205 0.529920483 0.5654191301 0.5691146347 0.5763457982 0.5534758276 0.5078082177 0.5240978536 0.575252711 0.5538055406
4094 3 0.5681113588 0.479708 0.4973284888 0.5174150923 0.5763457982 0.563652939 0.5078082177 0.5240978536 0.5821920794 0.4715915978
5118 3 0.4636968738 0.4817398758 0.4729259898 0.4905473364 0.551870101 0.466082423 0.5640416173 0.4869099764 0.5769698491 0.4597744904
7166 3 0.4097818318 0.4369162826 0.4238664315 0.4223748431 0.551870101 0.4304753163 0.4290520521 0.4549131476 0.4430130315 0.4458761081
11262 3.9 0.3607472312 0.352228517 0.4060651175 0.3933210343 0.3973610972 0.4078738414 0.3738820878 0.3423596229 0.3863121286 0.4149478032
19454 7.9 0.3350511125 0.3394844779 0.3315574548 0.2967641698 0.2917723429 0.3962032495 0.3342937469 0.3276991578 0.3456097106 0.2680514211
35838 18.8 0.2203354976 0.1984119933 0.2504017486 0.2490722925 0.2259398027 0.2687910215 0.2283628713 0.2717583906 0.2668595375 0.2541086101
68606 43.4 0.1742788702 0.1634463899 0.1968218037 0.1838513388 0.2043684505 0.1715948938 0.16233431 0.2163443481 0.1738713582 0.2430327105
134142 96.8 0.1280341071 0.1368213726 0.1798855383 0.1507823589 0.1445284613 0.1523183444 0.1376381585 0.1761365201 0.1767863743 0.191147044
265214 208.4 0.1336025855 0.1178986535 0.152485609 0.1132550432 0.1378996113 0.1112476104 0.142063671 0.1747763127 0.1379574301 0.1350291497
527358 448.7 0.1089690712 0.1258585705 0.1207432938 0.1168893953 0.1250519568 0.09865849843 0.1033497556 0.1706241102 0.107938844 0.1077573628
1051646 922.8 0.1094962288 0.08777701942 0.1105705777 0.09668637488 0.105971406 0.102170571 0.09912459789 0.09608349119 0.1027314688 0.09834450493
2100222 1910.5 0.1004716962 0.09808402278 0.08970742861 0.08601165224 0.08906135151 0.09851828699 0.0910322695 0.09049437045 0.09696582403 0.09817775032
4197374 3891 0.09214869979 0.08611142215 0.0903207662 0.09470963243 0.09359688112 0.09245041917 0.08329448039 0.08808552794 0.08870511393 0.08826264296
8391678 7910 0.08425574083 0.08388347326 0.08467409314 0.08351148424 0.08926612012 0.08711724647 0.08932346847 0.08503164059 0.08798386527 0.08494722194
16780286 15971.6 0.08463962808 0.08314289668 0.08405379304 0.08504903606 0.08324089511 0.08591060247 0.08765963053 0.08321043235 0.08410718251 0.08502858281
33557502 32192.2 0.08105147298 0.08179834574 0.08086335559 0.08415888532 0.08304909297 0.08167687013 0.08360843924 0.08113739315 0.08188340315 0.08445191798
67111934 64719.2 0.08101669818 0.07987031375 0.08213888182 0.08183062891 0.08277865001 0.07887447184 0.0826612085 0.08084006799 0.08185278067 0.08252219762
134220798 129847.2 0.08045015856 0.08054723407 0.08089040586 0.002465037557 0.002949869951 0.07894742612 0.08041427687 0.08047395549 0.00336160081 0.08073813655
268438526 260503.6 0.001409214387 0.08024418874 0.001674994827 0.001688050427 0.001622377862 0.07978773368 0.08020932111 0.001517629694 0.07969471304 0.08046558362
536873982 521903.4 0 0 0 0 0 0 0 0 0 0


==> data/smp_error_1_MC_stats.txt <==
3072 3 0.54604492009 0.033104656297545
3074 3 0.53788482535 0.0362151643634108
3078 3 0.53788482535 0.0362151643634108
3086 3 0.53788482535 0.0362151643634108
3102 3 0.53524600426 0.0361562946160897
3134 3 0.53646256233 0.0374653131078694
3198 3 0.53455978456 0.0361889940188748
3326 3 0.54253058439 0.0324939379850953
3582 3 0.5533086817 0.0246794967921997
4094 3 0.52882514256 0.0410109525032462
5118 3 0.5014558533 0.0448559980647103
7166 3 0.44481391456 0.0397958025339206
11262 3.9 0.38350984811 0.0250983660962435
19454 7.9 0.32664868438 0.0350546329335324
35838 18.8 0.24340417657 0.0242257702057203
68606 43.4 0.18899444737 0.0260420528807026
134142 96.8 0.15740782795 0.0218149015058579
265214 208.4 0.13562156764 0.0190977500836814
527358 448.7 0.118584085863 0.0204465461247761
1051646 922.8 0.100895624061 0.00683903371480587
2100222 1910.5 0.093852465263 0.00508522955744065
4197374 3891 0.089768558608 0.00355515696968606
8391678 7910 0.085999435433 0.00222150769571814
16780286 15971.6 0.084604267964 0.00141060066854708
33557502 32192.2 0.082367917625 0.00133754141971966
67111934 64719.2 0.081438589929 0.00128455928418559
134220798 129847.2 0.0571238101838 0.0374046647623673
268438526 260503.6 0.0408313807387 0.0413726488901989


==> data/smp_error_1_QMC.txt <==
4072 3 0.2369585195
4074 3 0.2369585195
4078 3 0.2369585195
4086 3 0.2369585195
4102 4 0.2276639315
4134 4 0.2276639315
4198 4 0.2276639315
4326 4 0.2276639315
4582 4 0.2535440635
5094 4 0.2637250222
6118 5 0.2436876133
8166 7 0.173605581
12262 11 0.1631808461
20454 19 0.1362166287
36838 35 0.04975604401
69606 67 0.02737572666
135142 131 0.01439325398
266214 259 0.007383996957
528358 515 0.003739168928
1052646 1027 0.001880214342
2101222 2051 0.00094140465
4198374 4099 0.000469641318
8392678 8195 0.0002331668099
16781286 16387 0.0001147809399
33558502 32771 5.555079995e-05
67112934 65539 2.592642239e-05
134221798 131075 1.111190591e-05
268439526 262147 3.70406565e-06
536874982 524291 0


==> data/smp_error_1_QMC_stats.txt <==
4072 3 0.2369585195 0
4074 3 0.2369585195 0
4078 3 0.2369585195 0
4086 3 0.2369585195 0
4102 4 0.2276639315 0
4134 4 0.2276639315 0
4198 4 0.2276639315 0
4326 4 0.2276639315 0
4582 4 0.2535440635 0
5094 4 0.2637250222 0
6118 5 0.2436876133 0
8166 7 0.173605581 0
12262 11 0.1631808461 0
20454 19 0.1362166287 0
36838 35 0.04975604401 0
69606 67 0.02737572666 0
135142 131 0.01439325398 0
266214 259 0.007383996957 0
528358 515 0.003739168928 0
1052646 1027 0.001880214342 0
2101222 2051 0.00094140465 0
4198374 4099 0.000469641318 0
8392678 8195 0.0002331668099 0
16781286 16387 0.0001147809399 0
33558502 32771 5.555079995e-05 0
67112934 65539 2.592642239e-05 0
134221798 131075 1.111190591e-05 0
268439526 262147 3.70406565e-06 0


==> data/smp_error_2_MC.txt <==
6144 6 0.2655940719 0.2720966913 0.2632212736 0.2747699978 0.2783881942 0.2670252503 0.2591990171 0.2674940355 0.2721617411 0.2613204252
6146 6 0.2655940719 0.2720966913 0.2632212736 0.2747699978 0.2783881942 0.2670252503 0.2591990171 0.2674940355 0.2721617411 0.2613204252
6150 6 0.2655940719 0.2720966913 0.2632212736 0.2747699978 0.2783881942 0.2670252503 0.2591990171 0.2674940355 0.2721617411 0.2613204252
6158 6 0.2655940719 0.2720966913 0.2632212736 0.2747699978 0.2783881942 0.2670252503 0.2591990171 0.2745473475 0.2721617411 0.2613204252
6174 6 0.2655940719 0.2720966913 0.2632212736 0.2747699978 0.2783881942 0.2670252503 0.2591990171 0.2745473475 0.2721617411 0.2613204252
6206 6 0.2655940719 0.2720966913 0.2596396813 0.2747699978 0.2783881942 0.2670252503 0.2591990171 0.2745473475 0.2694903877 0.259220632
6270 6 0.2655940719 0.2720966913 0.2610765445 0.2632571488 0.2783881942 0.2670252503 0.2591990171 0.265662353 0.2694903877 0.2617902151
6398 6 0.2655940719 0.2720966913 0.2610765445 0.2632571488 0.2712701905 0.2670252503 0.2559289714 0.265662353 0.2694903877 0.2630271053
6654 6 0.2570254434 0.2720966913 0.2610765445 0.2487456019 0.2744469089 0.2609490625 0.2484092573 0.265662353 0.2533983844 0.2604861634
7166 6 0.2440107525 0.2716298886 0.2500994699 0.2487456019 0.2502096303 0.2400441068 0.2479208804 0.2660669683 0.248615667 0.2604861634
8190 6 0.2284965563 0.2614660956 0.2421117406 0.2362922898 0.2391218566 0.2305500039 0.2333104987 0.2606849554 0.2450302892 0.282523872
10238 6 0.218283316 0.2451742762 0.224579546 0.2269109127 0.2136166766 0.2049943923 0.2123820408 0.2040224073 0.22093589 0.2185003893
14334 6.7 0.1965469602 0.1965271303 0.1980769709 0.1946948645 0.1850040967 0.187893393 0.1970723174 0.1840069069 0.2203862337 0.1927183959
22526 11.2 0.1697811309 0.1480389504 0.1425296039 0.1546828274 0.1576548523 0.1510899878 0.1535515047 0.1537263218 0.1846350448 0.1624305016
38910 22.1 0.1338465166 0.1132869602 0.1129049784 0.1073196117 0.1157229924 0.114034862 0.1208538259 0.1231999009 0.1279376414 0.1233995321
71678 45.7 0.09201995953 0.09167681825 0.09595973897 0.09119347326 0.09961355878 0.09489230989 0.09419556653 0.09469198929 0.09389545682 0.1063860467
137214 100.3 0.07004785425 0.06918520668 0.07701283569 0.07508174038 0.07664240384 0.07615665181 0.07024397938 0.0797850059 0.08491979517 0.07493796085
268286 213.9 0.05583102333 0.06086296986 0.07697942102 0.06127219908 0.05491553223 0.06867683996 0.06750199005 0.06287213422 0.05935723746 0.06439736953
530430 450.6 0.05346844452 0.0605021198 0.06065090165 0.06234835694 0.04720485536 0.06696210817 0.0605991736 0.05925556957 0.05122525145 0.05585716892
1054718 925 0.04866465762 0.05867922795 0.05886358543 0.0399907764 0.0505762671 0.04830452701 0.04471969936 0.05323351806 0.04638777429 0.05533698765
2103294 1908.5 0.04861802485 0.03828870517 0.04912562593 0.03924511713 0.03930624189 0.06202285192 0.0456483178 0.05177949267 0.04616218697 0.03948555499
4200446 3895.9 0.03485846417 0.04741600223 0.04733633443 0.03445438444 0.03629884535 0.04673187596 0.04334577445 0.03481653049 0.03482158993 0.03485936578
8394750 7903.2 0.03295804353 0.04640006783 0.03384321271 0.03281005464 0.0327658162 0.0341944026 0.03436302229 0.03366862366 0.03335266585 0.03333148657
16783358 15976.9 0.03240255231 0.03292176026 0.0326056134 0.03388560902 0.03302070964 0.03299365584 0.03267548987 0.03333989969 0.03296213856 0.03306879935
33560574 32201.2 0.03201031607 0.03221928772 0.03212685947 0.0320437472 0.03208181654 0.03200915487 0.03210837703 0.05342424453 0.03260327225 0.0322174878
67115006 64646.5 0.03164788219 0.03199978267 0.03178727379 0.03156369067 0.03208615333 0.03221758004 0.002513021161 0.03169847179 0.0315700417 0.03177612811
134223870 129819.3 0.03163533413 0.0319286906 0.03206437539 0.03162881553 0.03166210907 0.0316249001 0.03141977917 0.0314874892 0.03151372904 0.03142583282
268441598 260474.8 0.0317179936 0.03130723363 0.03180357914 0.03154167486 0.0009370617703 0.0008947675247 0.0009592958429 0.03148640824 0.03123594582 0.03144897847
536877054 521852.6 0 0 0 0 0 0 0 0 0 0


==> data/smp_error_2_MC_stats.txt <==
6144 6 0.2681270698 0.00614269053243453
6146 6 0.2681270698 0.00614269053243453
6150 6 0.2681270698 0.00614269053243453
6158 6 0.268832401 0.00645874200942287
6174 6 0.268832401 0.00645874200942287
6206 6 0.26799712711 0.00704578218238573
6270 6 0.26635798739 0.00576008759867361
6398 6 0.26544287147 0.00491461228314158
6654 6 0.26022964106 0.0088337115609161
7166 6 0.25278291291 0.0100076109720757
8190 6 0.24595881581 0.0171675664843556
10238 6 0.21893998472 0.0119095871343844
14334 6.7 0.19529272695 0.0102125211797467
22526 11.2 0.15781207256 0.0120322574033973
38910 22.1 0.11925068216 0.00803958782318982
71678 45.7 0.095452491802 0.00454835764281978
137214 100.3 0.075401343395 0.00481595179396474
268286 213.9 0.063266671674 0.00655533074189344
530430 450.6 0.057807394998 0.00585031576811623
1054718 925 0.050475702087 0.00611621210076192
2103294 1908.5 0.045968211932 0.00744785347808204
4200446 3895.9 0.039493916723 0.00590450153408767
8394750 7903.2 0.034768739588 0.00412373686167652
16783358 15976.9 0.032987622794 0.000412155846194657
33560574 32201.2 0.034284456348 0.00672728117427177
67115006 64646.5 0.0288860025451 0.00926913870100362
134223870 129819.3 0.031639105505 0.000210254107644449
268441598 260474.8 0.02233329388979 0.0147703687575843


==> data/smp_error_2_QMC.txt <==
8144 6 0.1699482845
8146 6 0.1699482845
8150 6 0.1699482845
8158 6 0.1699482845
8174 6 0.1699482845
8206 6 0.1699482845
8270 6 0.1699482845
8398 6 0.1699482845
8654 6 0.1632620417
9166 7 0.1643406798
10190 8 0.1506824723
12238 9 0.1436882171
16334 14 0.1273441108
24526 22 0.08699260933
40910 37 0.07341709218
73678 69 0.05953578988
139214 133 0.05410479982
270286 260 0.04724951988
532430 515 0.04621094559
1056718 1028 0.04579473576
2105294 2053 0.0446758192
4202446 4101 0.03157947607
8396750 8196 0.03161951407
16785358 16388 0.03147939106
33562574 32772 0.03147467366
67117006 65540 4.386381021e-05
134225870 131076 2.286258929e-05
268443598 262147 9.801388304e-06
536879054 524291 0


==> data/smp_error_2_QMC_stats.txt <==
8144 6 0.1699482845 0
8146 6 0.1699482845 0
8150 6 0.1699482845 0
8158 6 0.1699482845 0
8174 6 0.1699482845 0
8206 6 0.1699482845 0
8270 6 0.1699482845 0
8398 6 0.1699482845 0
8654 6 0.1632620417 0
9166 7 0.1643406798 0
10190 8 0.1506824723 0
12238 9 0.1436882171 0
16334 14 0.1273441108 0
24526 22 0.08699260933 0
40910 37 0.07341709218 0
73678 69 0.05953578988 0
139214 133 0.05410479982 0
270286 260 0.04724951988 0
532430 515 0.04621094559 0
1056718 1028 0.04579473576 0
2105294 2053 0.0446758192 0
4202446 4101 0.03157947607 0
8396750 8196 0.03161951407 0
16785358 16388 0.03147939106 0
33562574 32772 0.03147467366 0
67117006 65540 4.386381021e-05 0
134225870 131076 2.286258929e-05 0
268443598 262147 9.801388304e-06 0


==> data/smp_error_3_MC.txt <==
5120 10 0.1497992854 0.1486048042 0.145285263 0.1477244581 0.1453651644 0.1509274577 0.146984636 0.1569264841 0.1541314982 0.1478629388
5122 10 0.1497992854 0.1486048042 0.145285263 0.1477244581 0.1453651644 0.1509274577 0.146984636 0.1565007259 0.1541314982 0.1478629388
5126 10 0.1497992854 0.1486048042 0.145285263 0.1477244581 0.1441934548 0.1509274577 0.146984636 0.1565007259 0.1541314982 0.1478629388
5134 10 0.1497992854 0.1486048042 0.145285263 0.1477244581 0.1441934548 0.1509274577 0.146984636 0.1561605428 0.1541314982 0.1458710742
5150 10 0.1497992854 0.1478621461 0.145285263 0.1444125766 0.1441934548 0.1509274577 0.146984636 0.155480849 0.1541314982 0.1458710742
5182 10 0.1484255925 0.1478621461 0.145285263 0.1432806962 0.1425413311 0.1509274577 0.1471436917 0.1544223271 0.1544726077 0.1458710742
5246 10 0.1463733867 0.1478621461 0.1444329379 0.1421754453 0.1421033742 0.1502118001 0.1452849783 0.1544223271 0.1544726077 0.1458710742
5374 10 0.1461142405 0.1456252379 0.1415323208 0.1421754453 0.1403675315 0.1469857557 0.1435528915 0.1544223271 0.1474993441 0.1437966092
5630 10 0.1415043153 0.1433347575 0.1400635079 0.1411040655 0.140113065 0.1425911424 0.1435261883 0.1488996941 0.1460752633 0.149992239
6142 10 0.140700937 0.1390451072 0.1391396864 0.13226709 0.1329505189 0.1417463893 0.1386330607 0.136512466 0.1333656452 0.1390713873
7166 10 0.1393441162 0.1275498074 0.1295721197 0.1277446317 0.1258459258 0.1304450027 0.1299689846 0.1285965355 0.127289648 0.131331761
9214 11.2 0.1121836949 0.1121538308 0.1166705401 0.1150575012 0.1120113567 0.1220475779 0.1148761158 0.1304455579 0.1168522273 0.1212514493
13310 15.1 0.09582116604 0.1006631232 0.1042661109 0.103198161 0.1008176758 0.099524818 0.0933772027 0.09661389321 0.1023852306 0.1007549161
21502 25.8 0.07775014895 0.07976255766 0.08073262983 0.07972464362 0.08526375058 0.07916073009 0.08300086117 0.0782835048 0.07650761637 0.07563721014
37886 50.8 0.05879778239 0.05801949807 0.06199815484 0.06105823477 0.06152437568 0.06244437175 0.06657871816 0.06478534629 0.06250184015 0.05935252292
70654 105.2 0.04898275662 0.04605238517 0.05121978435 0.05007454293 0.05391282544 0.04676143475 0.0519311985 0.04713497909 0.04957434821 0.04656654507
136190 219.2 0.03958543157 0.03701793464 0.03793836672 0.03903921259 0.04007060077 0.03781457658 0.04001254909 0.03797336085 0.0364636538 0.04204464711
267262 454.6 0.03370270992 0.03092371102 0.02901713685 0.0369773084 0.03255255506 0.03266389688 0.03288563421 0.03219417033 0.02943478913 0.0288744761
529406 940.3 0.02700645153 0.02012824724 0.02785225767 0.02621315289 0.0248891973 0.02637880114 0.03023293001 0.03127068581 0.02647875365 0.02338452492
1053694 1920.6 0.02584379405 0.02516633804 0.02221213682 0.03076858355 0.02233899611 0.02351216977 0.02420773114 0.0211867483 0.02309012266 0.02226438534
2102270 3922.4 0.02112050082 0.02423166926 0.02140270621 0.02404032624 0.0213394476 0.02218684301 0.02080409275 0.01627154411 0.01749541298 0.02167149786
4199422 7943.8 0.01933821656 0.0156475463 0.01520794127 0.02402978624 0.02116626502 0.01709409243 0.0157083116 0.0151572786 0.02200590151 0.01542536321
8393726 16011.6 0.01925048078 0.01508432078 0.0147741725 0.02356208342 0.02056212336 0.01449001661 0.01479665585 0.01492813391 0.01547925691 0.01499819683
16782334 32235.1 0.01922009029 0.01486088858 0.01480671936 0.01498052022 0.01469617374 0.01438300615 0.01444867145 0.01462348236 0.01479574289 0.014923809
33559550 64732.9 0.01452168682 0.01446092573 0.01461864704 0.01469209995 0.01441615716 0.01403929547 0.01452307956 0.0204762925 0.01457954036 0.01469880781
67113982 129970.4 0.01441803399 0.01427550996 0.01445625807 0.01454323388 0.0143526924 0.01457353345 0.01440653608 0.02046209144 0.01434039562 0.01447413009
134222846 260626 0.014280054 0.01433373858 0.01445629989 0.01433227389 0.01433385175 0.000791831759 0.01434480087 0.01425695358 0.0007457740885 0.01438731012
268440574 522082.4 0.0004437608922 0.0004500215123 0.01440202109 0.0004619047652 0.000453341101 0.0004475900618 0.01426774696 0.0004508494665 0.000467556775 0.0004722282916
536876030 1045541.1 0 0 0 0 0 0 0 0 0 0


==> data/smp_error_3_MC_stats.txt <==
5120 10 0.14936119899 0.00374699605756338
5122 10 0.14931862317 0.00365271579021994
5126 10 0.14920145221 0.00380907130753801
5134 10 0.14896824744 0.00386561362621654
5150 10 0.1484948241 0.00398927426393107
5182 10 0.14802321873 0.00417146345815632
5246 10 0.14732100776 0.0044648105422376
5374 10 0.14520717036 0.00401633329836068
5630 10 0.14372042383 0.00351678605276555
6142 10 0.1373432288 0.00338313297240472
7166 10 0.12976885326 0.00375049716181112
9214 11.2 0.11735498519 0.00580286351902262
13310 15.1 0.099742229755 0.00346645263594083
21502 25.8 0.079582365321 0.00289789646755325
37886 50.8 0.061706084502 0.00263584547484011
70654 105.2 0.049221080013 0.00261939107541888
136190 219.2 0.038796033372 0.00167721590002179
267262 454.6 0.03192263879 0.0024852045666295
529406 940.3 0.026383500216 0.00319097872309929
1053694 1920.6 0.024059100578 0.00275942535875226
2102270 3922.4 0.021056404084 0.00250523194088077
4199422 7943.8 0.018078070274 0.00330441844334308
8393726 16011.6 0.016792544095 0.00317586956466799
16782334 32235.1 0.015173910404 0.00143488478710182
33559550 64732.9 0.01510265324 0.00189744862505234
67113982 129970.4 0.015030241498 0.00191072573817065
134222846 260626 0.01162628885275 0.00572266422804387
268440574 522082.4 0.00323170209156 0.0058519831298127


==> data/smp_error_3_QMC.txt <==
7120 10 0.1036437146
7122 10 0.1036437146
7126 10 0.1036437146
7134 10 0.1036437146
7150 10 0.1036684707
7182 10 0.1023499194
7246 10 0.1021226884
7374 10 0.1021226884
7630 10 0.09880390084
8142 11 0.09555592173
9166 13 0.08575378232
11214 18 0.07343332226
15310 25 0.06673119613
23502 41 0.05788448957
39886 73 0.04026852621
72654 136 0.03341270568
138190 264 0.03206489092
269262 519 0.03164204272
531406 1032 0.02403980164
1055694 2053 0.0203432146
2104270 4101 0.02032725915
4201422 8197 0.02031135523
8395726 16388 0.02029814915
16784334 32771 0.01432050282
33561550 65540 0.01429294913
67115982 131075 0.0142980773
134224846 262148 0.01429667938
268442574 524291 1.158266812e-05
536878030 1048578 0


==> data/smp_error_3_QMC_stats.txt <==
7120 10 0.1036437146 0
7122 10 0.1036437146 0
7126 10 0.1036437146 0
7134 10 0.1036437146 0
7150 10 0.1036684707 0
7182 10 0.1023499194 0
7246 10 0.1021226884 0
7374 10 0.1021226884 0
7630 10 0.09880390084 0
8142 11 0.09555592173 0
9166 13 0.08575378232 0
11214 18 0.07343332226 0
15310 25 0.06673119613 0
23502 41 0.05788448957 0
39886 73 0.04026852621 0
72654 136 0.03341270568 0
138190 264 0.03206489092 0
269262 519 0.03164204272 0
531406 1032 0.02403980164 0
1055694 2053 0.0203432146 0
2104270 4101 0.02032725915 0
4201422 8197 0.02031135523 0
8395726 16388 0.02029814915 0
16784334 32771 0.01432050282 0
33561550 65540 0.01429294913 0
67115982 131075 0.0142980773 0
134224846 262148 0.01429667938 0
268442574 524291 1.158266812e-05 0

